Motion Detection in Diffraction Tomography by Common Circle Methods

The method of common lines is a well-established reconstruction technique in cryogenic electron microscopy (cryo-EM), which can be used to extract the relative orientations of an object given tomographic projection images from different directions. In this paper, we deal with an analogous problem in optical diffraction tomography. Based on the Fourier diffraction theorem, we show that rigid motions of the object, i.e., rotations and translations, can be determined by detecting common circles in the Fourier-transformed data. We introduce two methods to identify common circles. The first one is motivated by the common line approach for projection images and detects the relative orientation by parameterizing the common circles in the two images. The second one assumes a smooth motion over time and calculates the angular velocity of the rotational motion via an infinitesimal version of the common circle method. Interestingly, using the stereographic projection, both methods can be reformulated as common line methods, but these lines are, in contrast to those used in cryo-EM, not confined to pass through the origin and allow for a full reconstruction of the relative orientations. Numerical proof-of-the-concept examples demonstrate the performance of our reconstruction methods.

==> dat/cell3d-err.dat <==
0.0098174770424681 0.016964963911156 0 0.000671722497250005 0.67140702308773 7.04518201093931e-05 7.0645801056247e-05 6.1991659981854e-06
0.0196349540849362 0.0291089039147334 0.00981747704246805 0.000104793461870811 0.68173118340078 0.000205129860449546 0.000205490118973186 1.07433294074333e-06
0.0294524311274043 0.0295410296614843 0.00981747704246816 8.87377380164311e-05 0.640600237968881 0.000347606907701209 0.000348130660966544 8.71690033003868e-07
0.0392699081698724 0.0293856544562238 0.00981747704246805 3.28152350669852e-05 0.643009481491123 0.000490318092869621 0.00049100579417185 3.00674278392029e-06
0.0490873852123405 0.0294862179728343 0.00981747704246805 5.56449224533018e-05 0.652651138860517 0.000633661026332128 0.000634512923790484 9.23297485877928e-07
0.0589048622548086 0.0306950406214979 0.00981747704246816 0.00013822272471925 0.65635682790762 0.000781482543485346 0.000782500571278832 2.56712468975691e-06
0.0687223392972767 0.0176778498465286 0 0.000522846247434372 0.632576949711896 0.000846284549318248 0.000847497060938915 3.71887145140226e-06
0.0785398163397448 0.0173812674875673 0 0.000598554251719119 0.604633430965525 0.000911325321388008 0.000912733551157192 2.94244077333788e-06
0.0883572933822129 0.016257347313744 0 0.000595137815604607 0.582310787855361 0.000973124470488779 0.00097472772515649 2.73759540867255e-06
0.098174770424681 0.0156359817710658 0 0.000556349344947471 0.536485666570357 0.00103328310326225 0.00103508107139776 1.38903059265895e-06
0.107992247467149 0.0163255327571153 0 0.000547446701089915 0.534767596434203 0.00109671778433628 0.00109871166606156 2.19459645910949e-06
0.117809724509617 0.0303085347690033 0.00981747704246805 0.000688866941805311 0.585523807012975 0.00124043779466264 0.00124259286151193 4.05106972791355e-06
0.127627201552085 0.0304252597695811 0.00981747704246805 0.000815634912640417 0.612240391135495 0.00138518629653905 0.00138750249891488 4.49073422632631e-06
0.137444678594553 0.0179900490895402 0 0.000367432536279189 0.655143449422969 0.00145461353047761 0.00145712633650407 5.20411361832052e-06
0.147262155637022 0.0330744998728343 0.00981747704246816 0.00102598484770605 0.64940133953501 0.00160943095384693 0.00161210753367189 4.22465619726234e-06
0.15707963267949 0.0176511692701669 0 0.000512097278072055 0.579456134306981 0.00167770262322402 0.00168057563671153 1.7325391605617e-06
0.166897109721958 0.0167293178257488 0 0.000534917715814653 0.537492882496287 0.00174282533535658 0.0017458938835271 1.6031417978099e-06
0.176714586764426 0.0173094384392378 0 0.000560418532398133 0.530773543076416 0.00181058697335724 0.00181385190539403 2.38302013023994e-06
0.186532063806894 0.0353019627830564 0.00981747704246816 0.00117404201400556 0.542411849713345 0.00197310196028701 0.00197653242108412 4.43412406785792e-06
0.196349540849362 0.0354642631358242 0.00981747704246816 0.00130621441785744 0.562516112696001 0.00213656569212044 0.00214016182814447 3.81864902127084e-06
0.20616701789183 0.0362974739360201 0.00981747704246816 0.00142811174146223 0.576416264603744 0.00230350818089317 0.0023072709171338 4.66627662604083e-06
0.215984494934298 0.0189427755508889 0 0.000610563156104971 0.53155918820635 0.00237722490466385 0.00238118496895485 1.74158517224789e-06
0.225801971976766 0.0194019278448279 0 0.000669234573373423 0.533488208487826 0.00245307954893419 0.00245723768155107 4.29607253700871e-06
0.235619449019234 0.0358054391965374 0.00981747704246816 0.00165973915754514 0.546237457275633 0.00261770796158158 0.00262203125750917 2.87015014799445e-06
0.245436926061703 0.035728455512729 0.00981747704246816 0.00180247232091274 0.539662541757925 0.00278229919676917 0.00278678732001184 3.05428521539662e-06
0.255254403104171 0.0358098261028604 0.00981747704246805 0.00202471497187773 0.57046987712122 0.00294747812574541 0.0029521305126492 3.07939160581903e-06
0.265071880146639 0.0207209948040323 0 0.000583452391263839 0.614967595556311 0.00302821995085255 0.00303307058331165 8.02402835931238e-07
0.274889357189107 0.0199967296880967 0 0.000565318697727413 0.578986966918342 0.00310646562916704 0.0031115135333392 3.14609876097384e-06
0.284706834231575 0.0205104254923282 0 0.000621459583463546 0.551475104386262 0.00318699987112415 0.00319224577377956 2.00544885159022e-06
0.294524311274043 0.0214062292427322 0 0.000644802477695161 0.557757340189288 0.0032713429099744 0.00327678769858149 4.01614298192703e-06
0.304341788316511 0.0365140031539783 0.00981747704246805 0.00275882010786482 0.555007040869952 0.00343852330708963 0.00344412985172372 4.55651794945774e-06
0.314159265358979 0.0360507518024504 0.00981747704246816 0.0029551432116251 0.526294800271625 0.00360423107604566 0.00360999828687255 7.08965927470341e-06
0.323976742401447 0.0368196052563454 0.00981747704246805 0.0030927906928806 0.557477728895196 0.00377324252503317 0.0037791708380125 7.92972687686699e-06
0.333794219443916 0.0202976258199108 0 0.000171510546272013 0.618299958619958 0.00385318164857041 0.00385930474900049 3.07641391534171e-06
0.343611696486384 0.0187999141370947 0 0.000226345667584449 0.589507828378663 0.00392740502589895 0.00393372158762672 4.98469568030809e-06
0.353429173528852 0.0173349312722206 0 0.000285622740678726 0.533207464990252 0.00399598008441809 0.00400248893525904 3.76862215856733e-06
0.36324665057132 0.0173624525907898 0 0.000327305671808886 0.499242029547132 0.00406479847167722 0.00407149988880244 3.01708462532793e-06
0.373064127613788 0.018387688981661 0 0.000297046748262642 0.505200235030686 0.00413786820732692 0.00414476304262689 4.87593817023904e-06
0.382881604656256 0.034148391309894 0.00981747704246805 0.00376916494818419 0.498612988666531 0.00429564524588033 0.00430269541834608 3.88916956080106e-06
0.392699081698724 0.0345159574484089 0.00981747704246816 0.00386409712847224 0.486190881652185 0.0044552404357349 0.00446244594449614 5.00386752613813e-06
0.402516558741192 0.0179142824255658 0 2.23545151596949e-05 0.473907062845991 0.00452647181701591 0.00453386852758239 5.53642279491757e-06
0.41233403578366 0.0171432824087354 0 5.56716906113808e-06 0.478590309539693 0.00459479022226364 0.00460237728245585 3.01138804921026e-06
0.422151512826128 0.0175936382661668 0 1.78686521413729e-05 0.48363295988823 0.00466502462961785 0.0046728025446271 6.17203118758896e-06
0.431968989868596 0.0178778339365488 0 6.58805550941555e-05 0.482664396924504 0.00473658465188903 0.00474455322437714 4.95961609422775e-06
0.441786466911065 0.0168823419831561 0 0.000258448981061532 0.477711272260785 0.00480442899845769 0.0048125862144796 3.00847409502828e-06
0.451603943953533 0.0167326684129971 0 0.000306623177689647 0.426725085074934 0.00487181781571576 0.00488016324545293 4.79414638098216e-06
0.461421420996001 0.0173306803183793 0 0.000195457633632323 0.378035899268836 0.00494162267521136 0.00495015745822294 2.24318253672941e-06
0.471238898038469 0.0172876766418784 0 0.000114216884289864 0.36614360718713 0.0050112920797463 0.00502001660564239 3.81624307441972e-06
0.481056375080937 0.0170802043295778 0 0.000110781231439316 0.369671332845932 0.00508021957481624 0.00508913365345281 3.68361601072504e-06
0.490873852123405 0.0172965411947057 0 0.000133949745268425 0.380656334285099 0.00515012782104769 0.00515923148289042 4.90587732600596e-06
0.500691329165873 0.0176003492380452 0 0.000142407470551664 0.382066940977969 0.00522135637999813 0.00523064980517682 5.26324086378911e-06
0.510508806208341 0.0172370836631603 0 0.000153882599550903 0.365637131325413 0.00529121147069968 0.00530069424684762 6.66348011896397e-06
0.52032628325081 0.0167875956235203 0 0.000140487024769598 0.339315902117436 0.00535931538631055 0.00536898718522758 4.40935807787915e-06
0.530143760293278 0.0172030163086192 0 6.81730543015679e-05 0.309079643258276 0.0054291145460469 0.00543897611669839 6.1909772754979e-06
0.539961237335746 0.0172729559299629 0 5.10058655278645e-05 0.297694387514852 0.00549925452789437 0.00550930600312241 1.4313201576343e-05
0.549778714378214 0.0164581843645014 0 0.000117041999037115 0.304073858409043 0.00556621068156972 0.00557645098182031 1.04950926014466e-05
0.559596191420682 0.0165179025524601 0 0.000101904181248391 0.292061930081611 0.00563345728430333 0.0056438865311722 1.47129985285999e-05
0.56941366846315 0.0178002067561369 0 3.45653527240031e-05 0.278773319972675 0.00570586094104262 0.0057164809560879 3.19991214912399e-06
0.579231145505618 0.0186324632353992 0 0.000143879728664031 0.306416587001698 0.00578162084166224 0.0057924329057426 2.91147179295407e-06
0.589048622548086 0.0189727815743294 0 0.000192392335453651 0.335463962192635 0.00585879045448457 0.00586979508131623 1.07720770083132e-05
0.598866099590554 0.0195918478649479 0 0.000241018401501036 0.322044823893356 0.00593850462785902 0.00594970253292634 8.22840561776103e-06
0.608683576633022 0.0193884763238721 0 0.000249334287602931 0.305570245354493 0.00601744842094727 0.00602883944834825 2.37194487554504e-06
0.618501053675491 0.0180637858076147 0 0.00021033976182061 0.295186423432758 0.00609108218967576 0.00610266508481209 6.09941046930395e-06
0.628318530717959 0.0174277739604562 0 0.000222119495793538 0.268392810431772 0.00616216077866439 0.00617393513190817 3.70331256393767e-06
0.638136007760427 0.0175997965722243 0 0.000243325354401469 0.256434474395899 0.00623397177062124 0.00624593782097536 2.06841803824082e-06
0.647953484802895 0.0177031260036014 0 0.000180786689778556 0.274459504456883 0.00630630140561199 0.00631845881807668 1.07632983539242e-06
0.657770961845363 0.0183546950801341 0 0.000108839257042526 0.286245365785388 0.00638139698860809 0.00639374574473092 5.01514926006759e-06
0.667588438887831 0.0193387630530606 0 9.27230020832948e-05 0.28344059971736 0.0064605727998967 0.00647311344341521 1.66622664039947e-06
0.677405915930299 0.0192094239187752 0 7.74851565538692e-05 0.28408170899944 0.00653927404118348 0.00655200634871223 3.96034996047057e-06
0.687223392972767 0.018499200352437 0 8.1748125697112e-05 0.261538356947556 0.00661510318477243 0.00662802667234243 1.84409497857415e-06
0.697040870015235 0.017753226687252 0 9.16018987270895e-05 0.221106426925366 0.00668790275128078 0.00670101696243856 3.23178937335268e-06
0.706858347057703 0.016955346090104 0 7.43507978507862e-05 0.211060150695718 0.00675747514547848 0.00677077943317225 3.72099198654251e-06
0.716675824100171 0.0172063103332823 0 9.7241823817984e-05 0.212913388139978 0.00682808723394383 0.00684158190058341 1.51586880522623e-06
0.72649330114264 0.0181677349315983 0 0.00012726444300859 0.204462670757676 0.00690264864288682 0.00691633449093755 5.02894215908507e-06
0.736310778185108 0.0189033868635859 0 0.000112014826779694 0.196168494522529 0.00698026912354759 0.00699414650882926 1.14682852033672e-06
0.746128255227576 0.0193687418565767 0 6.41940915100947e-05 0.19205900582547 0.00705986452388868 0.00707393341309716 1.99785681706438e-06
0.755945732270044 0.0193176573887801 0 4.39234995328608e-05 0.192160421444246 0.00713936053553816 0.00715362018256417 3.2301876713658e-06
0.765763209312512 0.0191559148831053 0 0.000170625983143824 0.185319591323726 0.00721831365007751 0.00723276312370976 1.73536459206811e-06
0.77558068635498 0.0190008319519531 0 0.000260418193658574 0.180823086983748 0.00729671914401264 0.00731135775537749 2.61315037714259e-06
0.785398163397448 0.018535679055292 0 0.000285297880394497 0.174101171517404 0.00737325011078146 0.00738807739841457 5.17780641804876e-06
0.795215640439916 0.0173504611381057 0 0.000251199416506587 0.148535210078315 0.00744489713658355 0.00745991258364126 5.73323250106344e-06
0.805033117482384 0.0150409060295702 0 0.000212497298461012 0.127242832613572 0.00750702083993563 0.00752222328793473 5.61147453872131e-06
0.814850594524853 0.0137575074275982 0 6.73364558247957e-05 0.116824548014974 0.00756375478953564 0.00757914440553997 3.87067538904094e-06
0.824668071567321 0.0148454158441709 0 0.000172915399764439 0.104306869532811 0.00762479922471963 0.00764037823933623 1.07739545836021e-05
0.834485548609789 0.0152467162085614 0 0.000187189586895398 0.113438263045361 0.00768749831260163 0.00770326708002209 1.47837092589434e-05
0.844303025652257 0.0144697903668369 0 5.99250171415822e-05 0.141058147933081 0.00774719135378244 0.00776314782321066 4.25263982722189e-06
0.854120502694725 0.0158048172094875 0 0.000255329572534158 0.136701873681663 0.00781254033105264 0.00782868403940874 2.9042054680213e-06
0.863937979737193 0.0171380915202966 0 0.000447471058317439 0.152220879527939 0.00788353040688668 0.00789986089835596 5.95849295004358e-06
0.873755456779661 0.0171529837811213 0 0.000582080271781582 0.202464185178354 0.00795468644657648 0.00797120285083838 3.58574022935236e-06
0.883572933822129 0.0178350899824149 0 0.000380716702459261 0.185675311798739 0.00802850439288311 0.00804520843477172 3.38953808967048e-06
0.893390410864597 0.0145198606001462 0 0.000261653503363046 0.155915885991412 0.00808857651856215 0.00810546702630956 2.98873994381217e-06
0.903207887907066 0.00978092666375718 0 0.000325930144861097 0.136480994261223 0.00812912754627842 0.0081462013090581 8.80463155727827e-06
0.913025364949534 0.0109089317066851 0 0.000402515368326306 0.104970664932605 0.00817439789548331 0.0081916550839856 3.24848129120694e-06
0.922842841992002 0.0153761937967136 0 0.000660134252762734 0.140197462402282 0.00823829591610717 0.00825573747711928 3.61488448857728e-06
0.93266031903447 0.0209430247194646 0 0.000858084794035985 0.186638886198324 0.00832525297230763 0.00834288090007921 6.60355331834191e-07
0.942477796076938 0.0243147208079173 0 0.000909099488619169 0.196524572947398 0.00842609030662007 0.00844390626725799 1.86511153444627e-06
0.952295273119406 0.0221254634871826 0 0.0010568409630004 0.210389598841324 0.00851804374295239 0.00853604546546597 6.22009528576097e-06
0.962112750161874 0.0193874152854788 0 0.00101220887181508 0.172045171099436 0.00859870460916077 0.00861689077683694 7.32599777521987e-06
0.971930227204342 0.0172849944440376 0 0.000985033719352379 0.143574044187778 0.00867068750448861 0.00868905705810441 7.83828840458518e-06
0.98174770424681 0.0174946956916342 0 0.000965697086443063 0.144667404363104 0.00874351340817793 0.00876206661037585 3.92191093967322e-06
0.991565181289279 0.0205185053645094 0 0.000745204383979958 0.14147967722132 0.00882860942479193 0.00884734956201135 1.42100815029859e-06
1.00138265833175 0.0209348118463406 0 0.000632272504275055 0.160361438533978 0.00891532656528031 0.00893425465321498 2.86696109821251e-06
1.01120013537421 0.01907069836633 0 0.000507196439062774 0.146828333259541 0.00899428314853463 0.00901339892427953 4.18658842994164e-06
1.02101761241668 0.0157230453669936 0 0.000371924695710679 0.132859709372504 0.00905935644352901 0.00907865883244578 2.61164785389875e-06
1.03083508945915 0.0142986194674677 0 8.28929632858966e-05 0.130097470869712 0.00911834899679005 0.00913783909783791 6.04043988139114e-06
1.04065256650162 0.0154841263370447 0 0.000251102623482991 0.11742162099107 0.00918199042229511 0.00920167119399201 2.63489403199203e-06
1.05047004354409 0.0128959617139563 0 2.48274332262932e-05 0.14670083771136 0.00923511654113083 0.00925498497770095 2.44607044673374e-06
1.06028752058656 0.01185072456074 0 0.000107363340903222 0.150712106872487 0.00928401532454975 0.0093040699625703 3.31873168737903e-06
1.07010499762902 0.0133973084891448 0 6.27119655980946e-05 0.140033043739896 0.0093391737598383 0.00935941668947069 6.47016322609326e-06
1.07992247467149 0.0146767594268487 0 0.000216437345142761 0.150415521800694 0.00939949925909255 0.00941993230393321 2.98877310541597e-06
1.08973995171396 0.0170104141328038 0 0.000392861468110461 0.13044655951618 0.00946931574727009 0.00948994149926572 3.02177874575249e-06
1.09955742875643 0.0170968473612838 0 0.00031735326234078 0.122832979819628 0.00953953559522269 0.00956035362972793 4.84625296997687e-06
1.1093749057989 0.0165326327933304 0 0.000318578711555662 0.128879350792816 0.00960743079378657 0.0096284408149482 4.63887447075746e-06
1.11919238284136 0.0171463815208623 0 0.000578601662242051 0.127364742869761 0.00967768897278237 0.0096988930886656 3.58323097306511e-06
1.12900985988383 0.0169316379859665 0 0.000672069546082843 0.12487164175752 0.00974700979210765 0.00976840851578805 2.677304195104e-06
1.1388273369263 0.0190831689134516 0 0.000765396046330635 0.119026864071955 0.00982512471554612 0.00984671992609974 2.17913534932683e-06
1.14864481396877 0.0229572049503439 0 0.000887820048073695 0.141151843283004 0.00991907576427572 0.00994087048601975 1.26521274660806e-06
1.15846229101124 0.0243991395528311 0 0.000808399202082921 0.170091439330316 0.0100189887553228 0.0100409832519298 9.85472499385444e-06
1.1682797680537 0.0232076705361244 0 0.000536564484318269 0.16978364786407 0.010114170593144 0.0101363623944426 8.6409334413868e-06
1.17809724509617 0.0220265430798101 0 0.000224998253676556 0.143033696570887 0.0102046703977335 0.0102270568287142 3.20343701760682e-06
1.18791472213864 0.0226883679178266 0 7.18590930043339e-06 0.134599370452156 0.0102979928397834 0.010320572801767 8.55150456129972e-06
1.19773219918111 0.0245451943381954 0 0.0001661665514332 0.149081692879333 0.0103989874804477 0.0104217610222062 1.85558159958723e-06
1.20754967622358 0.0261173163085043 0 0.000176638975004528 0.153390933101583 0.0105064040864405 0.0105293720370904 1.09390409535979e-05
1.21736715326604 0.0265382740683413 0 0.000120907731362585 0.178845882562046 0.010615383411456 0.0106385478823898 8.16788638713806e-06
1.22718463030851 0.0264507474697571 0 0.000638675778583175 0.191657172146525 0.0107237537604122 0.0107471179194311 8.4082374997136e-06
1.23700210735098 0.0240951413459904 0 0.00091838354203122 0.189257410512427 0.010822361583484 0.0108459258276475 1.52014377155351e-05
1.24681958439345 0.0199991212788058 0 0.00085694802816394 0.190924339005098 0.0109042164537691 0.0109279781391858 3.07350040290289e-06
1.25663706143592 0.0197799433843213 0 0.000846084212377085 0.16719085345997 0.0109851779178889 0.0110091368641786 3.02802347586102e-06
1.26645453847839 0.0228781282334272 0 0.000985162682044627 0.179123985615834 0.011078779923782 0.0111029386589098 3.81188518008529e-06
1.27627201552085 0.0262271306498199 0 0.000927296716849879 0.191761461968707 0.0111861041343272 0.0112104640826618 7.20976234426986e-06
1.28608949256332 0.0281897604132348 0 0.000518732460258298 0.172611647955176 0.0113015908576256 0.0113261505721817 4.01192949892466e-06
1.29590696960579 0.027667547028405 0 7.49213083404143e-05 0.197008060246593 0.0114150905335591 0.011439847068417 4.23628192030521e-06
1.30572444664826 0.0287260701701411 0 0.000154461190547128 0.20712153682058 0.0115328647366883 0.0115578191254322 4.00701365574242e-06
1.31554192369073 0.0291944320595747 0 0.000631651785465925 0.208758349287633 0.0116523793915962 0.0116775346689153 2.20016180758614e-06
1.32535940073319 0.0269457707596303 0 0.00108085033699584 0.229753225747461 0.0117625773688907 0.0117879349251399 3.80494880023317e-06
1.33517687777566 0.0254059146267849 0 0.00136481825719903 0.219698607915108 0.0118664102269751 0.0118919708454642 8.22342166435655e-06
1.34499435481813 0.023802734346533 0 0.0015644654032887 0.245296375829428 0.0119636498443911 0.0119894137831496 1.94870922015859e-06
1.3548118318606 0.0218744106386233 0 0.00183411634745329 0.303514111489795 0.0120529543580007 0.0120789221057707 5.32229116945865e-06
1.36462930890307 0.0213422943458361 0 0.00212749279319574 0.319495499798265 0.0121400399379586 0.0121662128230935 3.56055344086831e-06
1.37444678594553 0.0222234996175621 0 0.00224304946304255 0.300287177712926 0.0122307373059544 0.0122571163522573 5.01742522445972e-06
1.384264262988 0.0253557954694303 0 0.00231185640457049 0.268454015313025 0.0123342496163627 0.0123608366874886 4.08655671247579e-06
1.39408174003047 0.0287427813518453 0 0.00248798440215048 0.258581449373163 0.012451578176456 0.0124783757877934 4.43750186132804e-06
1.40389921707294 0.0308874258455417 0 0.00269314776275797 0.261328486760579 0.0125776509891336 0.0126046611179138 1.29350742385747e-06
1.41371669411541 0.0332872791621934 0 0.00262219553592097 0.222370815394087 0.0127135319825162 0.012740755188868 3.6084232609266e-06
1.42353417115788 0.0351063672452372 0 0.00200892360866051 0.194404919272578 0.0128568851429572 0.012884318840312 3.80731875478259e-06
1.43335164820034 0.036302572139612 0 0.00112291179709095 0.205804705023692 0.0130051589125179 0.0130327988888824 2.11528831409754e-06
1.44316912524281 0.038911662053976 0 0.000803789557101753 0.222832145225959 0.0131640106805401 0.0131918564236382 5.15375977462755e-06
1.45298660228528 0.0401905893331707 0 0.00126163743426577 0.271385080012932 0.0133280145396809 0.0133560688750542 6.56816651312964e-06
1.46280407932775 0.0392913836313626 0 0.00201449724571778 0.278504602277976 0.0134883748770565 0.0135166410114348 9.35541158639663e-06
1.47262155637022 0.037540118441781 0 0.00244753983001206 0.206931564064922 0.013641671483574 0.01367015054764 7.47531180431943e-06
1.48243903341268 0.0325202782706919 0 0.00211878890297035 0.200403789182306 0.0137746339248081 0.0138033218204689 4.13974468542199e-06
1.49225651045515 0.0313784957562384 0 0.00168035734200189 0.246172375123634 0.0139029520199404 0.013931845991646 2.00169733331499e-05
1.50207398749762 0.0338009580578551 0 0.00138386823639058 0.28510456577855 0.0140410799318854 0.0140701795744362 1.22273207949576e-05
1.51189146454009 0.0312306219106346 0 0.000756116894199299 0.320604372520619 0.0141687203273828 0.0141980214509924 1.15084733064968e-05
1.52170894158256 0.0267128694670125 0 9.74003191398509e-05 0.278756051274282 0.0142779206719467 0.0143074181496229 2.28620745042928e-05
1.53152641862502 0.0240809693847508 0 4.26573135254849e-05 0.241757708641708 0.0143763781005078 0.0144060705359528 1.03461997702964e-05
1.54134389566749 0.0232159010611324 0 0.000608941488284998 0.273929837240568 0.0144713564994819 0.0145012461907745 9.16272814240544e-06
1.55116137270996 0.0258971832264763 0 0.0013956860355076 0.245743375084611 0.0145773375750418 0.0146074293970473 2.7513855103293e-06
1.56097884975243 0.0264198851688374 0 0.00154004520719891 0.204738213649675 0.0146854614653045 0.014715756302878 4.58717593730476e-06
1.5707963267949 0.0223034832994058 0 0.000932280806852481 0.222548282784334 0.0147767332073438 0.0148072264405655 2.72141151525524e-06
1.58061380383736 0.0218536853629194 0 0.000630003447679384 0.222452256862543 0.014866104282424 0.0148967943692484 1.50354395957004e-05
1.59043128087983 0.0245770185504788 0 0.000990219686527238 0.230212826892685 0.0149666079157744 0.0149974977326939 8.36363035544739e-06
1.6002487579223 0.0254758935469086 0 0.00146037688155354 0.22637788649821 0.0150708524927452 0.0151019445551331 1.50604468620335e-06
1.61006623496477 0.0231561019076887 0 0.0015274868095782 0.195388128323067 0.0151656826154479 0.0151969761774696 1.6618386102002e-05
1.61988371200724 0.0194641376550762 0 0.0011127520803641 0.173925755628072 0.0152453857157065 0.0152768773102817 4.07528814081333e-05
1.62970118904971 0.0187231601514857 0 0.000674148287428677 0.155517808877475 0.0153219460746947 0.0153536334855571 6.24530055773977e-06
1.63951866609217 0.020085904239167 0 0.000477854758151319 0.190129866537768 0.0154039816053283 0.0154358646360007 1.03507008051502e-05
1.64933614313464 0.0218373700491479 0 0.000484902912090024 0.247741170253477 0.0154931192160001 0.0155251987328168 6.19726453976792e-06
1.65915362017711 0.0241665889207412 0 0.000634960740882096 0.241686409234488 0.0155917372794934 0.0156240150218257 3.0181123350465e-06
1.66897109721958 0.0240754855592444 0 0.000760738073978084 0.220776802881026 0.0156900059674473 0.0157224824646408 3.33582555523004e-06
1.67878857426205 0.0214457345869972 0 0.000909670901989845 0.214442772691958 0.0157776356260596 0.0158103103496552 7.72543459280412e-06
1.68860605130451 0.018559946790457 0 0.00102479018789864 0.197403542147132 0.0158535684442725 0.0158864406032147 3.49291532402572e-06
1.69842352834698 0.0162447600486111 0 0.000829302680755151 0.169248040288284 0.0159200048280031 0.0159530725889468 1.39062633875574e-05
1.70824100538945 0.016019073243043 0 0.000452398252070774 0.186875939007169 0.0159853676807969 0.0160186294183253 1.38198256477798e-05
1.71805848243192 0.0198762588306424 0 0.000454553195543939 0.26068005740631 0.016066381909076 0.0160998394534136 1.05527485984727e-05
1.72787595947439 0.0237620483221939 0 0.000798939157348633 0.299227964341135 0.0161632627001541 0.0161969193014905 1.22691318910743e-05
1.73769343651685 0.0221227483271511 0 0.000964322240652904 0.271502939649054 0.0162535575695236 0.0162874131790206 3.83458647362896e-06
1.74751091355932 0.0181195866392165 0 0.000894540013799794 0.171431926128046 0.0163275798637069 0.0163616323837702 5.87256048485584e-06
1.75732839060179 0.0161645924837972 0 0.000727427932090019 0.133877245586116 0.0163935788946514 0.0164278267891146 4.56883509757293e-06
1.76714586764426 0.0186096629779133 0 0.000728557475825953 0.221519386878186 0.0164694819509721 0.0165039264089827 2.72296226855247e-05
1.77696334468673 0.0236874217181395 0 0.000972140815551525 0.275203617445657 0.0165660349091215 0.0166006793104612 2.68953142211474e-06
1.78678082172919 0.025355790511951 0 0.00113179928913759 0.278919720542941 0.0166693888093074 0.0167042345876858 1.41481685232628e-05
1.79659829877166 0.023294936597634 0 0.0010372277523874 0.24093241485472 0.0167643586704871 0.0167994045121343 1.85750569184871e-06
1.80641577581413 0.0212364135010172 0 0.000748776080660263 0.166552138303796 0.0168508429341427 0.0168860867885024 3.40631757405308e-06
1.8162332528566 0.0198894020873071 0 0.000346250356827227 0.167633889479145 0.0169316443554602 0.0169670840861989 9.42816503539009e-06
1.82605072989907 0.0193632833298074 0 4.64949756444621e-05 0.225646006390553 0.0170101289205137 0.0170457631884356 1.50438835598445e-05
1.83586820694154 0.0190409683581017 0 4.1841609438209e-05 0.261941259653618 0.0170872340555536 0.0171230624315731 2.62860132272202e-06
1.845685683984 0.0184598972571264 0 3.5492392346681e-05 0.237870308660927 0.0171620078088612 0.0171980303689964 1.36277943189712e-05
1.85550316102647 0.0187001183504892 0 0.0002518086639135 0.208209202982262 0.0172378542142404 0.0172740719452009 1.00735617740238e-05
1.86532063806894 0.0200394434707325 0 0.000473689245223896 0.229601127163411 0.0173192195716762 0.0173556340002182 4.16356294001813e-06
1.87513811511141 0.0211455994963743 0 0.000518825659381328 0.258119937043108 0.0174050533181695 0.0174416651953733 5.62019616111495e-06
1.88495559215388 0.0201325374378276 0 0.000280958635003992 0.266583938137721 0.0174866287201948 0.0175234367320462 1.16973272212434e-06
1.89477306919634 0.0179533451114838 0 7.46656329823625e-05 0.241360655212316 0.0175591573227004 0.0175961591692 1.01524536704793e-05
1.90459054623881 0.0169165242037699 0 0.000273762488441687 0.226584550367991 0.0176273426657102 0.0176645371801803 1.75909839666249e-06
1.91440802328128 0.0176057552513558 0 0.000266465251459791 0.272492326972169 0.0176982862626121 0.017735673873797 8.47736740151695e-06
1.92422550032375 0.020015369290824 0 8.56864379616407e-05 0.310452324266634 0.017779037400185 0.0178166200099797 3.68024925474501e-06
1.93404297736622 0.0216894896590851 0 1.92114131468135e-05 0.31781915432567 0.0178665717305988 0.0179043506037502 5.76524889451921e-06
1.94386045440868 0.0211053127394862 0 6.70413257830016e-05 0.303199835297012 0.0179516670750449 0.0179896416755464 4.08170480106991e-06
1.95367793145115 0.0204642250005971 0 4.19795335457329e-05 0.253110514217405 0.0180341725161378 0.0180723426744909 3.41553480658068e-06
1.96349540849362 0.0201210906736486 0 0.000141543066712269 0.241396728889761 0.0181154029184152 0.0181537691663951 7.51631392530775e-06
1.97331288553609 0.0191422504608483 0 0.000327976002456598 0.274321002339628 0.0181928075850951 0.0182313701374383 2.69132566962218e-06
1.98313036257856 0.0175796960046535 0 0.000452821795321856 0.282555651715156 0.0182639952807478 0.0183027538362657 2.13586379705934e-06
1.99294783962102 0.0154605823130796 0 0.000457768580272577 0.245429566022202 0.018326633725127 0.0183655872821431 6.77473735274403e-06
2.00276531666349 0.0137735114081643 0 0.000376304883125456 0.218909381578054 0.0183823924718954 0.0184215399491228 3.06079893899271e-06
2.01258279370596 0.0149477358715646 0 0.000369492744064115 0.25269224223264 0.0184428555230122 0.0184821975549898 6.98300152853131e-06
2.02240027074843 0.0189570493062173 0 0.000436790207823112 0.303381349484098 0.0185194703269897 0.018559009261532 2.56361471495334e-06
2.0322177477909 0.0220727838875288 0 0.000376726409747841 0.371983689191515 0.0186085097540468 0.0186482470579305 7.26424965022907e-06
2.04203522483337 0.0229761408569614 0 0.000235066112642457 0.390445749154148 0.0187010234263727 0.0187409591545717 3.48461160898019e-06
2.05185270187583 0.0218054814521915 0 0.000133482474253377 0.326962496119742 0.0187887358590972 0.0188288691262238 8.95641734240919e-07
2.0616701789183 0.0184463251602613 0 7.1616331150548e-05 0.288642349735694 0.0188629041206463 0.0189032330336257 4.50767029044983e-06
2.07148765596077 0.0159230639327406 0 0.000177782789829661 0.24598777506072 0.0189270145230022 0.0189675381626361 3.55246767346025e-06
2.08130513300324 0.0156223427956257 0 0.000394883531365242 0.232560332632302 0.018990088497386 0.0190308074567709 4.73093616410976e-06
2.09112261004571 0.0166736779375944 0 0.000560862525866679 0.280014029165707 0.0190575099713862 0.0190984253880297 1.07217813697568e-05
2.10094008708817 0.0188242194902455 0 0.000674192952825226 0.325752117820161 0.0191336323725895 0.0191747457987688 3.57022145811213e-06
2.11075756413064 0.0207391646633064 0 0.000715575492513665 0.350301550215706 0.0192174345154656 0.0192587471516375 1.32451945659947e-06
2.12057504117311 0.0209333208073068 0 0.000630464116682272 0.346867415276354 0.019301910846048 0.0193434225823314 1.67584107132942e-06
2.13039251821558 0.019230471229385 0 0.000406744565510875 0.332774203601546 0.0193793423335882 0.0194210516258794 2.95281346334323e-06
2.14020999525805 0.0182945108355146 0 0.000267370821105728 0.291558338518567 0.0194528710220225 0.0194947770030899 6.01855259060075e-06
2.15002747230051 0.0194751461948075 0 0.000349907694494278 0.283435818789449 0.0195311757868988 0.0195732794020502 5.6105155640458e-06
2.15984494934298 0.0207711679435258 0 0.000434423735415024 0.349915507257388 0.0196147159668778 0.019657018226936 2.38548765750201e-06
2.16966242638545 0.0212559073362364 0 0.000387278843019756 0.386961666847708 0.0197001176166924 0.0197426187016987 6.02689425890051e-06
2.17947990342792 0.0207134484116354 0 0.000229231890235992 0.3562699372662 0.0197831673794098 0.0198258665894667 2.06407795350447e-06
2.18929738047039 0.0193357563854162 0 8.72091781795037e-05 0.330537339818638 0.0198605470566772 0.0199034432870573 2.03459589170647e-06
2.19911485751286 0.0188340216130485 0 0.000172219890525682 0.349236563120892 0.0199359891130356 0.0199790823913543 1.0092546387899e-06
2.20893233455532 0.0197933206494261 0 0.000437137968950618 0.36414599236022 0.0200155159419196 0.0200588076050817 3.44670836732803e-06
2.21874981159779 0.0204066790662896 0 0.000562311079747746 0.363843858499508 0.0200975997775877 0.0201410905691536 9.38987418586209e-07
2.22856728864026 0.0200545808890957 0 0.000412607819808897 0.365043476032651 0.0201780934245735 0.0202217827879464 3.41320426220069e-06
2.23838476568273 0.019947612730105 0 0.000136702566493008 0.371639996836268 0.0202578280088885 0.0203017151878581 1.7621401145097e-06
2.2482022427252 0.0201627114974726 0 0.000118499760369317 0.412199723748146 0.020338102792857 0.0203821872798413 8.91363243668558e-07
2.25801971976766 0.0199470393790339 0 0.000286453696176192 0.463541682884737 0.020417298625134 0.0204615799140486 1.88051575539085e-06
2.26783719681013 0.0196395360651478 0 0.000244045252505098 0.457147806333871 0.0204952907896792 0.0205397688865858 1.04384455751961e-06
2.2776546738526 0.0194648697071026 0 2.6067655305495e-05 0.388797893326811 0.0205728750774529 0.0206175506599014 1.8605786813994e-06
2.28747215089507 0.018943139732994 0 0.000351186980665608 0.332749753476958 0.0206487427023123 0.0206936163819025 2.85519823335743e-06
2.29728962793754 0.0183627892458786 0 0.000575840240718495 0.309592244197217 0.0207225485785261 0.0207676206590292 1.05947466811343e-06
2.30710710498 0.0178042245106529 0 0.000592026142375801 0.32503080393444 0.0207941327786087 0.0208394030346484 5.21407425578096e-06
2.31692458202247 0.0172185008275468 0 0.000439837590299585 0.384257053656799 0.0208631814622988 0.0209086492288256 1.96765316796561e-06
2.32674205906494 0.0174462677286173 0 0.000340662083857246 0.416024517142467 0.0209329899626168 0.0209786551829257 9.26060205708295e-07
2.33655953610741 0.0181689077708829 0 0.000380016155181073 0.402338482498439 0.0210056943133803 0.0210515575628476 2.89949861415748e-06
2.34637701314988 0.0183254447505201 0 0.000456376575320772 0.388973660026951 0.0210790939396266 0.0211251555523844 1.11614040119785e-06
2.35619449019234 0.0182779578639714 0 0.000521969569316549 0.389270396839914 0.0211523673499491 0.0211986275112594 1.09898412792842e-06
2.36601196723481 0.0185566650561896 0 0.000556275541208129 0.398305812596186 0.0212267690063824 0.0212732280156993 2.77399221329552e-06
2.37582944427728 0.019157130323458 0 0.000546061642059725 0.401768236831511 0.0213035153624953 0.0213501736036467 3.01327433346286e-06
2.38564692131975 0.0195875134023515 0 0.000466786421327914 0.391028355845343 0.0213818390409886 0.0214286966392138 1.18445684057187e-06
2.39546439836222 0.018931083600907 0 0.000252078691229063 0.379207679724831 0.0214572532238679 0.0215043093559055 5.37426419545928e-07
2.40528187540469 0.0174762491653704 0 4.23275376895127e-05 0.376072701972966 0.0215264833744148 0.0215737365719293 1.14072150657983e-06
2.41509935244715 0.0168764862268548 0 0.000198321798490275 0.377522066173742 0.0215930982748107 0.0216405478986005 4.45992654178351e-07
2.42491682948962 0.0178931785588803 0 0.000106550004314254 0.378207995966564 0.0216638366785607 0.0217114836095272 1.81230576096759e-06
2.43473430653209 0.0194975881968709 0 0.000101035485423451 0.386810196702338 0.0217411814882898 0.0217890272100415 1.2965389722313e-06
2.44455178357456 0.0199213998770331 0 0.000201162273754496 0.418815546589904 0.0218203160084495 0.0218683610522432 1.81442865044308e-06
2.45436926061703 0.0190283747513935 0 0.00015634693638461 0.435864125417007 0.0218958349599518 0.0219440787478636 1.36284463024228e-06
2.46418673765949 0.01813568304429 0 9.30917797749564e-05 0.40217922157151 0.0219677120224234 0.0220161539398318 5.06295173810839e-06
2.47400421470196 0.0180701944478288 0 9.28636473822575e-05 0.361215620433967 0.0220393048760679 0.0220879449452472 3.92585703602197e-07
2.48382169174443 0.0185441169715282 0 0.000110511549930192 0.365572306190251 0.0221127693053028 0.0221616079154177 1.20162610486245e-06
2.4936391687869 0.0187271930356567 0 4.96874981931184e-05 0.422768908249236 0.022186841399278 0.0222358786029826 8.23648424927498e-07
2.50345664582937 0.0189257505721812 0 2.78461081770764e-05 0.466247570239414 0.0222615558183836 0.0223107916475148 2.30102045741727e-06
2.51327412287183 0.019263937410616 0 4.6453637263133e-05 0.443655247298377 0.0223375494591815 0.0223869841499993 3.24764481427346e-06
2.5230915999143 0.0188875048723394 0 3.75271975831537e-05 0.407284075797266 0.0224120470653469 0.0224616804639701 1.41461891114499e-06
2.53290907695677 0.0182219205910954 0 4.903115977134e-05 0.403372249114638 0.0224840279676466 0.0225338598865305 2.55727304905803e-06
2.54272655399924 0.018278467683939 0 0.000246961349493258 0.413545347712293 0.0225565109351923 0.0226065418418393 4.87175401361621e-07
2.55254403104171 0.0185985220553404 0 0.000414365567386832 0.425732315765729 0.0226304906464342 0.0226807211082362 1.0311790097548e-06
2.56236150808417 0.0183100349872426 0 0.000415377896758329 0.436420068550421 0.0227033145850962 0.0227537444774102 2.84979351473148e-06
2.57217898512664 0.0177101385776783 0 0.000301611882765673 0.439357667153075 0.0227735761486953 0.0228242049455918 2.99212851834215e-06
2.58199646216911 0.0175519251985756 0 0.000209746039044112 0.463787268752756 0.0228430462865785 0.0228938737853315 1.1754987519873e-06
2.59181393921158 0.0179640664088128 0 0.00019089707957759 0.486159522884742 0.0229140839963944 0.0229651104870839 3.19593687496014e-06
2.60163141625405 0.0179596694356162 0 0.000149220338468203 0.50749623818046 0.022985013511765 0.0230362389808723 1.47565621411899e-06
2.61144889329652 0.0176488475522952 0 8.87702940570723e-05 0.501242877645526 0.0230545990061063 0.0231060232141958 2.19468615530314e-06
2.62126637033898 0.0173054872435008 0 5.37992588715008e-05 0.444986026585284 0.0231227536318652 0.0231743763625535 5.29404924957438e-07
2.63108384738145 0.0159596846962344 0 3.91353623095947e-05 0.469743182861546 0.0231854410180812 0.0232372613151856 1.11656494523694e-06
2.64090132442392 0.0163340284097604 0 6.2086991957977e-05 0.457982107746352 0.023249744109222 0.0233017624408542 2.28684694894609e-06
2.65071880146639 0.0179168516807431 0 0.000257549365734355 0.424427462047301 0.0233205669894333 0.0233727847527354 1.13564917824795e-06
2.66053627850886 0.0175770770902435 0 0.00021949328741 0.483226629536895 0.0233899699190215 0.0234423868919417 8.60979130182041e-07
2.67035375555132 0.0166546520542878 0 0.000113490781500969 0.485368472890395 0.0234555501591035 0.0235081656373236 1.32193896392595e-06
2.68017123259379 0.015567809200455 0 4.34732415100503e-05 0.494183486850783 0.0235167221285402 0.0235695353555521 6.0210481868669e-07
2.68998870963626 0.0153665713094435 0 0.000119464607883812 0.48483148719942 0.0235772134625855 0.0236302244780715 2.06165508703782e-06
2.69980618667873 0.0161797055930257 0 0.000258005741839151 0.46230094884054 0.0236411137147891 0.0236943233158151 3.47010317859693e-06
2.7096236637212 0.0168557859899561 0 0.000230963458867306 0.489420302167936 0.0237075938604481 0.0237610025189655 1.61964409872131e-06
2.71944114076366 0.018385390724251 0 0.000140564652047759 0.544086461582276 0.0237798791002991 0.0238334877749042 1.46266989707586e-06
2.72925861780613 0.0200917266348699 0 5.39362815860644e-05 0.629505469885686 0.023858658359259 0.0239124681353894 1.49538165717983e-06
2.7390760948486 0.0205842228627213 0 3.95163019008549e-05 0.679307595932452 0.0239391704628293 0.0239931816037975 1.03892119134335e-06
2.74889357189107 0.0201203534883847 0 7.73943296032975e-05 0.664005579728332 0.0240177792714665 0.0240719914714778 9.66173350044713e-07
2.75871104893354 0.0194545605114973 0 5.89328518959542e-05 0.564032052212833 0.0240937982552024 0.0241482111450097 1.07493710128683e-06
2.768528525976 0.0184734743410793 0 0.00010695079016676 0.492688419053699 0.0241658735657889 0.0242204864819409 2.13209275791332e-06
2.77834600301847 0.0183460794416194 0 0.000131290897005754 0.538504436058313 0.0242373825958118 0.0242921954832525 2.44041996097605e-06
2.78816348006094 0.0200015139243075 0 7.53940434417011e-06 0.630946265293806 0.0243155597731377 0.0243705739602396 1.92094950826512e-06
2.79798095710341 0.0222351968240013 0 0.000179807233022855 0.672018469463024 0.0244027727092032 0.0244579899813552 3.18613256750427e-06
2.80779843414588 0.0227373907492392 0 0.000230811024393984 0.662806156711932 0.0244920173748849 0.024547438173619 1.57547415619385e-06
2.81761591118835 0.0210986293201099 0 0.000123094935080337 0.643948143431876 0.0245746561486648 0.0246302792819748 1.97147649671113e-06
2.82743338823081 0.0198727883085965 0 9.9559929182591e-05 0.588431563464353 0.0246524527787872 0.0247082774342547 4.67225078202461e-07
2.83725086527328 0.0198892770793853 0 0.000159404262619733 0.523684468602579 0.0247304070993425 0.0247864334028444 3.73528916576656e-07
2.84706834231575 0.0202606187327377 0 0.000162716976909394 0.521501492045332 0.0248097933522017 0.0248660216123379 1.12723558510546e-06
2.85688581935822 0.0207141034703684 0 0.00014754586177268 0.579013581751013 0.0248908950611137 0.0249473256233339 1.69400230439032e-06
2.86670329640069 0.0213409228973191 0 0.000221961551354732 0.596559111315101 0.0249745606804116 0.0250311940946817 1.65724305556149e-06
2.87652077344315 0.0217260799215713 0 0.000361958381062677 0.566316893593193 0.0250599795837698 0.0251168162905509 8.81877567276494e-07
2.88633825048562 0.0216805517777579 0 0.000451297461011024 0.579634772472828 0.0251453795841088 0.0252024196743261 8.74321515171232e-07
2.89615572752809 0.0223994132041856 0 0.000503206736502726 0.569110325031612 0.0252336583001761 0.0252909023543826 4.39366743568195e-06
2.90597320457056 0.0233345075450504 0 0.00046195840002089 0.547087800505403 0.0253254687107854 0.0253829173736355 3.67145036036028e-06
2.91579068161303 0.0229129315273922 0 0.00028830981507022 0.622714115698705 0.0254152773476483 0.0254729302152286 1.13634818063152e-06
2.92560815865549 0.0225578556510491 0 0.00029735188123553 0.63534235696427 0.0255037085328173 0.0255615654029383 1.53546369792847e-06
2.93542563569796 0.0212126735638288 0 0.000329792037220389 0.594815009739779 0.0255869655128473 0.0256450255182451 3.37535231935994e-06
2.94524311274043 0.0188866336426153 0 0.000226051094760094 0.592668347919281 0.0256609557818156 0.0257192172744801 1.12613720176423e-06
2.9550605897829 0.0193161271185207 0 0.000297577152208461 0.582016325265344 0.0257367425341794 0.0257952059146953 8.48730016707215e-07
2.96487806682537 0.0209820448491853 0 0.000371871582196481 0.649904985506325 0.0258191320660288 0.025877798593161 1.91940144501737e-06
2.97469554386784 0.0215750825862866 0 0.000334113852811457 0.766502250700381 0.025903726247012 0.0259625963489079 2.44148219547053e-06
2.9845130209103 0.02204379997096 0 0.000414859107543963 0.747522323303822 0.0259902890493195 0.0260493631444778 6.9355964816713e-06
2.99433049795277 0.0222381931977613 0 0.000575726170962632 0.624242010513445 0.0260779263335341 0.0261372046947224 4.34442916842715e-06
3.00414797499524 0.0223072245110172 0 0.000741533253833915 0.576443198739791 0.0261661654729592 0.0262256482811489 1.38031924993578e-06
3.01396545203771 0.0231669332179181 0 0.000954670854462103 0.647301742340166 0.0262581715393057 0.0263178595481688 3.47633071326406e-06
3.02378292908018 0.0233895041852143 0 0.00107733418600708 0.714482106844205 0.026351288197828 0.0264111816531635 4.9586047907243e-06
3.03360040612264 0.0214740483734401 0 0.000997512091162889 0.66046882515854 0.0264368077258113 0.0264969052633419 4.10098868329773e-06
3.04341788316511 0.0190765963394495 0 0.000873139120730115 0.5565508677936 0.0265127586079917 0.0265730585096912 5.23744095135073e-06
3.05323536020758 0.0188285797250505 0 0.000870346432707503 0.543307860680862 0.0265877287242502 0.0266482308498684 3.4206879837801e-06
3.06305283725005 0.0202688674233145 0 0.000860878413145638 0.636094590720495 0.0266682429375646 0.026728948336214 5.84397287835891e-06
3.07287031429252 0.0215152286828008 0 0.000741302198584426 0.787177078263943 0.0267533039369099 0.0268142134732497 2.09676275037869e-06
3.08268779133498 0.0299971448608046 0.00981747704246805 0.00450023382862014 0.77041062075105 0.0268955643240448 0.0269566484128972 3.73034760897172e-06
3.09250526837745 0.0300661946995509 0.00981747704246805 0.00473056528450105 0.663497555339094 0.0270386821558445 0.0270999408465094 3.40728699604682e-06
3.10232274541992 0.0206393234023632 0 0.000715797223931003 0.711979180297158 0.0271201438562591 0.0271816063573721 3.59982194764399e-06
3.11214022246239 0.021814203449583 0 0.0010241028074866 0.596720275815402 0.0272068175883727 0.0272684848834019 3.05372763019477e-06
3.12195769950486 0.0205688648312526 0 0.000921965719655082 0.680430530700748 0.0272884452894697 0.0273503164635408 3.49567644547663e-06
3.13177517654732 0.0201356915809097 0 0.000740153142477717 0.71950486248009 0.0273679766142954 0.0274300513360884 2.7345323951467e-06
3.14159265358979 0.0220151047669643 0 0.000761247913405816 0.707611154552062 0.0274547887732066 0.0275170684622986 2.66577355861482e-06
3.15141013063226 0.0229888927001795 0 0.000736335554851031 0.76788097985901 0.027545282231266 0.0276077676254281 3.0060155679686e-06
3.16122760767473 0.0245257909029402 0 0.000898823529604076 0.733095074954948 0.0276420527167448 0.027704744994907 3.52774020809999e-06
3.1710450847172 0.0265158720675245 0 0.0011918901794572 0.652282441401874 0.0277471414367871 0.0278100421148629 6.20474617055852e-07
3.18086256175967 0.0275961053239038 0 0.00136536673924087 0.63778922116905 0.027856775070021 0.0279198849589921 1.89688560556789e-06
3.19068003880213 0.0278851855887412 0 0.0014098853333544 0.676035835972032 0.0279676175025666 0.0280309368076972 7.45656007263685e-07
3.2004975158446 0.0274550984873922 0 0.00139759268860085 0.657680422993671 0.0280767764103647 0.028140304802732 3.06540784887352e-06
3.21031499288707 0.0249649841675621 0 0.0012321794923707 0.637495900709321 0.0281759792641373 0.0282397149024798 1.54089584874273e-06
3.22013246992954 0.0226451346893255 0 0.00113319349311697 0.579557452356367 0.0282660231047524 0.0283299642921608 2.49056323367938e-06
3.22994994697201 0.0224384971149012 0 0.00121180457333636 0.551319421075575 0.0283554497462437 0.0284195963482339 3.05811374189117e-06
3.23976742401447 0.0232751402194057 0 0.00130741625032232 0.578687297981268 0.0284483118286765 0.0285126644741292 6.50164605327342e-06
3.24958490105694 0.0238576954868361 0 0.00136635598225754 0.569628502965997 0.0285435454835359 0.0286081046094866 8.18742090304751e-06
3.25940237809941 0.0235371407395071 0 0.00141938045878504 0.521602502914644 0.0286376687503027 0.0287024341252863 4.1587826739936e-06
3.26921985514188 0.0228079876610949 0 0.00151094221850745 0.470853136139935 0.0287292063273823 0.0287941774139556 2.95651226299492e-06
3.27903733218435 0.0221803345978788 0 0.00160935041073029 0.458431293942923 0.0288185659111089 0.0288837422436792 1.69957422224783e-06
3.28885480922681 0.0220154967100008 0 0.0016994432439329 0.472993067734767 0.0289075066692378 0.0289728881221201 9.54259314808644e-07
3.29867228626928 0.0220036692338559 0 0.00173298856194798 0.481805898367804 0.0289964793853042 0.029062065952257 3.75944130048076e-06
3.30848976331175 0.0215117630332218 0 0.00162848853441055 0.480873463267607 0.029083301656383 0.029149093002104 6.8134761932889e-06
3.31830724035422 0.0203495609448167 0 0.00138173703805627 0.523281021799129 0.029165045555204 0.029231040884714 2.67029575972946e-06
3.32812471739669 0.0200826302140464 0 0.00126481793766703 0.550772952815973 0.0292454667532756 0.0293116659159587 6.72442716128862e-06
3.33794219443916 0.0208079297733302 0 0.00142291028983094 0.554417044236691 0.0293290589065892 0.0293954624187042 3.21200939567431e-06
3.34775967148162 0.0214977702555175 0 0.00175874557601713 0.565246756443617 0.0294161328895887 0.029482741178406 9.21438019372431e-07
3.35757714852409 0.0212839132620481 0 0.0019956239655739 0.519192896190359 0.0295029796476074 0.0295697924818159 1.79116264588095e-06
3.36739462556656 0.0199675505952448 0 0.00191437850026432 0.437476299392175 0.0295845709838264 0.0296515874094439 9.38884308627608e-07
3.37721210260903 0.0206798651345477 0 0.00185387205647269 0.40462962302677 0.0296687370822299 0.0297359576652764 4.64254855739462e-06
3.3870295796515 0.0235049543804304 0 0.0019764176219193 0.473956883306755 0.0297640315069004 0.0298314583290807 7.82866727184344e-06
3.39684705669396 0.0249118068609718 0 0.00201483637671995 0.593525800350251 0.0298648028210191 0.0299324369212327 5.68506746524318e-06
3.40666453373643 0.0244516309021079 0 0.0019100417336736 0.64357346498944 0.0299635444177897 0.030031385489379 3.90003623961685e-06
3.4164820107789 0.0237809597938961 0 0.00177283903895598 0.609030324997611 0.0300593659999464 0.0301274135987861 4.29807216128749e-06
3.42629948782137 0.0240561547657203 0 0.00169981867934216 0.564483613016051 0.0301560474882816 0.0302243018574922 4.94328304581241e-06
3.43611696486384 0.0255224168341446 0 0.00175285236246669 0.541814778512016 0.0302584652497267 0.0303269274645702 4.98214973797501e-06
3.4459344419063 0.0269478804595789 0 0.0018363658890217 0.534690802193211 0.0303665397965093 0.0304352108757139 3.40542178782344e-06
3.45575191894877 0.0276669535061631 0 0.00188295869936145 0.527560874383662 0.0304774788973898 0.0305463593384598 5.15539282135863e-06
3.46556939599124 0.0279849824308753 0 0.00191208467575998 0.513796209419007 0.0305897079861297 0.030658797989673 2.16318387151386e-06
3.47538687303371 0.027616599462851 0 0.00188540576744756 0.517920842506116 0.0307004641101201 0.0307697633924646 2.392740920713e-06
3.48520435007618 0.0272801290345948 0 0.00190011410694646 0.520919243116939 0.0308099776790862 0.0308794859579406 8.1041342625277e-07
3.49502182711865 0.0270676922088358 0 0.00195842751488862 0.514438720352497 0.0309188370511391 0.0309885541110205 6.99861364684942e-06
3.50483930416111 0.0258660904889136 0 0.00186561652937517 0.502488230226137 0.0310228690675928 0.031092794050929 8.37683745021256e-06
3.51465678120358 0.0252346237624311 0 0.00177796913990347 0.461924884097138 0.0311242585469657 0.0311943910283211 4.49650191537606e-06
3.52447425824605 0.0265558596706386 0 0.00193809824342533 0.445601437967569 0.0312311132653215 0.0313014541149592 5.35139223554148e-06
3.53429173528852 0.0286800155620504 0 0.00228108916016345 0.46249267936161 0.0313469799849196 0.0314175305319256 4.21745134344864e-06
3.54410921233098 0.0296115415646589 0 0.00255228355714998 0.45826441669905 0.0314671253345159 0.031537886047443 1.25231857850533e-06
3.55392668937345 0.0284927937535129 0 0.00259686893694999 0.405970280849864 0.0315831398525071 0.0316541098262665 9.06596933881342e-07
3.56374416641592 0.0254360839035177 0 0.00240710438094766 0.337754081224275 0.0316870039044452 0.0317581809710741 1.69593770084913e-06
3.57356164345839 0.0222350944910548 0 0.00222037121966506 0.324806224803448 0.0317781547339592 0.0318495366306236 3.49986998757757e-06
3.58337912050086 0.0227332206727739 0 0.00247923024733471 0.335367827620249 0.0318719128738536 0.031943499760192 8.4340546900218e-06
3.59319659754333 0.0252340756870166 0 0.00288334454981909 0.34146989557963 0.0319763115047034 0.0320481049120877 2.85358859387056e-06
3.60301407458579 0.0251773483945088 0 0.00283362428515627 0.354362071492736 0.0320803621076401 0.0321523620153583 2.33693255954646e-06
3.61283155162826 0.0246076796385291 0 0.00261432883175383 0.30517493528667 0.0321816431393115 0.0322538492916266 2.1523539098785e-06
3.62264902867073 0.0251410772291349 0 0.00256405865194403 0.249215111504875 0.0322848188320409 0.0323572316600334 1.80832029459762e-06
3.6324665057132 0.0252199556457373 0 0.00258076863701517 0.251692762332258 0.0323883440408078 0.0324609635723933 1.23936246681728e-06
3.64228398275567 0.0248612582673369 0 0.00258434235955018 0.244872338727332 0.0324905173506095 0.0325633432958902 5.26349875285359e-06
3.65210145979813 0.0233440150984596 0 0.00238732402367148 0.245974648001702 0.0325863684694182 0.0326593998577004 2.92158305326594e-06
3.6619189368406 0.0223131415470039 0 0.00217522446251728 0.276955813460531 0.032677701678517 0.0327509379297488 1.79015364025884e-06
3.67173641388307 0.0239261744391229 0 0.00225422056421332 0.289051183318347 0.0327753977704538 0.0328488400202395 9.77929895363036e-07
3.68155389092554 0.0259405223377727 0 0.00240113106531165 0.268635158966661 0.0328811687166881 0.0329548183277953 2.19284461046009e-06
3.69137136796801 0.0258660028971451 0 0.00233628044830875 0.235687609424267 0.0329864765046998 0.0330603334694286 2.12699870773739e-06
3.70118884501048 0.0239433528216186 0 0.00209962313567791 0.216703255361254 0.0330838083275114 0.0331578714246081 8.01491396445573e-07
3.71100632205294 0.0241213907028139 0 0.00218293092260263 0.199815821331393 0.0331820547097098 0.033256323977184 4.11879885908432e-06
3.72082379909541 0.026409649523284 0 0.00257188460502566 0.20453741517908 0.0332901037616371 0.0333645804991359 4.76163819924388e-06
3.73064127613788 0.026272503280399 0 0.00266811504308712 0.250156503128446 0.0333979105960558 0.0334725945743159 5.13514198971656e-06
3.74045875318035 0.0254360043272785 0 0.00258780050619095 0.237123860103503 0.0335023156270363 0.0335772062826367 5.71105885274235e-06
3.75027623022282 0.0254984703514061 0 0.00254317624545913 0.202156404955336 0.0336068336328417 0.0336819310455113 2.07822999429478e-06
3.76009370726528 0.0259684002613747 0 0.00257125913331951 0.222404558104381 0.0337132200244431 0.033788524499443 1.20453288898777e-06
3.76991118430775 0.0276282016872578 0 0.00277344004783403 0.235807557980425 0.033826489778821 0.0339020023156969 2.49374951469983e-06
3.77972866135022 0.0277499189387538 0 0.00280565132174804 0.242831573358632 0.0339403196572091 0.0340160402829872 2.81016442829842e-06
3.78954613839269 0.0259678362874625 0 0.00259636783546685 0.226597529591657 0.0340467907284138 0.0341227183198262 5.10242190543671e-06
3.79936361543516 0.0255806317706031 0 0.00254586879463614 0.19026161191658 0.0341516503250031 0.0342277846312433 7.29950739125801e-06
3.80918109247762 0.0257233435593666 0 0.00258789209061827 0.191357095286924 0.0342571774126675 0.034333518472745 3.02546120105471e-06
3.81899856952009 0.0255753127061933 0 0.00260352948515258 0.20427913508006 0.0343621925568089 0.0344387402216285 1.64994845996444e-05
3.82881604656256 0.0252630131308104 0 0.00257703386962782 0.21257487902641 0.0344659496894835 0.0345427037385606 4.37206461785867e-06
3.83863352360503 0.024581337087686 0 0.00248437275589902 0.2289720087614 0.0345668532570294 0.0346438132759939 7.89765270001468e-06
3.8484510006475 0.0245187327269267 0 0.00241552553815255 0.240064944029362 0.0346673208693073 0.0347444868840378 1.01817456068386e-05
3.85826847768996 0.0246268979201791 0 0.00228900571989443 0.218804198084982 0.0347678305841746 0.0348452028243196 4.3910843850403e-06
3.86808595473243 0.0227836101360499 0 0.00189142885088867 0.182499166797187 0.0348601776312967 0.0349377552085301 3.3116314845376e-06
3.8779034317749 0.0206305687725283 0 0.00152203051138206 0.165665947367507 0.0349432577610543 0.0350210395294547 6.22464843238099e-06
3.88772090881737 0.0212390611936194 0 0.00163356926804997 0.166122423270089 0.0350289794263224 0.0351069656998293 5.30173813551045e-07
3.89753838585984 0.0236500685969743 0 0.00205790994445443 0.177591459253067 0.0351251109874436 0.035203303018165 1.41352404447506e-06
3.90735586290231 0.0253842130132973 0 0.00237526918499503 0.193134314892435 0.0352287621018996 0.035307160759992 2.43358455591953e-06
3.91717333994477 0.0255797007192395 0 0.00240892205163512 0.207102133931466 0.0353332582669557 0.0354118636367624 3.42944244584468e-06
3.92699081698724 0.0248622523066353 0 0.00222733671754316 0.218123947218942 0.0354344995776226 0.0355133113491211 1.73326132931973e-06
3.93680829402971 0.0244357948263296 0 0.00202155181497476 0.208949769573466 0.0355335150965633 0.0356125332169092 3.83480037839472e-07
3.94662577107218 0.0235891385084182 0 0.00180471670268023 0.182105884759577 0.0356286767022342 0.0357079008223585 3.63049775109885e-06
3.95644324811465 0.0223006968476536 0 0.0016400591627096 0.153069213009275 0.0357184608265193 0.0357978901987109 1.90028268481456e-06
3.96626072515711 0.0224403394520374 0 0.00173825939333289 0.134079247610705 0.0358090706398088 0.0358887052254426 4.85740333857348e-06
3.97607820219958 0.0239944505323191 0 0.00203627140524643 0.136876107951635 0.0359064704417979 0.0359863109785006 5.09257701368473e-06
3.98589567924205 0.0250854414827792 0 0.00224014908309039 0.157324116455976 0.0360086206593343 0.0360886676617945 5.39398785488928e-06
3.99571315628452 0.0249113689374802 0 0.00218987383043723 0.166430865343964 0.0361099648002883 0.0361902181934686 8.93211615130471e-06
4.00553063332699 0.0236629509018556 0 0.0019100193144303 0.145113839731171 0.0362057395023309 0.0362861987398799 4.51124600567486e-06
4.01534811036945 0.021348258265049 0 0.00151285510655541 0.126765598067574 0.0362915398804213 0.0363722037965767 5.04513727350931e-06
4.02516558741192 0.0194088834718786 0 0.00127746360996428 0.131860601250783 0.0363692665785165 0.0364501340635323 1.84987980142073e-06
4.03498306445439 0.0194798847242212 0 0.00138986166467125 0.135163341369329 0.0364476030299755 0.036528673973823 3.92363760271107e-06
4.04480054149686 0.0202307178584253 0 0.00161203089173884 0.131392971476861 0.0365294640764699 0.0366107387129823 3.1643477599074e-06
4.05461801853933 0.0202164567672476 0 0.00171461288448471 0.139225255814242 0.0366115829701827 0.0366930611343502 3.855883661044e-06
4.06443549558179 0.0205455119567073 0 0.00175271205831928 0.145816355604047 0.036695068187512 0.0367767500668284 2.82809521159654e-06
4.07425297262426 0.0215779576745552 0 0.00174082976612239 0.127167873312223 0.0367824374012482 0.0368643237834944 3.48404725964139e-06
4.08407044966673 0.0217069386537454 0 0.00158675349578735 0.103456332310901 0.0368698301936753 0.0369519214039573 2.38893778540486e-06
4.0938879267092 0.0214610253940777 0 0.001397049950084 0.0899843593688715 0.0369557157328012 0.0370380118710827 3.90387233660522e-06
4.10370540375167 0.0226287700721588 0 0.00134624265347677 0.0785465343414546 0.0370458790885339 0.0371283810976323 7.09989179470859e-06
4.11352288079414 0.0239844386049175 0 0.00133976073667569 0.0840428765640409 0.0371411664437958 0.037223875331397 6.02074015954447e-07
4.1233403578366 0.024114329088731 0 0.00127672427524195 0.0896309068468124 0.0372367605767416 0.0373196765184137 1.36124723408481e-06
4.13315783487907 0.0227919910461012 0 0.00116500601355379 0.0831414070714931 0.0373270083853548 0.037410130553989 5.04603730146184e-06
4.14297531192154 0.0202870617970907 0 0.00101322977234036 0.091492057718828 0.0374072930706979 0.0374906198326045 9.45477704368844e-06
4.15279278896401 0.0187762265437104 0 0.000903729060788172 0.0859527691397634 0.0374815071506409 0.0375650375537269 4.11822943092262e-06
4.16261026600648 0.0184119970203108 0 0.00082136225942353 0.0725788510066997 0.0375540871277293 0.0376378210322347 7.78929925356906e-06
4.17242774304894 0.0185528880017427 0 0.000793811617598561 0.0808027662055215 0.0376271203452677 0.0377110579000896 3.91449822124484e-06
4.18224522009141 0.0199074431470951 0 0.000922510510821095 0.0785102766549991 0.0377056966842843 0.0377898386869698 4.4025560217923e-06
4.19206269713388 0.0200695261898145 0 0.00101759733961471 0.0757041139300201 0.0377851837443303 0.037869530158786 8.16107277573329e-06
4.20188017417635 0.0182801801973613 0 0.00100211964998642 0.079812236589482 0.0378578281307008 0.0379423776565789 2.1785027258363e-06
4.21169765121882 0.016978412238552 0 0.00104094724685921 0.0759901574210902 0.0379256434883324 0.0380103951035659 5.00331149253568e-06
4.22151512826128 0.0166924922829814 0 0.00117455028783836 0.0828704817209518 0.0379927826341043 0.0380777359160738 2.1115853021276e-06
4.23133260530375 0.016185423399973 0 0.00128831521233919 0.0872559624281115 0.0380583431858016 0.0381434975796971 1.0042980470809e-05
4.24115008234622 0.0145189146112841 0 0.00128348313888066 0.0882786854729273 0.038117545613613 0.0382028999001421 2.1089936918884e-06
4.25096755938869 0.0139197693197737 0 0.00128368181685623 0.0838982025716022 0.0381744667360921 0.0382600204777252 9.74262107370369e-06
4.26078503643116 0.0151001583193111 0 0.00135400867330937 0.0677315973025464 0.0382360992945302 0.0383218532557295 3.19872620104807e-06
4.27060251347362 0.0146652223697677 0 0.00134265103029862 0.0736805135976546 0.0382960414837822 0.0383819953659332 5.73397305194205e-06
4.28041999051609 0.014984842055551 0 0.00139194971684509 0.0785757155355662 0.0383573530390423 0.0384435070020027 2.72742656435459e-06
4.29023746755856 0.0172864833235362 0 0.00152206937338312 0.067706910994703 0.0384278224592892 0.0385141779962222 7.35367656770425e-06
4.30005494460103 0.0166926114937165 0 0.00142594117938183 0.0824968171258486 0.0384957379850388 0.0385822948177752 3.45150993031445e-06
4.3098724216435 0.0144133826996817 0 0.00111584601709347 0.093940781879891 0.0385540221111271 0.0386407790747805 3.61074724075132e-06
4.31968989868597 0.0142765456114724 0 0.000837016576425764 0.0763066757288471 0.0386109206997572 0.0386978781717298 1.45061868676358e-05
4.32950737572843 0.0145468488092528 0 0.000637420290978852 0.068745178016029 0.0386682293334961 0.038755387860622 1.69394335109128e-05
4.3393248527709 0.0131887638755686 0 0.000473953483549949 0.0848683762504692 0.038719860083472 0.038807218943547 1.0623526514109e-05
4.34914232981337 0.0125372089193525 0 0.00047281295217777 0.089502016062762 0.0387690055735632 0.0388565642930824 1.41825642907384e-05
4.35895980685584 0.0141174424055153 0 0.000694324990100192 0.0783894501534098 0.0388248591747945 0.0389126185530439 6.9485657410322e-06
4.36877728389831 0.0159493005569435 0 0.000978533112931057 0.078252899753003 0.0388885693294677 0.0389765302387361 4.27906605276167e-06
4.37859476094077 0.0153167966080257 0 0.00110005228658744 0.0859208620009026 0.0389502537726474 0.0390384155347187 8.57166392313455e-06
4.38841223798324 0.0133561758997589 0 0.00104237112877897 0.0965773952749385 0.0390042964743745 0.0390926577383439 7.84336466685792e-06
4.39822971502571 0.0131903669662867 0 0.000901330279082402 0.10029555077277 0.039057268648164 0.0391458295427726 3.72647002585034e-07
4.40804719206818 0.0140393037017039 0 0.000642417639255988 0.0948418897328506 0.0391126670302372 0.0392014286448507 6.7040869284425e-06
4.41786466911065 0.0143955661775632 0 0.000250454467909944 0.0959528264653027 0.0391682010943244 0.039257164385708 1.22302817129709e-05
4.42768214615312 0.0165523854062977 0 6.15176210413404e-05 0.09480214597148 0.0392309725433204 0.0393201396568022 2.54384930123313e-05
4.43749962319558 0.0195428090540362 0 0.000198996126041961 0.0960989615794094 0.0393046889097732 0.0393940622814727 6.61983882379829e-06
4.44731710023805 0.0217581569038441 0 0.000140140670876698 0.0934344199443369 0.0393870133730901 0.0394765944981243 2.73371551092719e-06
4.45713457728052 0.0202564163302545 0 8.25280897898684e-05 0.0915317138132101 0.0394638354666517 0.0395536231059934 1.01325799673417e-05
4.46695205432299 0.0169203066154829 0 0.00014029077198785 0.100957736694147 0.0395278103521894 0.0396178021439496 7.1372214596933e-06
4.47676953136545 0.0187796233499204 0 0.000169068919376847 0.100784153411924 0.0395987783905565 0.0396889757243662 1.30801565400406e-05
4.48658700840792 0.022990148829658 0 0.000316420957712615 0.119010202988998 0.0396852972031747 0.0397757033604916 1.13643722765913e-05
4.49640448545039 0.0244071638939676 0 0.000626659251232176 0.150724048390963 0.0397762558478554 0.0398668723290548 6.55094266209747e-06
4.50622196249286 0.0239139467652256 0 0.000705636638614837 0.152030782644207 0.0398651313574443 0.0399559578696015 5.36419757331564e-06
4.51603943953533 0.0210557767243277 0 0.000432172030022104 0.143502999329435 0.0399440264350207 0.0400350604000976 1.08931453071379e-05
4.5258569165778 0.0198250421585744 0 0.000207565024484602 0.123902975613639 0.0400202385226162 0.0401114779278405 9.6953246808282e-06
4.53567439362026 0.0196741981435884 0 0.000631712505946846 0.108140102474374 0.0400972002519242 0.0401886442396587 9.99148286908423e-06
4.54549187066273 0.0177186459064214 0 0.000348779763069074 0.122578433221683 0.0401658511970712 0.0402574988463729 4.10136945414069e-06
4.5553093477052 0.0185764641501616 0 6.09747857001075e-05 0.145840535388077 0.0402365156205608 0.0403283682203459 2.08916837501121e-06
4.56512682474767 0.0219329850925614 0 0.000179133193814629 0.154094964016388 0.0403196077989672 0.0404116678832929 2.0024020830982e-05
4.57494430179014 0.0227317037274914 0 0.000244297868693399 0.153988666658301 0.040405560108624 0.0404978282972082 1.87949939229341e-05
4.5847617788326 0.0221360382737235 0 0.000225790084839139 0.148345529550956 0.0404893282499377 0.0405818040412087 4.26246768249255e-06
4.59457925587507 0.0215811738080567 0 0.000114648362118275 0.134407229110993 0.0405713490507659 0.0406640318226192 5.41422485991454e-06
4.60439673291754 0.0193011377411492 0 6.36220381178276e-05 0.151019519997652 0.0406448594568749 0.0407377475047019 1.38641213677018e-05
4.61421420996001 0.0184803593032374 0 0.00017725136677893 0.15100133558083 0.040715993336203 0.0408090856629476 4.308371747511e-06
4.62403168700248 0.0181069017460278 0 0.000428796403012022 0.124433532082739 0.0407864850877376 0.0408797809956144 6.14041057625807e-06
4.63384916404494 0.0157097189545319 0 0.000431285660594138 0.140548954196931 0.0408478387048118 0.0409413365283714 5.06258339863311e-05
4.64366664108741 0.0166226989836915 0 0.000538451511855276 0.142824865005791 0.0409130161305579 0.0410067163075836 0.00129554710539102
4.65348411812988 0.0166648740533542 0 0.000598710410149139 0.148133591764285 0.0409785467153168 0.0410724491629929 6.02398212076252e-06
4.66330159517235 0.013126426467412 0 0.000535836624747876 0.160992266963951 0.0410303581019961 0.0411244605002921 5.12982646537074e-05
4.67311907221482 0.012198598968971 0 0.000702230259100101 0.122406931770764 0.0410791285576514 0.0411734299962386 6.62804536659947e-06
4.68293654925729 0.0135862839986934 0 0.000916595140754428 0.133036102830192 0.0411338707892461 0.0412283718581948 4.24161342996928e-06
4.69275402629975 0.0170252218638811 0 0.0010595108389278 0.18036376497866 0.0412022063061399 0.0412969091059132 4.65798468398309e-06
4.70257150334222 0.0213648643306255 0 0.00118609775065426 0.184035002455641 0.0412875014227752 0.0413824086762265 1.32949069558848e-05
4.71238898038469 0.0210994148255674 0 0.00111570569495545 0.172096735562499 0.0413715808222295 0.0414666924399758 5.65178454278503e-06
4.72220645742716 0.0197266488800123 0 0.00111668633998191 0.138633219569208 0.0414504355004957 0.041545750530391 1.82181969386598e-05
4.73202393446963 0.0196857390368063 0 0.00116996367300837 0.128344446348357 0.0415293057103809 0.041624824017582 1.1977349098628e-05
4.74184141151209 0.0202977794679935 0 0.00103464338776094 0.156630796035097 0.0416101106907351 0.0417058328869604 1.75948733109096e-06
4.75165888855456 0.0217241721319954 0 0.000820953309946415 0.178136331971981 0.0416957226523485 0.0417916500132207 4.07444177861432e-06
4.76147636559703 0.0217402237560564 0 0.000612859324965465 0.177486618821145 0.0417807798791245 0.0418769127170686 5.50349034552882e-06
4.7712938426395 0.0194145107548382 0 0.000460266022575095 0.162852988669632 0.0418565076014034 0.0419528445831934 8.57880793854719e-06
4.78111131968197 0.0169516315224505 0 0.000431555913349424 0.149278714557665 0.0419227406211414 0.0420192801370538 6.85979325768323e-06
4.79092879672443 0.0169009377401452 0 0.000560225500592093 0.147982109731849 0.0419891793633651 0.0420859211548988 8.347187688677e-06
4.8007462737669 0.0211056553210272 0 0.00092628446139964 0.175725361794731 0.0420728185495715 0.0421697647760438 9.5297492582122e-06
4.81056375080937 0.026210558878623 0 0.00120820755595358 0.196645018577558 0.0421768073246924 0.0422739608431679 4.45449585242035e-06
4.82038122785184 0.025749931974181 0 0.000947301807479428 0.242521505838322 0.0422782752258972 0.0423756360919078 5.44035606880407e-06
4.83019870489431 0.0237115806420378 0 0.000550840267764252 0.277997131731993 0.0423707938880723 0.0424683613446961 2.2100594502759e-06
4.84001618193678 0.0237595342392092 0 0.00045602078982554 0.219686328448366 0.042463234114911 0.0425610082855301 3.69401738837017e-06
4.84983365897924 0.0217861590068062 0 0.000586359899656219 0.219916542302959 0.0425485448223917 0.042646524184832 7.43254941928169e-06
4.85965113602171 0.0200223479388821 0 0.000936232443219553 0.25772333401607 0.0426281701822629 0.0427263530312553 3.06909805838071e-06
4.86946861306418 0.0207140447991494 0 0.00126377270638961 0.230602852255801 0.0427114362279554 0.0428098224759096 1.02874240735536e-05
4.87928609010665 0.0194774362088346 0 0.00114932172902987 0.280849920379691 0.042789634448337 0.0428882234597879 1.62557860171676e-05
4.88910356714912 0.0191398959055935 0 0.000841107828900844 0.324638272719807 0.0428656294452042 0.0429644214522574 3.38811818843724e-06
4.89892104419158 0.022796957494047 0 0.000851421963704246 0.293687167251108 0.0429556758194154 0.0430546730849914 9.36882900520345e-06
4.90873852123405 0.0253695200993758 0 0.00101457021750101 0.275878469270425 0.0430560670281233 0.0431552708761139 7.49282162521172e-06
4.91855599827652 0.0264737670980197 0 0.00127379492600399 0.239757930182716 0.0431614714011458 0.0432608820794223 5.58313087573309e-06
4.92837347531899 0.0260123283688015 0 0.00151877891715346 0.241595574241882 0.0432658596177374 0.0433654764231198 2.44511251424941e-06
4.93819095236146 0.0246007742096754 0 0.00164277622946063 0.256882665244048 0.0433652327903662 0.0434650546218611 7.94373041070165e-06
4.94800842940392 0.022863278020042 0 0.00158456264887102 0.215474120207652 0.0434577942991123 0.0435578201343988 9.39861005644571e-06
4.95782590644639 0.0207666823638848 0 0.00140519343421064 0.21564065531178 0.0435417993479294 0.0436420281300148 5.3728644411151e-06
4.96764338348886 0.021121744578988 0 0.00135654699583188 0.223863691736628 0.0436270340863191 0.0437274660778433 5.03729870865046e-06
4.97746086053133 0.0224888298668546 0 0.00136995665992357 0.222580480059156 0.043717564361062 0.0438182003484096 7.20945620022358e-06
4.9872783375738 0.0226204691679127 0 0.00136617415530477 0.261688035195359 0.0438086022398213 0.0439094422752024 4.35336209212804e-06
4.99709581461626 0.0223968810183381 0 0.00142729333122454 0.289908136422119 0.0438989757135381 0.0440000195420989 2.71380474176072e-06
5.00691329165873 0.0229906974333025 0 0.00160552748854381 0.304432516596497 0.0439921630722073 0.0440934107700496 5.39939094340422e-06
5.0167307687012 0.024513870744961 0 0.00181315570667706 0.281290559173961 0.0440918130866273 0.0441932652463972 5.64522037309831e-06
5.02654824574367 0.024953386785516 0 0.00182054451677621 0.217562599437882 0.0441931837063508 0.0442948405452469 7.17226398610655e-06
5.03636572278614 0.0229547182445007 0 0.00152660827912349 0.178717901333656 0.0442860424125697 0.0443879031090904 4.53430977408871e-06
5.04618319982861 0.0201828916805276 0 0.00106794424086054 0.179284841908732 0.0443669276214782 0.0444689911265691 1.81483116303265e-06
5.05600067687107 0.0179227156332815 0 0.000612055149498303 0.230741422483117 0.044437801510125 0.0445400670788896 7.09531799471007e-06
5.06581815391354 0.0169080779918056 0 0.000325505146745397 0.289654633414713 0.0445039474573412 0.0446064148517004 1.94303529228793e-06
5.07563563095601 0.0169235719624381 0 0.000284131843062307 0.335207188123904 0.0445700472248633 0.0446727164813277 7.36205236240911e-06
5.08545310799848 0.0167669605717404 0 0.000369421710226858 0.371847088724532 0.0446358041208815 0.0447386750067326 2.4975482149665e-06
5.09527058504095 0.0172184676966504 0 0.000544946916456013 0.348179254937669 0.0447038226279293 0.0448068951478576 3.97373930460002e-06
5.10508806208341 0.0184392182613515 0 0.000754648072033126 0.316374004452683 0.0447771655243526 0.044880440084662 2.67508676551601e-06
5.11490553912588 0.0197467825283153 0 0.000906329997964528 0.311290874466562 0.0448559976554239 0.044959474784926 5.36337475066785e-06
5.12472301616835 0.0215947636368665 0 0.00104927079581724 0.268856631173186 0.0449423727664773 0.0450460533099974 6.22034744875283e-06
5.13454049321082 0.021969294147725 0 0.00106378858238815 0.237299041886123 0.0450302476585323 0.0451341317743199 8.15954326949638e-07
5.14435797025329 0.0191263785606419 0 0.00079527408991803 0.236069798539164 0.0451064133914476 0.0452104997650358 2.3615148193368e-06
5.15417544729575 0.015954369228766 0 0.000497226588474453 0.23018246853036 0.0451694937109848 0.0452737808902735 8.2538935524353e-06
5.16399292433822 0.0161893642348914 0 0.00053555943701783 0.253840652676239 0.0452336032553666 0.0453380913023522 9.6711350409974e-06
5.17381040138069 0.019788222176051 0 0.000857381682167146 0.2851930614491 0.0453125400151549 0.0454172305303274 2.1342734248185e-06
5.18362787842316 0.0233338557149014 0 0.00113825051000244 0.318307889363642 0.0454059611243285 0.0455108557127025 2.19370264731641e-06
5.19344535546563 0.0242540427019438 0 0.00121207430611103 0.373909462462001 0.0455031550505702 0.0456082540897934 1.49187126540244e-07
5.20326283250809 0.0232694693433297 0 0.00113828878246702 0.371062616625472 0.0455963656557464 0.0457016686420307 5.40061428141193e-06
5.21308030955056 0.021931665630508 0 0.00103444379137463 0.292286420201076 0.0456841416154269 0.0457896478915426 6.72461197986552e-06
5.22289778659303 0.0210583394869099 0 0.00102364874538796 0.228511337033551 0.0457685329034555 0.0458742419645707 3.87632546216e-06
5.2327152636355 0.0214823566149358 0 0.00122999528993067 0.253869199882215 0.045855157478569 0.0459610692818544 1.24669288692875e-06
5.24253274067797 0.0232865958413144 0 0.00160593819320448 0.333239755150924 0.0459498167032102 0.046055931763997 1.35459163670481e-06
5.25235021772044 0.0239869044404268 0 0.00182604401373682 0.364969069312176 0.0460478088796012 0.0461541272929959 2.42575613731739e-06
5.2621676947629 0.0222332252793902 0 0.0017363067572756 0.348985245425176 0.0461387927717798 0.0462453136632359 4.85751975596193e-06
5.27198517180537 0.0199076690509272 0 0.00149106160836898 0.291775975760124 0.0462201132756535 0.046326835645439 5.22227781451577e-06
5.28180264884784 0.0180577131669317 0 0.00125536271305793 0.248627319348799 0.0462936259225724 0.0464005490209128 7.71559449274259e-06
5.29162012589031 0.0170597737439482 0 0.00114488770707272 0.278730707170548 0.0463629737803395 0.0464700971776647 7.60337953428051e-06
5.30143760293278 0.0184980858057007 0 0.00124675423114945 0.286366370903652 0.0464381868567329 0.04654551118502 3.48910588374653e-06
5.31125507997524 0.0209886323366271 0 0.00141561384108002 0.247105089667493 0.0465235212619943 0.0466310476299416 6.0029967992788e-06
5.32107255701771 0.0215103593830595 0 0.00142687498806404 0.2346714392189 0.0466109181410737 0.0467186467812727 5.797267607132e-06
5.33089003406018 0.0205227268905868 0 0.00131662438956154 0.25682084929932 0.0466942003131706 0.0468021307947416 6.06466159544008e-06
5.34070751110265 0.0191631981990001 0 0.00118543177087632 0.294744746826614 0.0467718658386868 0.0468799975623505 6.71236575733595e-06
5.35052498814512 0.0180741649326648 0 0.00108585107946635 0.295923742427396 0.0468450457441536 0.0469533782227254 6.48370275036732e-06
5.36034246518758 0.0180758038821588 0 0.00107947993809082 0.248788288723807 0.0469182253265224 0.0470267585435598 6.654226385084e-06
5.37015994223005 0.0191533116762774 0 0.00118368999454904 0.208083667550863 0.0469958818388735 0.0471046162185868 5.89751551623341e-06
5.37997741927252 0.0189837277094436 0 0.00123887733019551 0.225190285405471 0.0470730427692011 0.0471819781448225 3.89401086907349e-06
5.38979489631499 0.0176140676655672 0 0.00126996054114015 0.281842129528292 0.0471449816932543 0.0472541173150152 3.78693510462541e-06
5.39961237335746 0.0185760849727379 0 0.0015355012087449 0.305333086283686 0.0472213884610488 0.0473307245410791 3.94178079538219e-06
5.40942985039992 0.0214459293083287 0 0.00193154011800523 0.295311579556572 0.0473100161808097 0.0474195537699515 3.7622826472823e-06
5.41924732744239 0.0234358550092545 0 0.00219402127130391 0.321004688134209 0.0474070785734901 0.0475168184017419 2.94549414152085e-06
5.42906480448486 0.0238243669375893 0 0.00219946420693229 0.386291354789319 0.0475056707609857 0.0476156129927323 4.43753226728769e-06
5.43888228152733 0.0237281196551138 0 0.00196930256225425 0.403313552531144 0.0476032785133743 0.0477134232844776 9.59917935947629e-06
5.4486997585698 0.0223483505589315 0 0.00152675255753815 0.386607081836715 0.0476943547713451 0.0478047017677232 1.01115254988006e-05
5.45851723561227 0.0185556564751812 0 0.000939393370077812 0.417142586298788 0.0477691327930202 0.0478796806390059 2.99403406179357e-06
5.46833471265473 0.0170954023541853 0 0.000769328192908092 0.432150735807607 0.0478377858630527 0.0479485339645387 2.9407918657858e-06
5.4781521896972 0.020773113632689 0 0.00132724048572369 0.401825560809441 0.0479222495400418 0.048033199178718 6.66104414971242e-06
5.48796966673967 0.0250026663167446 0 0.00204685981347885 0.388719510424273 0.0480250692325841 0.048136221815998 1.01510158453531e-06
5.49778714378214 0.0251390349195211 0 0.00233969018269586 0.434642267847158 0.0481292111741933 0.0482405664915556 3.86080397378262e-06
5.50760462082461 0.0233367267982771 0 0.00227114116085475 0.438934004851364 0.0482261856176544 0.0483377428340593 5.35577747929174e-06
5.51742209786707 0.0216999030650737 0 0.00200869062533343 0.397387847359031 0.0483161116397341 0.048427870164226 4.01720722241858e-06
5.52723957490954 0.021573887502768 0 0.00176814285544419 0.387455727606812 0.0484049193924897 0.0485168793349276 5.92495880409196e-07
5.53705705195201 0.0232982768582621 0 0.00169607700202895 0.416742225143283 0.0485002520045625 0.0486124142092724 5.02233650103689e-06
5.54687452899448 0.0244291719824417 0 0.00164643075600246 0.440116695408009 0.0485998625199918 0.0487122275218531 1.04345595191312e-05
5.55669200603695 0.0225230253461841 0 0.00140014814457134 0.435635370674578 0.0486914300618452 0.0488039971180038 3.94616696076222e-06
5.56650948307941 0.0197474220569349 0 0.00114066701493065 0.386508915587374 0.0487715238432271 0.0488842918224364 5.15886304982442e-06
5.57632696012188 0.0186500105635261 0 0.00113313791029512 0.335184930776333 0.0488473321631925 0.0489603005347609 5.03875556817505e-06
5.58614443716435 0.0185571535826801 0 0.00131888221036774 0.394572930016341 0.0489232746475468 0.0490364432103431 2.94094217527914e-06
5.59596191420682 0.0207308683147724 0 0.00168924290110251 0.418573153832588 0.0490086692597166 0.0491220387244576 8.48545106936264e-06
5.60577939124929 0.0233140851846373 0 0.00199439786230871 0.396076519001525 0.0491049311865034 0.0492185024938269 3.65822187733767e-06
5.61559686829175 0.0237352336443848 0 0.00202448542105216 0.43046874773805 0.0492029220186665 0.0493166953113652 4.26397555361528e-06
5.62541434533422 0.0282140119744235 0.00981747704246816 0.00586951527411389 0.378189187629075 0.0493315949381482 0.0494455615811752 4.52760986964958e-07
5.63523182237669 0.0222648732054309 0 0.00159678267698427 0.360173146412298 0.0494227590912254 0.049536927314412 1.94367765431552e-06
5.64504929941916 0.0206383683660352 0 0.00134410320118372 0.387831978068528 0.0495069411604155 0.049621310366236 3.2120515934467e-06
5.65486677646163 0.0201643725445275 0 0.00131045339575242 0.466318071594785 0.04958919936086 0.0497037693293865 1.54145526988092e-06
5.6646842535041 0.0211213508799106 0 0.00149053706911417 0.50756684374699 0.0496756680368977 0.0497904390521484 4.20543247348435e-06
5.67450173054656 0.0225338620112028 0 0.00173135881632053 0.497096507337627 0.0497682776613567 0.0498832501716107 2.20867057580591e-06
5.68431920758903 0.0227720608400808 0 0.00183850485633674 0.488902041068527 0.049862102406757 0.0499772764242186 8.43128952066926e-06
5.6941366846315 0.0223400903477458 0 0.00182052596333176 0.465212546341534 0.0499542069610822 0.050069582279799 3.51532826760456e-06
5.70395416167397 0.0226485463397641 0 0.00180986634098024 0.449790618510842 0.050047499906207 0.0501630766380735 5.99899305721721e-06
5.71377163871644 0.0238486262782103 0 0.00186084421535337 0.473545986597904 0.0501456184988116 0.050261397103222 4.79734736870866e-06
5.7235891157589 0.0247659076691429 0 0.00191014157081543 0.52056300183234 0.0502474544355635 0.0503634352462759 4.64392642535719e-06
5.73340659280137 0.0245335430109295 0 0.00189648496243605 0.537726076340375 0.0503483629052403 0.0504645457961393 6.42193822491652e-06
5.74322406984384 0.0229112675184151 0 0.00179499739463634 0.532833031161214 0.0504426933460981 0.0505590776496351 1.00685855277612e-05
5.75304154688631 0.0207836334080975 0 0.00165968945092088 0.519520666116762 0.050528375807082 0.0506449606671436 9.26024204961923e-06
5.76285902392878 0.0196522601967699 0 0.00160088346934806 0.468503009787865 0.0506094919135927 0.0507262768617968 9.61363963891778e-06
5.77267650097125 0.0191894911345409 0 0.00161247079297777 0.462346882562325 0.0506888331197349 0.0508058179373506 6.03575017600623e-06
5.78249397801371 0.0201896423384222 0 0.00176151654780904 0.530971253898655 0.0507724725749037 0.0508896575884317 5.81047180217199e-06
5.79231145505618 0.0229184749806133 0 0.00201997534277121 0.589868162098944 0.0508674464066614 0.0509848326038975 6.46134284805777e-06
5.80212893209865 0.031209519862773 0.00981747704246805 0.00504509465093844 0.603587460226442 0.0510061213438317 0.0511237015171699 4.88754098982941e-06
5.81194640914112 0.0311025991508104 0.00981747704246816 0.00487995129725804 0.522562567037171 0.0511440862912014 0.0512618602119833 6.80704597455076e-06
5.82176388618358 0.0204990471905707 0 0.00166435305470747 0.451358060782736 0.0512287139910757 0.0513466882232066 5.60367221069277e-06
5.83158136322605 0.0191103712666776 0 0.00155770826878382 0.452545914838411 0.0513076435639572 0.0514258175621747 5.01068466563003e-06
5.84139884026852 0.019349704369895 0 0.00162673481650133 0.605809142828466 0.0513876908133302 0.0515060646274405 4.63481609021162e-06
5.85121631731099 0.0303508741950612 0.00981747704246805 0.00470572747368642 0.569638312903681 0.051522456039346 0.0516410229837817 3.79056253081502e-06
5.86103379435346 0.0299138563735055 0.00981747704246805 0.00455278367449263 0.582825444897513 0.0516552528057742 0.0517740125151471 3.28506669055848e-06
5.87085127139593 0.0316957436484341 0.00981747704246816 0.00450012369450375 0.573612629253723 0.0517949873831522 0.0519139403385081 5.30147773011619e-06
5.88066874843839 0.021831993518697 0 0.00171068700913996 0.596357251520145 0.0518849849176697 0.0520041386151663 3.53335327549479e-06
5.89048622548086 0.0320790727881466 0.00981747704246805 0.00416974287214084 0.648815131821278 0.0520255387788991 0.0521448856908635 1.50363470770824e-06
5.90030370252333 0.0205521687227975 0 0.0015800882440774 0.608508059773821 0.0521102124449727 0.052229759593171 3.31605130793859e-06
5.9101211795658 0.0203348458179575 0 0.00150531687556482 0.584794298853815 0.052193863793532 0.0523136110854493 2.86289965008547e-06
5.91993865660827 0.0316768403636549 0.00981747704246805 0.00392011025450822 0.654125997313326 0.052332388729291 0.0524523288156456 1.88712068480505e-06
5.92975613365073 0.0311957246929093 0.00981747704246805 0.00375501433303388 0.630164015725411 0.0524687472278237 0.0525888797255264 3.17433335235158e-06
5.9395736106932 0.0307026994622284 0.00981747704246805 0.00352389039205242 0.63353133808015 0.0526027346068783 0.05272305914078 3.87500804928153e-06
5.94939108773567 0.023417827515881 0 0.00129071234088507 0.630171489445429 0.0526979967277418 0.0528185225780507 3.55747222716891e-06
5.95920856477814 0.0233438436010109 0 0.00114989698966561 0.647269384156222 0.0527926527015773 0.0529133798197814 2.40576673117244e-06
5.96902604182061 0.0229006878624411 0 0.00104612050827135 0.761473835759604 0.0528853433321906 0.0530062715181262 3.1879868518644e-06
5.97884351886307 0.0337580328502778 0.00981747704246805 0.0028563023365763 0.705060663023543 0.0530298575137104 0.053150978617321 5.649530574628e-06
5.98866099590554 0.0358267826086016 0.00981747704246816 0.00284282128418023 0.680962885080034 0.0531825360448406 0.0533038505946575 6.60088769176422e-06
5.99847847294801 0.0218376018657438 0 0.00127649986492151 0.690187623552061 0.0532716323304421 0.053393147415066 5.569708532938e-06
6.00829594999048 0.0217006142920388 0 0.00147143111088771 0.721605072832805 0.0533606627818704 0.0534823782937461 2.94296754026946e-06
6.01811342703295 0.0215189065472434 0 0.0015351247969424 0.736126794182112 0.0534491415277899 0.0535710573608423 5.92471955079251e-06
6.02793090407542 0.0204474875992615 0 0.00136183861257222 0.711215816064316 0.0535330131099761 0.0536551288493063 2.47181879568593e-06
6.03774838111788 0.0194017186129072 0 0.00110098061871838 0.642298542336045 0.0536121733511813 0.0537344885952008 2.553439550868e-06
6.04756585816035 0.0190764874805949 0 0.000939923624011241 0.730919868475747 0.0536896938714826 0.0538122084729796 3.96513685503341e-06
6.05738333520282 0.0208784025261139 0 0.00101509532141125 0.885624712046526 0.0537745072120101 0.0538972217790021 3.77415583996974e-06
6.06720081224529 0.0322581219579557 0.00981747704246805 0.00252423160659709 0.883032299618458 0.05391273898643 0.0540356451176943 4.6400578585465e-06
6.07701828928776 0.0323213860028775 0.00981747704246805 0.00230168919738444 0.777934513972276 0.0540508175511958 0.0541739150338325 2.80726030714824e-06
6.08683576633022 0.0347542235622522 0.00981747704246816 0.00227135843853138 0.777664014532937 0.0541984722127892 0.0543217616627769 3.8495417367468e-06
6.09665324337269 0.0228565056557579 0 0.00111120126503189 0.752828163146584 0.0542913493793709 0.054414839370494 2.2674907246139e-06
6.10647072041516 0.0232743378688154 0 0.00135674460622937 0.787563184753702 0.0543864485064889 0.0545101391594583 4.12842993278387e-06
6.11628819745763 0.0231339862970246 0 0.00149769322632398 0.819580748587309 0.0544813300218292 0.0546052212608633 3.10095944156387e-06
6.1261056745001 0.0341229273595927 0.00981747704246805 0.00187791265458653 0.764276665376378 0.0546257893040212 0.0547498718814491 2.25178446580114e-06
6.13592315154257 0.0333589991391748 0.00981747704246805 0.00185165160236289 0.703993774011278 0.054767301117559 0.0548915745439276 1.75136405233302e-06
6.14574062858503 0.0326691658202315 0.00981747704246805 0.00176857667084029 0.755519732046931 0.0549060264961744 0.0550304903015762 2.67705773209669e-06
6.1555581056275 0.0334970868984714 0.00981747704246816 0.00169459233108921 0.762716031019494 0.0550479474151119 0.0551726016375858 9.8812733237532e-07
6.16537558266997 0.0347569111040403 0.00981747704246805 0.00162176579143747 0.798596803778754 0.0551947632078336 0.0553196080259516 1.48256093741532e-06
6.17519305971244 0.0218536128714453 0 0.00112155624601007 0.789148866115458 0.0552838221818849 0.055408866911128 3.49876657190411e-06
6.18501053675491 0.0213898188489924 0 0.00112963072816535 0.785823115488412 0.0553710844316051 0.0554963288769801 2.95078148790473e-06
6.19482801379737 0.0211454179664476 0 0.00107480587698466 0.741728293426103 0.0554572786025982 0.0555827226273781 1.66602759892625e-06
6.20464549083984 0.0200169656976392 0 0.000902161379320421 0.763372851624026 0.0555386498788996 0.0556642930245263 2.81854841031109e-07
6.21446296788231 0.0329742244222413 0.00981747704246816 0.00102711658725824 0.715878816120316 0.0556773411061545 0.0558031737001794 2.06151279684558e-06
6.22428044492478 0.0332604724571874 0.00981747704246816 0.000901387427754363 0.713406167946797 0.0558169976271735 0.0559430194917453 1.14077266832374e-06
6.23409792196725 0.0324573450417476 0.00981747704246816 0.000680809237361968 0.756459456807642 0.0559531283599347 0.056079338936629 7.23995719152646e-07
6.24391539900971 0.0194464456772172 0 0.000784283157108212 0.756717967165969 0.056032042673024 0.0561584520008469 1.57632707145899e-06
6.25373287605218 0.0186467566296444 0 0.000769374900965125 0.689426542857291 0.0561077717287288 0.0562343795089607 5.22707481995051e-07
6.26355035309465 0.0186005066926416 0 0.0008072183979419 0.646986680958686 0.0561834146523345 0.0563102208471018 1.25910626872416e-06


==> dat/cell3d-j.dat <==
0 2476.0794496623
0.0098174770424681 2334.05387587809
0.0196349540849362 2298.18060883536
0.0294524311274043 2252.18955979418
0.0392699081698724 2175.45893174344
0.0490873852123405 2106.72200234312
0.0589048622548086 2121.19861737424
0.0687223392972767 2105.01071937913
0.0785398163397448 1941.90593368973
0.0883572933822129 1719.23234135057
0.098174770424681 1542.31400497811
0.107992247467149 1423.03793822061
0.117809724509617 1326.70420919296
0.127627201552085 1223.71009534284
0.137444678594553 1122.97982865328
0.147262155637022 1049.95998401413
0.15707963267949 1020.86260957501
0.166897109721958 1030.90620055199
0.176714586764426 1064.21314077487
0.186532063806894 1109.94584920944
0.196349540849362 1152.06664084034
0.20616701789183 1186.389036107
0.215984494934298 1217.47911247285
0.225801971976766 1218.54910785401
0.235619449019234 1167.70780598646
0.245436926061703 1082.04282754345
0.255254403104171 995.939619309478
0.265071880146639 962.064646142944
0.274889357189107 975.448396313173
0.284706834231575 991.172008334249
0.294524311274043 1007.12511882247
0.304341788316511 1007.94553208947
0.314159265358979 962.04676201278
0.323976742401447 889.429780311314
0.333794219443916 822.619807640953
0.343611696486384 760.528475133699
0.353429173528852 697.604081989534
0.36324665057132 630.661119775355
0.373064127613788 557.414622940059
0.382881604656256 493.926965464544
0.392699081698724 453.412736493645
0.402516558741192 424.614222750099
0.41233403578366 405.267064762064
0.422151512826128 400.660953580707
0.431968989868596 394.323545848156
0.441786466911065 375.329487873535
0.451603943953533 357.9446452848
0.461421420996001 357.949693170929
0.471238898038469 369.915041237606
0.481056375080937 379.216281466007
0.490873852123405 380.067701641213
0.500691329165873 367.903364023657
0.510508806208341 341.799445675016
0.52032628325081 314.717879366569
0.530143760293278 299.855828505967
0.539961237335746 286.139408058433
0.549778714378214 262.864941266152
0.559596191420682 234.309142381775
0.56941366846315 211.85507669802
0.579231145505618 198.952248073786
0.589048622548086 188.308399004772
0.598866099590554 172.288442750976
0.608683576633022 151.179006302018
0.618501053675491 130.327055075624
0.628318530717959 113.054783967997
0.638136007760427 98.6177257373803
0.647953484802895 85.6753794017593
0.657770961845363 75.666992745022
0.667588438887831 67.7054811253872
0.677405915930299 57.4828742054639
0.687223392972767 45.0492749278966
0.697040870015235 34.8721213620311
0.706858347057703 28.510553582722
0.716675824100171 22.5070708369221
0.72649330114264 16.3538278019627
0.736310778185108 11.756794264572
0.746128255227576 8.27845289406249
0.755945732270044 4.88784370099192
0.765763209312512 2.1553948886191
0.77558068635498 0.651192342031021
0.785398163397448 0.174101171517404
0.795215640439916 0.507064251854723
0.805033117482384 1.70470776027134
0.814850594524853 3.9583975137902
0.824668071567321 7.46560378700901
0.834485548609789 12.2009070945547
0.844303025652257 18.0182858361745
0.854120502694725 24.7808530791923
0.863937979737193 32.2259144976937
0.873755456779661 40.029787662345
0.883572933822129 49.7511672750826
0.893390410864597 65.1863317002145
0.903207887907066 85.7283897688876
0.913025364949534 109.002639159901
0.922842841992002 134.978819096375
0.93266031903447 162.989124027368
0.942477796076938 191.257629756832
0.952295273119406 218.967882975768
0.962112750161874 246.941293781
0.971930227204342 276.689472628046
0.98174770424681 308.593184164002
0.991565181289279 346.113157648045
1.00138265833175 396.724923273545
1.01120013537421 454.172028498342
1.02101761241668 509.094629561325
1.03083508945915 555.980619974323
1.04065256650162 593.297775607196
1.05047004354409 628.749632898218
1.06028752058656 669.962847635927
1.07010499762902 721.403052088605
1.07992247467149 790.319389080773
1.08973995171396 882.67016216773
1.09955742875643 1002.24010537088
1.1093749057989 1156.63219334976
1.11919238284136 1346.30035834642
1.12900985988383 1564.14464882493
1.1388273369263 1809.17896015482
1.14864481396877 2059.70105642301
1.15846229101124 2272.00805529611
1.1682797680537 2421.43628924863
1.17809724509617 2528.06859849142
1.18791472213864 2598.2834721135
1.19773219918111 2626.48909711759
1.20754967622358 2673.33721889779
1.21736715326604 2772.38796455713
1.22718463030851 2852.44131511378
1.23700210735098 2877.61609617894
1.24681958439345 2905.30084274928
1.25663706143592 2919.83251854716
1.26645453847839 2847.49207968468
1.27627201552085 2689.57328272195
1.28608949256332 2505.44287680633
1.29590696960579 2357.84455322706
1.30572444664826 2299.73849609855
1.31554192369073 2289.32167857711
1.32535940073319 2252.09191919736
1.33517687777566 2206.01193651707
1.34499435481813 2218.00859976397
1.3548118318606 2311.49455667509
1.36462930890307 2408.85910099482
1.37444678594553 2410.57855556474
1.384264262988 2372.48562869549
1.39408174003047 2455.81237914062
1.40389921707294 2639.37326892523
1.41371669411541 2776.3734861259
1.42353417115788 2834.9404282417
1.43335164820034 2812.88015359458
1.44316912524281 2701.10308380505
1.45298660228528 2564.84878712345
1.46280407932775 2517.91423342797
1.47262155637022 2545.65308402616
1.48243903341268 2551.50719673557
1.49225651045515 2528.6900799386
1.50207398749762 2543.20859461177
1.51189146454009 2587.34899136639
1.52170894158256 2589.35047221791
1.53152641862502 2541.87391890668
1.54134389566749 2521.33378712798
1.55116137270996 2553.99093746219
1.56097884975243 2582.90177749669
1.5707963267949 2596.03788679895
1.58061380383736 2630.37760437629
1.59043128087983 2662.64811128443
1.6002487579223 2685.0965810281
1.61006623496477 2702.92973155922
1.61988371200724 2650.7748960245
1.62970118904971 2567.79187966052
1.63951866609217 2571.72439557282
1.64933614313464 2596.55951672264
1.65915362017711 2599.43487597168
1.66897109721958 2657.87748110493
1.67878857426205 2679.94629693832
1.68860605130451 2625.52297598319
1.69842352834698 2624.3738221732
1.70824100538945 2670.75490223991
1.71805848243192 2607.2462386709
1.72787595947439 2449.35421012264
1.73769343651685 2392.00343619402
1.74751091355932 2473.5444780898
1.75732839060179 2589.35971612475
1.76714586764426 2748.67240997641
1.77696334468673 2904.31767374631
1.78678082172919 2906.271940583
1.79659829877166 2758.87518790148
1.80641577581413 2594.49668035083
1.8162332528566 2565.48680936791
1.82605072989907 2680.73701584374
1.83586820694154 2755.45900536935
1.845685683984 2745.28289329146
1.85550316102647 2736.90702333282
1.86532063806894 2752.09242328663
1.87513811511141 2711.99355853193
1.88495559215388 2615.81174792838
1.89477306919634 2600.14837212287
1.90459054623881 2720.62764253376
1.91440802328128 2849.91337437162
1.92422550032375 2912.94535431984
1.93404297736622 2977.90253877322
1.94386045440868 3082.05674471378
1.95367793145115 3112.57430246745
1.96349540849362 3055.46541643495
1.97331288553609 3011.70784593932
1.98313036257856 3028.13927265537
1.99294783962102 3046.81756111974
2.00276531666349 3035.33928550086
2.01258279370596 3055.88465147838
2.02240027074843 3132.24821791075
2.0322177477909 3233.09269137742
2.04203522483337 3342.28025902775
2.05185270187583 3437.74452166287
2.0616701789183 3526.82979550491
2.07148765596077 3592.12617695675
2.08130513300324 3603.87436552164
2.09112261004571 3582.96050208023
2.10094008708817 3590.30168713661
2.11075756413064 3629.15310536476
2.12057504117311 3713.70038528889
2.13039251821558 3879.31293805574
2.14020999525805 4045.11896096763
2.15002747230051 4101.20706468806
2.15984494934298 4011.4231809156
2.16966242638545 3798.91590901227
2.17947990342792 3618.53523161124
2.18929738047039 3591.35873214408
2.19911485751286 3681.44426243773
2.20893233455532 3883.3150694791
2.21874981159779 4092.84224341448
2.22856728864026 4203.64823769642
2.23838476568273 4251.43977858203
2.2482022427252 4243.84287979149
2.25801971976766 4127.88840568344
2.26783719681013 3953.3695519174
2.2776546738526 3844.59296676809
2.28747215089507 3880.63305920533
2.29728962793754 3988.97402699928
2.30710710498 4108.05206075921
2.31692458202247 4245.68599791721
2.32674205906494 4331.63382781186
2.33655953610741 4339.4609819603
2.34637701314988 4291.19042184931
2.35619449019234 4134.05433744886
2.36601196723481 3981.93539139619
2.37582944427728 3901.16312227303
2.38564692131975 3757.23559643294
2.39546439836222 3543.74537248704
2.40528187540469 3432.81217623684
2.41509935244715 3521.60930838394
2.42491682948962 3746.69425754705
2.43473430653209 3994.54454484205
2.44455178357456 4092.8530654298
2.45436926061703 3947.4499837678
2.46418673765949 3730.52334565722
2.47400421470196 3640.76498885081
2.48382169174443 3648.0040369973
2.4936391687869 3712.57569513584
2.50345664582937 3872.50327276837
2.51327412287183 4037.66705561083
2.5230915999143 4066.0812965488
2.53290907695677 3991.27659432424
2.54272655399924 3904.46358189209
2.55254403104171 3830.73883075041
2.56236150808417 3790.29864812285
2.57217898512664 3818.10344445012
2.58199646216911 3833.69470393693
2.59181393921158 3766.34301533661
2.60163141625405 3713.36811069313
2.61144889329652 3741.56870762612
2.62126637033898 3828.65394884675
2.63108384738145 3979.72435166081
2.64090132442392 4127.45027949152
2.65071880146639 4146.65503093914
2.66053627850886 4092.42656670833
2.67035375555132 4106.84914335962
2.68017123259379 4223.66740327819
2.68998870963626 4330.10063069509
2.69980618667873 4359.16478473674
2.7096236637212 4273.00503009456
2.71944114076366 4174.13568427475
2.72925861780613 4144.69643441523
2.7390760948486 4181.68624506031
2.74889357189107 4168.1020797243
2.75871104893354 4066.14656148857
2.768528525976 4044.27812072559
2.77834600301847 4104.790313461
2.78816348006094 4193.29519684047
2.79798095710341 4280.61105789794
2.80779843414588 4328.15441491774
2.81761591118835 4274.36318438067
2.82743338823081 4093.16913723343
2.83725086527328 3851.19952822476
2.84706834231575 3544.58572493443
2.85688581935822 3184.15168685153
2.86670329640069 2984.56462679914
2.87652077344315 3099.47494540759
2.88633825048562 3417.66556408094
2.89615572752809 3649.42431457435
2.90597320457056 3612.76134150698
2.91579068161303 3418.28886225572
2.92560815865549 3291.50625840109
2.93542563569796 3317.50043259558
2.94524311274043 3409.86125629309
2.9550605897829 3526.14741240294
2.96487806682537 3637.05880961503
2.97469554386784 3734.85885407604
2.9845130209103 3839.31704090617
2.99433049795277 3873.06367668665
3.00414797499524 3760.36754287006
3.01396545203771 3632.26319988995
3.02378292908018 3693.34738852322
3.03360040612264 3983.34868554204
3.04341788316511 4322.52654525436
3.05323536020758 4425.78334595545
3.06305283725005 4280.91699955307
3.07287031429252 4079.11797633356
3.08268779133498 3794.5105233665
3.09250526837745 3478.10055585129
3.10232274541992 3325.05719771244
3.11214022246239 3309.92872048797
3.12195769950486 3162.21681776798
3.13177517654732 3042.76077551086


==> dat/cell3d-movaxis-err.dat <==
0.0098174770424681 0.0271486098905698 0.0098174770424681 0.000267730184144777 0.72369440347107 0.000127724815696498 0.000127895984011942 0.000127895984011942
0.0196349540849362 0.0278209999089579 0.0098174770424681 0.000970454788861208 0.459402717572577 0.000245141103158079 0.000245504651813707 0.000245504651813707
0.0294524311274043 0.0302067965181169 0.0098174770424681 0.001782679142246 0.418387675955296 0.000364556001739751 0.00036512864304696 1.43864803747968e-05
0.0392699081698724 0.0354786156576422 0.0098174770424681 0.00285342159606422 0.481656016765055 0.000504455487604815 0.00050524441088976 0.000237463572088155
0.0490873852123405 0.0294817323101306 0.0196349540849362 0.00104766687487357 0.437715982697368 0.000626927197700389 0.000627912508309815 0.000123792358977211
0.0589048622548086 0.0314991288006272 0.0196349540849362 0.00195499878659372 0.47068183849516 0.0007553013440003 0.000756490598608595 4.23387231344914e-06
0.0687223392972767 0.0276705737856788 0.0294524311274043 0.000115717360540779 0.50503763865343 0.000870041146267337 0.000871422544706823 1.55950087049159e-06
0.0785398163397448 0.0301325735707265 0.0294524311274043 0.000928253770891729 0.437130423048773 0.000992753189392804 0.00099433386345883 4.36981784317156e-07
0.0883572933822129 0.0320214628491789 0.0294524311274043 0.00183009297864789 0.454309554114845 0.00112202808798913 0.00112381380803309 2.78448965378464e-06
0.098174770424681 0.0272658869809774 0.0392699081698724 4.22988442208005e-05 0.476110099825223 0.00123209842006662 0.00123407937733932 9.05175661931712e-07
0.107992247467149 0.0289712355397168 0.0392699081698724 0.000776431255264554 0.437479157550311 0.00134834513096064 0.00135052641337385 5.54477821067049e-07
0.117809724509617 0.0253997168330115 0.0490873852123405 0.00076347472604793 0.493869792589133 0.00144922870584261 0.00145160287306462 2.41885330265215e-06
0.127627201552085 0.027900698577611 0.0490873852123405 3.76242447538977e-05 0.437326491123205 0.00155962350376634 0.0015621958616708 3.13523499786881e-07
0.137444678594553 0.0301847296389162 0.0490873852123405 0.000838638284066717 0.445884093573704 0.00167886135969071 0.0016816367398892 7.60462383257641e-07
0.147262155637022 0.0236234149160639 0.0589048622548086 0.000928051817688569 0.535114942920359 0.00176946969231083 0.00177244038038881 1.30825594484549e-06
0.15707963267949 0.0269993004470982 0.0589048622548086 0.00023814730875521 0.442492768040772 0.00187365177317082 0.00187682220373541 9.10255411761925e-07
0.166897109721958 0.0319036351392854 0.0589048622548086 0.000499298731395981 0.522565231879244 0.00199845193981418 0.00200182550598417 9.83692168217653e-07
0.176714586764426 0.0268561739095555 0.0687223392972767 0.00114314227668455 0.504185374794941 0.00209929845941679 0.00210287024990611 1.366201960722e-06
0.186532063806894 0.0215762678495843 0.0785398163397448 0.00326286398289088 0.495705811173956 0.002174307693809 0.00217807164671867 1.79737179346594e-06
0.196349540849362 0.0268256170705669 0.0785398163397448 0.00219129948270941 0.426177017395937 0.00227192945253781 0.00227588995716092 7.41927657456525e-07
0.20616701789183 0.032654554712942 0.0785398163397448 0.00115741847785694 0.59387001508996 0.00239371772066254 0.00239788032210275 1.87930722271977e-06
0.215984494934298 0.0263332770416963 0.0883572933822129 0.00361310534271242 0.489186122195128 0.00248548523747794 0.00248984179284727 1.22883587365215e-06
0.225801971976766 0.0292584945128908 0.0883572933822129 0.00289271673768227 0.496677445238064 0.00258934347352974 0.00259389836975201 1.13217864586911e-06
0.235619449019234 0.0287229429311013 0.098174770424681 0.00513948911030138 0.600814243664137 0.00268734896178997 0.00269209428034565 8.28713753359283e-07
0.245436926061703 0.0297085416745324 0.098174770424681 0.00446845768768178 0.55870993816214 0.00278930509204334 0.00279424528905147 9.6379226636504e-07
0.255254403104171 0.0307297025438921 0.098174770424681 0.00384048001794468 0.577079564158264 0.00289465767365506 0.00289979814068452 6.07491208468424e-07
0.265071880146639 0.0243485156963772 0.107992247467149 0.00688142017495036 0.500670807683085 0.00296987631257805 0.00297520494020299 3.35804939328902e-07
0.274889357189107 0.0269776435728656 0.107992247467149 0.00606474818177227 0.49072068773857 0.00305528278973588 0.00306080587360042 1.17248323608337e-06
0.284706834231575 0.0279218225633656 0.117809724509617 0.00829708962597797 0.531462647704934 0.00314156924286599 0.00314727662507222 1.55925070476797e-06
0.294524311274043 0.0304867874940082 0.117809724509617 0.00746162348973639 0.430725127112769 0.0032376337208679 0.00324353232998423 1.38996126655842e-06
0.304341788316511 0.0328806504012652 0.117809724509617 0.00663650907545471 0.451819173984047 0.00334205665004731 0.00334815456181168 1.37541371673271e-06
0.314159265358979 0.0284794177838875 0.127627201552085 0.00942356376117626 0.410292928106626 0.00342542327743887 0.00343170659739699 1.3784022823684e-06
0.323976742401447 0.0284615942378446 0.127627201552085 0.008932056030652 0.299127226295277 0.00350710281593558 0.00351357829555587 6.6457607795878e-07
0.333794219443916 0.0304942597054343 0.127627201552085 0.00826633799739318 0.378662503788738 0.00359529611102223 0.00360197195725513 3.88439715233163e-06
0.343611696486384 0.0275779700843157 0.137444678594553 0.0107741253698038 0.403567221843414 0.00366854911146819 0.00367541209721708 3.41592540989394e-06
0.353429173528852 0.0290740841639182 0.137444678594553 0.0102184694900062 0.391070070684445 0.00374617558165786 0.00375323349915556 1.60139192646604e-06
0.36324665057132 0.0311592966024807 0.137444678594553 0.00968140015488878 0.502788130309284 0.00383053941969409 0.00383780015599633 5.42948842569916e-07
0.373064127613788 0.0329850368907157 0.147262155637022 0.0117646049050055 0.440664395375226 0.0039191254276472 0.00392657821643268 1.04273550833508e-06
0.382881604656256 0.0356627043791083 0.147262155637022 0.0112070112792116 0.486115732941401 0.00401704307979747 0.00402469588621678 1.91268207882458e-06
0.392699081698724 0.0302569580623389 0.15707963267949 0.01417243256083 0.541685466327177 0.0040887082628976 0.00409654614018707 1.26155273100276e-06
0.402516558741192 0.0329371986175846 0.15707963267949 0.0135860786513544 0.507950645702291 0.00416983288961111 0.00417786396590885 2.95789763867923e-06
0.41233403578366 0.0349855733426243 0.15707963267949 0.0131302779388468 0.5674543376729 0.00425746550778103 0.00426569785442197 1.98116007441739e-06
0.422151512826128 0.0298800631837602 0.166897109721958 0.0162594494595431 0.490846799700337 0.00431982649401445 0.00432824421854988 1.87533481317772e-06
0.431968989868596 0.0331113716930418 0.166897109721958 0.0156161533145794 0.434232018614923 0.0043937926115673 0.00440240460985051 9.01612468780526e-07
0.441786466911065 0.0377066640675001 0.166897109721958 0.0149641213397008 0.513375650628142 0.00448480124185085 0.00449361686359369 2.80088022749143e-06
0.451603943953533 0.0325714358930002 0.176714586764426 0.0183468598145139 0.411914750900422 0.00454991172341056 0.00455891420320174 1.28825412739489e-06
0.461421420996001 0.0347561070445591 0.176714586764426 0.017660599106634 0.392161189462316 0.0046224003734513 0.00463159874665069 9.15390166898764e-07
0.471238898038469 0.0343059172650902 0.186532063806894 0.0212477122424192 0.539796171110667 0.00468791977442382 0.00469729654322257 1.33224699948979e-06
0.481056375080937 0.034977929259984 0.186532063806894 0.0205481536200693 0.376903695715606 0.0047547356998528 0.00476429979067565 8.26773244516291e-07
0.490873852123405 0.0384765675233825 0.186532063806894 0.019834872505432 0.386635215832703 0.00483394971617373 0.00484371145403208 1.35971222970589e-06
0.500691329165873 0.0382099762919785 0.196349540849362 0.0236348376556469 0.526241465321217 0.00490703803092061 0.00491697794910432 1.66136896760921e-06
0.510508806208341 0.0405744987109331 0.196349540849362 0.0228424379107022 0.436799353420547 0.00498805077643765 0.00499817935749247 5.5936768711718e-07
0.52032628325081 0.0432652271214057 0.196349540849362 0.0221301281794637 0.439650990544513 0.00507791149297602 0.00508823962513165 1.93861200437403e-06
0.530143760293278 0.0438210070693699 0.20616701789183 0.0261615775608923 0.535244843857366 0.0051649577187605 0.00517546435315229 5.99351103174601e-07
0.539961237335746 0.0452801470275304 0.20616701789183 0.0253432903398607 0.502567928174874 0.00525602711883376 0.0052667233390033 8.86152854765823e-07
0.549778714378214 0.0461560018776318 0.20616701789183 0.0245529610604949 0.452799630324161 0.00534843833172363 0.0053593354656256 2.31562082401239e-06
0.559596191420682 0.0448096759950518 0.215984494934298 0.0290417714383466 0.512266126956959 0.00543007480344389 0.00544114907548268 2.61806287231945e-06
0.56941366846315 0.0453601397317746 0.215984494934298 0.0280951600981015 0.410119901261165 0.00551196269224748 0.00552322592224063 5.75328003998426e-06
0.579231145505618 0.0464346166453409 0.215984494934298 0.0272470295215926 0.359659249396828 0.00559593003965304 0.005607394178283 1.77691204923637e-06
0.589048622548086 0.0451399002433563 0.225801971976766 0.0318430794566904 0.468913679697157 0.00566923964032558 0.00568087987809739 4.31053969528581e-07
0.598866099590554 0.0461277698623452 0.225801971976766 0.030924486311095 0.342584109062854 0.00574447871191934 0.0057563071846301 1.50773614553011e-06
0.608683576633022 0.0487456170350256 0.225801971976766 0.0302510105590253 0.399717914268655 0.00582792968776231 0.00583995825621448 4.19448671801108e-07
0.618501053675491 0.0468713249758935 0.235619449019234 0.0349217071295817 0.412647683235648 0.00589830496281239 0.00591050771739196 1.74672625078147e-06
0.628318530717959 0.0505218507457313 0.235619449019234 0.0341847208388742 0.344282848040937 0.00598130039149934 0.00599368953915114 5.41689318699999e-06
0.638136007760427 0.0543578527787191 0.235619449019234 0.0334696521722372 0.43329826761233 0.00607736135709912 0.00608994955587576 1.62988891707249e-06
0.647953484802895 0.0514508963310516 0.245436926061703 0.0384022633661463 0.470301265027854 0.00615614481193982 0.00616890402806783 2.24077510386778e-06
0.657770961845363 0.0542357980527878 0.245436926061703 0.0376144257280223 0.400245605701068 0.00624396116537522 0.00625690401943066 5.33872136556875e-06
0.667588438887831 0.0558956595219974 0.245436926061703 0.0366733709088534 0.421199215969293 0.00633595392016655 0.00634909407377018 4.42436256024405e-06
0.677405915930299 0.0566325280113842 0.245436926061703 0.0356366121628392 0.515887961152883 0.00642847412423204 0.0064418251944229 6.52038184006042e-06
0.687223392972767 0.0555975062254871 0.255254403104171 0.0410915376035376 0.389426478826004 0.00651091910292894 0.00652445111842385 3.07875538745882e-06
0.697040870015235 0.0573670787111797 0.255254403104171 0.0399904953226843 0.367968417186008 0.00659826502070888 0.00661199203240229 3.99177103078412e-06
0.706858347057703 0.0596409675118763 0.255254403104171 0.0389502292801394 0.457881450778751 0.00669250648021985 0.006706442281177 2.58637182126339e-06
0.716675824100171 0.0562424452115908 0.265071880146639 0.044943751850516 0.383750459502943 0.00676646225555674 0.00678057441805752 2.26432735994025e-06
0.72649330114264 0.0588708834224739 0.265071880146639 0.043872062637334 0.34072214980782 0.00684895802239196 0.0068632604204745 9.83431515621896e-07
0.736310778185108 0.0625253513019985 0.265071880146639 0.0428081892084387 0.377872860546861 0.00694398169420248 0.00695848857501147 5.56155653043451e-07
0.746128255227576 0.063713926837964 0.274889357189107 0.0488234335792415 0.484279928430967 0.00703704728302137 0.00705172683721614 1.5216596996622e-06
0.755945732270044 0.0656832479982601 0.274889357189107 0.0478002399326081 0.385693167861884 0.00713604457544952 0.00715091037759442 3.89173488179012e-07
0.765763209312512 0.0677884814485168 0.274889357189107 0.0467861505936305 0.360670690163875 0.00724124489869214 0.00725631088264457 2.13834804522816e-06
0.77558068635498 0.0700340840741503 0.274889357189107 0.0457360729469116 0.421815352677941 0.00735327667139485 0.00736855660726087 1.17342375931748e-07
0.785398163397448 0.0677032473993938 0.284706834231575 0.0525193456122298 0.353023793155759 0.00744874420984902 0.00746420230734595 2.09238851408127e-06
0.795215640439916 0.0686909586090431 0.284706834231575 0.0514100224375209 0.298274570109945 0.00754619338838237 0.00756184335875026 8.68223495225389e-07
0.805033117482384 0.069329268397226 0.284706834231575 0.0503255844174303 0.317649457447252 0.00764409890073638 0.00765995431670283 5.76991762846864e-06
0.814850594524853 0.070528296618163 0.284706834231575 0.0493498618615021 0.425801017576314 0.00774488145410795 0.00776095491703747 3.07343474048194e-06
0.824668071567321 0.067436391247498 0.294524311274043 0.0565060171973089 0.269852754976578 0.00782527792912596 0.00784153292843296 1.21998464734939e-06
0.834485548609789 0.0691494478757816 0.294524311274043 0.0555081851588236 0.203971255140263 0.00791077398865959 0.0079272233492157 4.26367550627808e-07
0.844303025652257 0.0724811737963038 0.294524311274043 0.0545586194568893 0.281088069023509 0.00800782502999094 0.00802448161040532 6.23097199317962e-07
0.854120502694725 0.0694349843323885 0.304341788316511 0.0617529863048424 0.312067145534976 0.00808419270186057 0.00810102027787162 1.50356768251131e-06
0.863937979737193 0.0726529615367448 0.304341788316511 0.0607023181526851 0.237866358196972 0.00817193083374844 0.00818894250088064 1.38149398457727e-06
0.873755456779661 0.0755714992673652 0.304341788316511 0.0597471514068324 0.256539158191139 0.00826957223047665 0.00828678096077449 1.48137019988959e-06
0.883572933822129 0.0776544288879948 0.304341788316511 0.0588056503067089 0.343456526760415 0.0083737776513041 0.00839119596838913 1.22149579153325e-06
0.893390410864597 0.0743914097622136 0.314159265358979 0.0662909554996481 0.378224124767146 0.00845623208940129 0.00847382232777532 2.34923404306859e-06
0.903207887907066 0.0762314488539042 0.314159265358979 0.0653672355996982 0.270491497215107 0.00854453035926008 0.00856230470045576 3.83076482306472e-07
0.913025364949534 0.0790220028992714 0.314159265358979 0.0643212538759019 0.264325982656847 0.00864227657489126 0.00866024832761009 5.00139451567804e-06
0.922842841992002 0.0822983264711927 0.314159265358979 0.0631927989542568 0.328249730683305 0.00875143291840276 0.00876961568552345 6.01813473052903e-06
0.93266031903447 0.0849532216502658 0.314159265358979 0.0620266340559976 0.449673239263794 0.00886976419362325 0.00888817086087981 3.706764096739e-06
0.942477796076938 0.0812707197281921 0.323976742401447 0.0701315171919115 0.294699718704844 0.00896390721380522 0.00898249844914098 4.5614794627856e-06
0.952295273119406 0.0807818685430703 0.323976742401447 0.0691855502349685 0.234874831935892 0.00905476368939144 0.0090735507973012 2.63089237317145e-06
0.962112750161874 0.083206934702631 0.323976742401447 0.0679386104534437 0.277387723724099 0.00915399058306579 0.00917298682368711 2.64779669079661e-06
0.971930227204342 0.0877072340733958 0.323976742401447 0.0666890147329567 0.405619105710119 0.00927003619143217 0.0092892546581913 6.41146473840106e-06
0.98174770424681 0.0796164875486935 0.333794219443916 0.0754224483514732 0.231960576889715 0.00934320079933699 0.00936260025693454 1.31069213419816e-06
0.991565181289279 0.0815732798631177 0.333794219443916 0.0744726830388757 0.172894292056493 0.00942315546567574 0.00944274708931649 7.30098779087908e-06
1.00138265833175 0.0855786950440729 0.333794219443915 0.0734805673830368 0.224268742362723 0.00951798040267895 0.00953777606588388 1.91728364664047e-06
1.01120013537421 0.0888242946940503 0.333794219443916 0.0725199123879452 0.335745982068378 0.00962474150853654 0.00964475237826905 1.96785198351255e-06
1.02101761241668 0.0816146490427405 0.343611696486384 0.0811333593995956 0.320188257611225 0.00969145185528682 0.00971163870051596 6.04224245805713e-06
1.03083508945915 0.0844386322311237 0.343611696486384 0.0801610978971704 0.205644196051464 0.00976864903235388 0.0097890228736643 8.40659860610349e-06
1.04065256650162 0.0875033504994855 0.343611696486384 0.0791994926380232 0.173265933912575 0.00985712417286424 0.00987769628265269 5.85916804510084e-06
1.05047004354409 0.0906320751706995 0.343611696486384 0.0783692719590035 0.246628210480482 0.00995710594034676 0.00997788681557781 5.54882342688483e-06
1.06028752058656 0.0938688629096027 0.343611696486384 0.0776090209610731 0.413288195309698 0.0100691489749203 0.0100901482941009 3.93272333929159e-06
1.07010499762902 0.0885400851961784 0.353429173528852 0.085866131573312 0.323392112027214 0.0101480458087177 0.0101692278320107 7.33827334040725e-06
1.07992247467149 0.0908327455069649 0.353429173528852 0.0852671003736777 0.18802322900158 0.01023539366598 0.0102567671350223 2.89622481597648e-06
1.08973995171396 0.0929820022566035 0.353429173528852 0.0845138955605199 0.154035022564678 0.0103305540487954 0.0103521285103557 7.7969489384907e-07
1.09955742875643 0.0956457644415714 0.353429173528852 0.0836387843823497 0.217581535356134 0.01043560809002 0.0104573935882728 3.38158844822065e-06
1.1093749057989 0.0971730726525981 0.353429173528852 0.082914306725713 0.364940426435506 0.0105461976645466 0.0105682027388192 3.67117294029006e-06
1.11919238284136 0.0896862907256002 0.36324665057132 0.091518330946842 0.300278517673849 0.010614238884149 0.0106364274947969 7.15428648806776e-06
1.12900985988383 0.0921588697011309 0.36324665057132 0.0907762570220447 0.223556829934739 0.0106916988045622 0.0107140798800888 1.02826993143847e-05
1.1388273369263 0.0937977890885227 0.36324665057132 0.090086521699045 0.180403512864893 0.0107751815677072 0.0107977636910992 5.28313213483978e-06
1.14864481396877 0.0955529260785355 0.36324665057132 0.0894949280227037 0.167761878686272 0.010865141118945 0.0108879322696391 3.03578755684216e-06
1.15846229101124 0.0999650166924024 0.36324665057132 0.0889086357935949 0.265186866446455 0.0109721347381344 0.0109951431159407 6.68566414421133e-06
1.1682797680537 0.0935172236682447 0.373064127613788 0.0970108877035857 0.456250483554853 0.0110400816154472 0.0110632754387034 7.33772700668306e-06
1.17809724509617 0.095869099748267 0.373064127613788 0.0968375675567683 0.268923307486208 0.0111170415988411 0.0111404265930187 5.07895344269897e-06
1.18791472213864 0.0983510661050682 0.373064127613788 0.0966880294866127 0.161480268086058 0.0112034037257105 0.0112269856774434 1.52492586451455e-06
1.19773219918111 0.100421533548564 0.373064127613788 0.0962322942303697 0.125023261974103 0.0112975886881254 0.011321374713248 5.02484016860254e-07
1.20754967622358 0.102578018899682 0.373064127613788 0.0954974171280047 0.166580561168993 0.0114000476219582 0.0114240459591336 3.75796044864711e-06
1.21736715326604 0.106398658664598 0.373064127613788 0.0948208359049859 0.308203753602948 0.0115174001096614 0.0115416186921749 5.6108869251826e-06
1.22718463030851 0.0885626853113375 0.382881604656256 0.10431047663531 0.394384417448539 0.0115499481210824 0.0115743476311069 3.14036522953976e-06
1.23700210735098 0.0913972935413432 0.382881604656256 0.103961307729703 0.234140607821494 0.0115936527412021 0.0116182393092552 4.14708882506401e-06
1.24681958439345 0.098112199348255 0.382881604656256 0.103534147095992 0.174678315894883 0.011663662854756 0.011688444156832 3.80969763026091e-06
1.25663706143592 0.103670373273988 0.382881604656256 0.103110405591174 0.148275247204182 0.0117553394880994 0.0117803229277451 4.40906894921516e-06
1.26645453847839 0.106779178308587 0.382881604656256 0.10268166031572 0.166069896053029 0.0118590878219708 0.0118842800533471 3.9881407574721e-06
1.27627201552085 0.109294407128126 0.382881604656256 0.102278343833859 0.277559810072985 0.0119726460475084 0.0119980531481787 4.18911770782572e-06
1.28608949256332 0.113233825489379 0.382881604656256 0.101919848169566 0.479995480149905 0.0121016609877368 0.0121272887623207 1.63477354684748e-06
1.29590696960579 0.101065411834856 0.392699081698724 0.109483552967947 0.3459571590094 0.0121680938515484 0.0121939157545693 2.50601100739114e-06
1.30572444664826 0.103766139895326 0.392699081698724 0.109122696679725 0.216767286000816 0.01224529014458 0.0122713118880626 2.10147556963115e-06
1.31554192369073 0.105134277073546 0.392699081698724 0.109068284373592 0.136395010415855 0.0123278805582803 0.0123541061133953 4.27021150396955e-06
1.32535940073319 0.106069321576562 0.392699081698724 0.109406244259466 0.102806996654511 0.0124140208736772 0.0124404522155468 8.64326168514523e-06
1.33517687777566 0.107749611524317 0.392699081698724 0.11020832338901 0.136475950700975 0.0125064581177166 0.012533095158209 2.79697754596386e-06
1.34499435481813 0.109515047874666 0.392699081698724 0.111291446004516 0.242970190884361 0.0126054425367809 0.0126322837761974 1.37352841927194e-06
1.3548118318606 0.110221728316712 0.392699081698724 0.112185637440255 0.403483970182016 0.0127069731672519 0.0127340175007111 2.85194950353715e-06
1.36462930890307 0.113400056772807 0.402516558741192 0.115315511208718 0.471887227546646 0.0128066109999904 0.0128338586513887 8.67674069196162e-06
1.37444678594553 0.113858598820187 0.402516558741192 0.115843109762298 0.31088763711097 0.0129081578485102 0.0129356092981672 1.18032797754983e-05
1.384264262988 0.111003388622787 0.402516558741192 0.116198887607888 0.176873993901864 0.0129987443218062 0.0130263999834388 3.38184779096677e-06
1.39408174003047 0.107322882967747 0.402516558741192 0.116481169489926 0.0974176434519302 0.0130751215797684 0.0131029819768307 4.40109951428319e-06
1.40389921707294 0.105149146750263 0.402516558741192 0.116961737393431 0.0879411705511824 0.0131430420214876 0.0131711071268535 5.88390554433327e-06
1.41371669411541 0.106064210316063 0.402516558741192 0.117633936119908 0.129049525525831 0.0132144702844246 0.0132427399289938 7.32075407071652e-06
1.42353417115788 0.107904170690907 0.402516558741192 0.118545046716958 0.193038792273228 0.0132929276941687 0.0133214007587062 7.57846222552166e-06
1.43335164820034 0.107380661717041 0.402516558741192 0.119923775789636 0.285902720866577 0.0133690426632403 0.0133977151599485 6.58273841331092e-06
1.44316912524281 0.106431821264964 0.402516558741192 0.121473608208054 0.439280996940295 0.0134411323548615 0.0134699992355176 9.81732707657128e-06
1.45298660228528 0.12105282212048 0.41233403578366 0.119583986865818 0.435947511277441 0.013557411493301 0.0135865010548481 2.20658492915975e-06
1.46280407932775 0.118441598264515 0.41233403578366 0.120902895413055 0.308718530354118 0.0136635619028094 0.0136928695713307 3.55487656350972e-06
1.47262155637022 0.117932773295084 0.41233403578366 0.122049380364925 0.236124982369826 0.0137677011001354 0.0137972237761274 7.6660507847467e-06
1.48243903341268 0.11896986108673 0.41233403578366 0.122960982509098 0.192493071320937 0.0138758741856388 0.0139056102506421 4.21373816154213e-06
1.49225651045515 0.118516635934459 0.41233403578366 0.124080155380972 0.147506655400892 0.013982182632059 0.0140121291789589 4.05779984355573e-06
1.50207398749762 0.1168367538881 0.41233403578366 0.125499727852786 0.117451179315781 0.0140816995091491 0.0141118520248365 1.09378443685648e-05
1.51189146454009 0.11657271279085 0.41233403578366 0.126832234239435 0.129684729333668 0.0141799389390911 0.0142102936342327 6.96130915007901e-06
1.52170894158256 0.115507245531161 0.41233403578366 0.128155382193853 0.181592266383825 0.0142738137979853 0.0143043666314298 7.94212345064633e-06
1.53152641862502 0.110687919052287 0.41233403578366 0.129731337343304 0.257629426121645 0.0143486601741028 0.0143794048723074 2.19036520237744e-06
1.54134389566749 0.107199455248367 0.41233403578366 0.130983523701746 0.359675685172754 0.0144098335583599 0.0144407653679049 0.00242387980140885
1.55116137270996 0.107428736050891 0.41233403578366 0.131802124444623 0.492944536417461 0.0144720552556374 0.0145031721088776 0.00126891624293768
1.56097884975243 0.12782982657186 0.422151512826128 0.125763908188836 0.420338997342736 0.014602905884263 0.0146342573378941 0.000187579186007313
1.5707963267949 0.124619537882535 0.422151512826128 0.126906447299206 0.331900178492274 0.0147216343362668 0.0147532156629219 9.12954013809702e-06
1.58061380383736 0.122894139953434 0.422151512826128 0.128135599017546 0.288562174249245 0.0148337960719694 0.0148656028372951 3.18589520047854e-05
1.59043128087983 0.123104497169884 0.422151512826128 0.129377731510978 0.252628445916249 0.0149467637756883 0.0149787921873966 3.24078404392546e-05
1.6002487579223 0.123809888618669 0.422151512826128 0.130674029858135 0.207647349285496 0.0150623572118419 0.0150946034891883 3.9215588388724e-06
1.61006623496477 0.123416229054153 0.422151512826128 0.131993133319437 0.165236507024752 0.0151762878816423 0.0152087479141296 2.5846611366786e-05
1.61988371200724 0.123004890571996 0.422151512826128 0.133020264714693 0.140373993916593 0.0152886487221438 0.0153213195750312 4.73262033738317e-05
1.62970118904971 0.123118917138614 0.422151512826128 0.133660403626346 0.152595635947926 0.0154017053033118 0.015434585683834 9.29410839692719e-05
1.63951866609217 0.122794712352512 0.422151512826128 0.134263800807578 0.185365054738724 0.0155137889153138 0.0155468775189744 0.00241431753923865
1.64933614313464 0.121526793863962 0.422151512826128 0.135239009533109 0.202060966492354 0.0156210090698662 0.0156543028744018 2.46267741677517e-05
1.65915362017711 0.120631279165014 0.422151512826128 0.136540923367775 0.212789292991417 0.0157245809589317 0.0157580757719237 4.70215148776563e-06
1.66897109721958 0.121745403196104 0.422151512826128 0.137720017950072 0.249729905500948 0.0158323530913941 0.0158660457096793 4.81946941691066e-06
1.67878857426205 0.122645152281031 0.422151512826128 0.138662738947408 0.298028241787389 0.0159436784909603 0.0159775664960248 5.26823657394626e-06
1.68860605130451 0.120751030571237 0.422151512826128 0.139655268759842 0.326430746148618 0.0160477747935288 0.0160818547040842 1.00418905405384e-05
1.69842352834698 0.118919416838661 0.422151512826128 0.140770483956712 0.357126550567876 0.0161448248839115 0.016179092669072 4.02320609559993e-06
1.70824100538945 0.12022416215456 0.422151512826128 0.141809905347482 0.432834362193875 0.0162470212813876 0.0162814740297559 4.85042841822505e-06
1.71805848243192 0.126294949397572 0.431968989868596 0.132965982796869 0.468806916748467 0.0163656399645462 0.0164003330898869 1.65032340649694e-05
1.72787595947439 0.127682382667287 0.431968989868596 0.134057201047043 0.464002737325054 0.0164899428060046 0.016524872696161 1.59846810375243e-05
1.73769343651685 0.130151461554845 0.431968989868596 0.134775430317871 0.452849487159543 0.0166242854145505 0.0166594502329028 1.83404085151542e-05
1.74751091355932 0.130915961215541 0.431968989868596 0.135138211200524 0.401544209976428 0.0167623538029355 0.0167977525109267 2.11325850394048e-05
1.75732839060179 0.128412686154423 0.431968989868596 0.135510760948476 0.314942157480547 0.0168915730763595 0.0169272036970247 2.63217248232595e-05
1.76714586764426 0.125232786078833 0.431968989868596 0.136053297926999 0.251218892570565 0.0170091624118006 0.0170450222688688 1.56885275272532e-05
1.77696334468673 0.124826419818934 0.431968989868596 0.136668115124995 0.25783164364046 0.0171256933090018 0.0171617803181484 8.1609180053379e-06
1.78678082172919 0.125880875625964 0.431968989868596 0.137333199252639 0.290377515469581 0.0172467203075084 0.0172830326511081 2.29457772313284e-05
1.79659829877166 0.125616731454526 0.431968989868596 0.138062679477768 0.281685047217365 0.0173670907546177 0.0174036260868447 0.000610839020585501
1.80641577581413 0.124779684936841 0.431968989868596 0.138772845268595 0.246249651015138 0.0174845918320455 0.0175213477658396 2.70540329984479e-05
1.8162332528566 0.1255999301533 0.431968989868596 0.139428876977211 0.239727824213792 0.0176056340669671 0.0176426088545144 1.93432193320257e-05
1.82605072989907 0.127862246046565 0.431968989868596 0.140054373854795 0.263344748945236 0.0177357827685996 0.0177729751421635 3.22936685082988e-05
1.83586820694154 0.129460403584452 0.431968989868596 0.140565410067759 0.276133185645795 0.0178725752428344 0.0179099841247502 8.53886069988465e-06
1.845685683984 0.1287917933308 0.431968989868596 0.14085872376663 0.263493137547479 0.0180074870149761 0.0180451114255905 1.44923246350516e-05
1.85550316102647 0.126141830229424 0.431968989868596 0.14097357125351 0.237108984028512 0.018133046744632 0.0181708857469833 7.52995536974424e-06
1.86532063806894 0.122693988631569 0.431968989868596 0.141140863128806 0.213302252077302 0.0182461116992016 0.0182841639839326 1.19691374150193e-05
1.87513811511141 0.120542824467797 0.431968989868596 0.141474111721111 0.206999145693073 0.0183515155313381 0.018389779599006 2.79147732454524e-06
1.88495559215388 0.12184771018287 0.431968989868596 0.141718184316346 0.223640113930076 0.0184626866261782 0.0185011620935816 2.47398995551033e-06
1.89477306919634 0.125069179519433 0.431968989868596 0.141662455662832 0.250889526539572 0.0185872996273928 0.0186259874571103 4.25034664022437e-06
1.90459054623881 0.126062836825598 0.431968989868596 0.1415530870221 0.268702677290074 0.018716815772701 0.0187557164904012 3.12953185862946e-06
1.91440802328128 0.12466453869198 0.431968989868596 0.141689540185628 0.265808128673915 0.0188417909224238 0.018880903700334 1.16340938748916e-05
1.92422550032375 0.123221070158999 0.431968989868596 0.142032675842888 0.256122701599584 0.0189618569688888 0.0190011803460429 1.81081659625e-05
1.93404297736622 0.122631933689323 0.431968989868596 0.142176800766241 0.263118864096392 0.0190805022343875 0.0191200355240211 3.50719587821156e-05
1.94386045440868 0.122323952799245 0.431968989868596 0.141856546411794 0.283530845206501 0.0191992585136741 0.0192390024086536 9.03525367323749e-06
1.95367793145115 0.121722703306914 0.431968989868596 0.141388579581668 0.304700368931297 0.0193171415822219 0.0193570970798098 1.46387158316944e-06
1.96349540849362 0.121319898627925 0.431968989868596 0.141280981890724 0.321993352839469 0.0194345832631938 0.0194747503402958 3.14026918093786e-06
1.97331288553609 0.121248245793003 0.431968989868596 0.141508466770848 0.3221410691557 0.0195525502560543 0.0195929280004544 2.76827118404449e-06
1.98313036257856 0.12076456344121 0.431968989868596 0.141547920248404 0.298794903097279 0.0196696396982825 0.0197102276028259 1.33923324881738e-05
1.99294783962102 0.119607725931787 0.431968989868596 0.141197992782914 0.27501069392333 0.019783633138251 0.019824431580477 4.32157815929773e-06
2.00276531666349 0.118672053870927 0.431968989868596 0.140829831683511 0.278567848647517 0.0198954114847613 0.0199364209063819 7.6021366382792e-07
2.01258279370596 0.119290427210079 0.431968989868596 0.14074640609302 0.31017678012405 0.0200107222315644 0.0200519426418421 6.46819499319658e-06
2.02240027074843 0.120889433064948 0.431968989868596 0.140807424499037 0.341351516595569 0.0201332288874083 0.020174660117857 5.20422288614287e-06
2.0322177477909 0.121634107616031 0.431968989868596 0.140726746719171 0.344755295358415 0.020259778055348 0.0203014200816109 6.0783790450945e-06
2.04203522483337 0.120675330191505 0.431968989868596 0.140335422883064 0.321358717904137 0.0203841007342258 0.0204259539093364 6.94036414950081e-06
2.05185270187583 0.118704387942947 0.431968989868596 0.139658783431159 0.301516307783161 0.0205025688524461 0.0205446339951374 6.79928145921015e-06
2.0616701789183 0.117547435784475 0.431968989868596 0.138886370211067 0.322572530523108 0.0206184369459813 0.0206607152738826 3.08624812480681e-06
2.07148765596077 0.118011113298543 0.431968989868596 0.138201734268724 0.386119967190389 0.0207379123680023 0.0207804052067698 3.99281168236575e-06
2.08130513300324 0.118081847499596 0.431968989868596 0.137626437141896 0.433860076970591 0.0208593802036777 0.0209020884434986 1.3968455168829e-05
2.09112261004571 0.115651779431102 0.431968989868596 0.137134017491519 0.429718749676024 0.0209730770109914 0.0210160006753327 6.90353719477602e-06
2.10094008708817 0.112249113144398 0.431968989868596 0.136692254975725 0.414308785177067 0.0210751751045868 0.0211183138195624 9.07687234036415e-06
2.11075756413064 0.110991259619324 0.431968989868596 0.136250258874418 0.447394260781941 0.021174010594364 0.0212173644710553 3.9489359992567e-06
2.12057504117311 0.111338357423003 0.431968989868596 0.135877724404166 0.511605753970464 0.0212757660348198 0.0213193353605473 3.57173529540184e-06
2.13039251821558 0.111421519884433 0.431968989868596 0.13557008059718 0.529534641450292 0.0213793630702286 0.0214231478750354 3.44987714329542e-06
2.14020999525805 0.111083163439703 0.431968989868596 0.13515896858688 0.48925606899163 0.0214832869197166 0.0215272873480922 1.22396856651754e-05
2.15002747230051 0.110481502091689 0.431968989868596 0.134505477559998 0.451550486868072 0.0215867865863211 0.0216310032556723 2.20999102222128e-06
2.15984494934298 0.109801442014845 0.431968989868596 0.133586874163852 0.460458925798066 0.0216898590707773 0.0217342931474705 4.78467867587302e-06
2.16966242638545 0.109362198268174 0.431968989868596 0.132578503777376 0.536457605666926 0.0217935624756497 0.0218382153187075 5.9052981343399e-06
2.17947990342792 0.113235265325784 0.422151512826128 0.138091550506916 0.591516591324471 0.0219148521090418 0.0219596928974651 3.4047735667013e-06
2.18929738047039 0.114929136567331 0.422151512826128 0.1370981775233 0.621394313557456 0.0220450875265534 0.022090117989775 4.86704846911054e-06
2.19911485751286 0.115037983119644 0.422151512826128 0.136292332853311 0.634289154301197 0.0221778957143437 0.0222231168077248 8.18085534074525e-06
2.20893233455532 0.113444895328471 0.422151512826128 0.135689292635479 0.64105558114902 0.0223064425065332 0.0223518543157792 2.14702591447012e-06
2.21874981159779 0.111705290428722 0.422151512826128 0.135070881117737 0.617325245946239 0.0224301686722778 0.0224757712672538 1.96987839858604e-06
2.22856728864026 0.109995383554131 0.422151512826129 0.134314982302902 0.542774400631823 0.0225493261610101 0.0225951199186288 1.00420063517726e-05
2.23838476568273 0.108010384067145 0.422151512826129 0.133501473646948 0.464953075842132 0.0226628939331395 0.0227088792784903 8.18659850677858e-06
2.2482022427252 0.107331417088915 0.422151512826129 0.132689865085822 0.479996776178263 0.0227759566534452 0.0228221343193965 8.75954034515245e-06
2.25801971976766 0.108103162158353 0.422151512826128 0.131864935184407 0.589096237222428 0.0228941858812377 0.0229405569938498 5.05678260954745e-06
2.26783719681013 0.10864365518601 0.422151512826128 0.130939157566218 0.658471936403921 0.0230167832186325 0.0230633490745212 7.8043691320253e-06
2.2776546738526 0.107906693215424 0.422151512826128 0.129773926067719 0.630202541843831 0.0231390102591838 0.02318577236138 1.62252397309866e-06
2.28747215089507 0.105627036269789 0.422151512826128 0.128437423796779 0.575754879926906 0.0232550162732284 0.0233019760873917 1.65330917918513e-06
2.29728962793754 0.102544076053766 0.422151512826128 0.127219242024765 0.555517105740945 0.0233615327605348 0.0234086912369346 2.72578786476924e-06
2.30710710498 0.101333672226229 0.422151512826128 0.126219437365726 0.587948439095918 0.023465655102559 0.0235130131648259 2.99562241935827e-06
2.31692458202247 0.103136778702711 0.422151512826128 0.125244087076177 0.645587002974279 0.0235791491588051 0.0236267084640285 4.06975202701064e-06
2.32674205906494 0.104818424323603 0.422151512826128 0.124231157975235 0.648101139480282 0.0237015820419987 0.0237493442811687 3.55744062551592e-06
2.33655953610741 0.104078106629272 0.422151512826128 0.123319016026685 0.596767051470029 0.0238234035654124 0.023871369522088 3.73230413957558e-06
2.34637701314988 0.101879235550389 0.422151512826128 0.12244066545824 0.55441092977253 0.0239388894673298 0.0239870594212017 9.77983453628829e-07
2.35619449019234 0.100085861877837 0.422151512826128 0.121335384320337 0.540475229049471 0.0240498587733043 0.0240982335747875 1.30725508183588e-06
2.36601196723481 0.0991337614491485 0.422151512826129 0.119987193200196 0.564802569035404 0.0241598585317221 0.024208439745712 4.69530624023897e-06
2.37582944427728 0.0990059213960548 0.422151512826128 0.118614099553628 0.641854386552718 0.0242721558040688 0.024320945227972 7.51875427024589e-06
2.38564692131975 0.0994415361105636 0.422151512826128 0.117423325287526 0.710957724245127 0.0243887888193835 0.0244377879713491 2.86123655062534e-06
2.39546439836222 0.0990229803357685 0.422151512826129 0.116455712073301 0.694141394739733 0.0245062038385054 0.024555413488702 1.85813046971535e-06
2.40528187540469 0.0970791033701384 0.422151512826128 0.115556880320058 0.62403374270476 0.0246183721341949 0.0246677924501796 1.24510573337624e-06
2.41509935244715 0.0948493944588529 0.422151512826128 0.114517770095524 0.603539909916887 0.024724327322439 0.0247739586441524 3.6733457297695e-06
2.42491682948962 0.0935834447264574 0.422151512826128 0.113255843080457 0.674920774041147 0.0248280941746 0.0248779375165489 1.76178245592969e-06
2.43473430653209 0.0991329050890253 0.41233403578366 0.11620895335596 0.648781720116865 0.0249591096195348 0.0250091366808063 5.92628155253623e-06
2.44455178357456 0.100254050701351 0.41233403578366 0.114895675396773 0.680281614002617 0.0250974590567125 0.0251476714674597 3.23830580013589e-06
2.45436926061703 0.0919064113138306 0.422151512826128 0.109451612072105 0.71778827892017 0.0252028926885683 0.0252533210369022 1.68858533059715e-06
2.46418673765949 0.100230707112144 0.41233403578366 0.112223086552571 0.720171127515971 0.0253468971362633 0.0253975137834506 2.71963223745837e-06
2.47400421470196 0.0985168035990593 0.41233403578366 0.110887285918191 0.657560118530062 0.0254871371281624 0.025537942974242 2.85191233436017e-06
2.48382169174443 0.0974017871977784 0.41233403578366 0.109519602463018 0.623733373188493 0.0256259827248969 0.0256769788911319 8.08172248684236e-06
2.4936391687869 0.0963619182047095 0.41233403578366 0.108202610896418 0.644778695999495 0.0257636713215172 0.0258148588423312 5.02825311234585e-06
2.50345664582937 0.0953105275092005 0.41233403578366 0.106884060928776 0.664145861452502 0.0259001562870493 0.0259515361844424 1.55604989711763e-06
2.51327412287183 0.0948464458195317 0.41233403578366 0.105435444357756 0.678365408982622 0.02603787287575 0.0260894465812676 5.13846591977336e-06
2.5230915999143 0.0938682845659384 0.41233403578366 0.103949696653016 0.715949900217592 0.026174840174537 0.0262266090224591 3.65064088320278e-06
2.53290907695677 0.0918403959997616 0.41233403578366 0.102529389983673 0.761000317765336 0.0263068680682391 0.0263588329300055 4.14828751937176e-06
2.54272655399924 0.0901148187951963 0.41233403578366 0.10108900891916 0.788702054243917 0.0264351632019953 0.026487325049428 2.216088717714e-06
2.55254403104171 0.0892965929403069 0.41233403578366 0.0995316643139282 0.788161726801639 0.0265634149776542 0.0266157752497436 3.19200326471499e-06
2.56236150808417 0.0885062735228064 0.41233403578366 0.0978772082610778 0.784507108156904 0.0266918368141524 0.0267443971088416 2.58658725619768e-06
2.57217898512664 0.0869154844904312 0.41233403578366 0.0962254107155191 0.79620704284015 0.0268172812422631 0.0268700428690869 3.75639362620848e-06
2.58199646216911 0.0846644371749461 0.41233403578366 0.0946638639733944 0.813101209524318 0.0269370602816274 0.0269900241397635 2.60822792287525e-06
2.59181393921158 0.0834136082447139 0.41233403578366 0.0931144288508938 0.820630870357898 0.0270551117916113 0.027108279030795 6.22435404593594e-06
2.60163141625405 0.0833209773360497 0.41233403578366 0.0915135500883955 0.816293095506905 0.027176069429963 0.0272294416163098 7.25404389633732e-06
2.61144889329652 0.0826278843106989 0.41233403578366 0.0899465029925619 0.803822310659669 0.0272975442718765 0.0273511226818838 5.68784818917655e-06
2.62126637033898 0.081212433913405 0.41233403578366 0.0885141258158772 0.753822086597529 0.0274165610407074 0.0274703464473994 2.932486290859e-06
2.63108384738145 0.0794935190112946 0.41233403578366 0.0872906473737961 0.700834010513843 0.0275317167944544 0.0275857094810595 1.88178851936215e-06
2.64090132442392 0.0779145871774225 0.41233403578366 0.0861205651940411 0.724473143651611 0.0276435190475284 0.0276977192228336 2.48572805697937e-06
2.65071880146639 0.077596508828697 0.41233403578366 0.0846420146160511 0.802636982205306 0.0277572879632507 0.0278116967219104 3.5743342946686e-06
2.66053627850886 0.0827803455170792 0.402516558741192 0.0851129476952761 0.834251634594312 0.0279001620311469 0.0279547534629202 1.91944282180729e-06
2.67035375555132 0.077319063066602 0.41233403578366 0.0813237920411946 0.814836357417299 0.0280196356491659 0.0280744386323002 8.99624457699172e-07
2.68017123259379 0.0771125154447581 0.41233403578366 0.0799973377295835 0.818261203533908 0.0281414057149631 0.0281964210131456 6.11850172046016e-06
2.68998870963626 0.0762286805563902 0.41233403578366 0.0788410757370632 0.866357596810191 0.0282626327925389 0.0283178606394225 1.2188153352922e-06
2.69980618667873 0.0782265667742061 0.402516558741192 0.0782789127000395 0.833303873193779 0.0284015268598665 0.0284569420380771 1.52743162455984e-06
2.7096236637212 0.0734223131841667 0.402516558741192 0.0768666128911566 0.687650314166922 0.0285246914104335 0.0285802932875118 9.60072105942869e-07
2.71944114076366 0.072198132356279 0.402516558741192 0.0754359519491258 0.71593744953035 0.0286463180862902 0.0287021071725931 1.23755470592649e-06
2.72925861780613 0.073632001707002 0.402516558741192 0.07377257784405 0.824418393056044 0.0287771909544849 0.0288331689807736 1.64107774640114e-06
2.7390760948486 0.0746258982097701 0.402516558741192 0.0719098982161593 0.86384100662905 0.0289157724786627 0.0289719413426622 1.43107828249705e-06
2.74889357189107 0.0745625021439538 0.402516558741192 0.0699420236310991 0.846661642819883 0.0290579866656893 0.0291143480642305 1.23834063872094e-06
2.75871104893354 0.0734022015153927 0.402516558741192 0.0680860631721682 0.823679617470597 0.0291993737212611 0.0292559287930285 1.84322946558859e-06
2.768528525976 0.0714583508544084 0.402516558741192 0.0664586042112319 0.779021647482992 0.0293365874990659 0.0293933367520697 1.99468872888045e-06
2.77834600301847 0.069594930516105 0.402516558741192 0.0649621013881105 0.735431691044344 0.0294698064816761 0.0295267502356667 2.71536653768789e-06
2.78816348006094 0.0680904631225407 0.402516558741192 0.0634637972092621 0.790711019700624 0.0296004579037062 0.029657596583292 1.90245248892883e-06
2.79798095710341 0.0665986049123319 0.402516558741192 0.0619175698869847 0.882236135549335 0.0297286465726676 0.0297859806523271 8.19843935342636e-07
2.80779843414588 0.0647174121402829 0.402516558741192 0.0603775014921867 0.863903216644696 0.0298528224208881 0.0299103522040592 3.45764742155575e-06
2.81761591118835 0.0644292851383116 0.402516558741192 0.0586769276545571 0.839303479486678 0.0299794956253473 0.0300372221810426 1.26134561013453e-06
2.82743338823081 0.0657934321164739 0.402516558741192 0.0568229075207244 0.935527391204801 0.0301154051786877 0.0301733303588429 6.88375458345814e-07
2.83725086527328 0.0648764213268759 0.402516558741192 0.0551920295364084 1.00514772571962 0.0302512555401663 0.0303093800469017 1.35072788803566e-06
2.84706834231575 0.0613481317428684 0.402516558741192 0.0536634435499941 0.921668070534862 0.0303765610237211 0.0304348844392837 6.69002409775485e-07
2.85688581935822 0.0584736621146196 0.402516558741192 0.0518157194817201 0.799955150515211 0.0304942663090473 0.0305527888346365 1.20322380974893e-06
2.86670329640069 0.0562555771867972 0.402516558741192 0.0498655519329713 0.774187394660586 0.030607099834777 0.0306658220051328 1.08102146695737e-06
2.87652077344315 0.053878067409118 0.402516558741192 0.04814204947867 0.800423871455087 0.0307141769865042 0.030773098952631 1.19976999292764e-06
2.88633825048562 0.0527085328293053 0.402516558741192 0.0465236867275403 0.812029966854513 0.0308202062549051 0.0308793284596098 2.14984153404405e-07
2.89615572752809 0.0536275131957673 0.402516558741192 0.0447398216445118 0.854949676107464 0.0309337207280606 0.0309930445784957 1.90398767448457e-06
2.90597320457056 0.0555281901606006 0.402516558741192 0.0426974183226113 0.953132209292181 0.031058936038098 0.0311184635956864 5.20980469493364e-07
2.91579068161303 0.0577893652760004 0.392699081698724 0.0413910038600759 0.928107753568507 0.0312051233034865 0.0312648282366563 3.60045129863225e-07
2.92560815865549 0.054913838180868 0.402516558741192 0.0387859691715198 0.87729766343968 0.0313359378203163 0.0313958487109104 1.36012700865285e-06
2.93542563569796 0.0533170997497463 0.402516558741192 0.0372882559043004 0.696310385079917 0.0314639200440903 0.0315240368856705 1.66167906575491e-06
2.94524311274043 0.0537912054824261 0.402516558741192 0.0357523357861766 0.710654950577838 0.0315973776490167 0.0316577012661831 3.41950260778185e-06
2.9550605897829 0.054311612431262 0.402516558741192 0.0340827260439842 0.866327042114958 0.031736660223191 0.0317971915789836 1.39874572077241e-06
2.96487806682537 0.0512626083366641 0.392699081698724 0.0320309085657775 0.874636023151777 0.0318769517127745 0.0319376631814557 2.49112970883607e-06
2.97469554386784 0.0489694659706218 0.392699081698724 0.0302715710648719 0.832166907673878 0.032012108164073 0.0320729995691243 1.95776968304699e-06
2.9845130209103 0.0460058228941502 0.402516558741192 0.0287032256421434 0.75656191002152 0.0321298825771675 0.0321909812288069 1.7422276836471e-06
2.99433049795277 0.045033029910675 0.402516558741192 0.0269070329277531 0.754859809371188 0.0322477089023218 0.0323090151973087 1.37288534446359e-06
3.00414797499524 0.0449633963441531 0.402516558741192 0.025194654478589 0.886614083567176 0.0323691092717245 0.0324306238620204 4.37573628724887e-07
3.01396545203771 0.0439789969999574 0.402516558741192 0.0235188598137206 0.957626379224728 0.0324903936878193 0.0325521167844244 3.06248386808669e-06
3.02378292908018 0.0424423514888477 0.402516558741192 0.021732359886693 0.903261587852156 0.0326094958601727 0.0326714275237976 1.55659466135716e-06
3.03360040612264 0.0416326269891489 0.402516558741192 0.0198433583067804 0.871296430077511 0.0327294583899804 0.032791599045841 9.97250090152142e-07
3.04341788316511 0.0422095139967991 0.402516558741192 0.0179306493943079 0.881093006406245 0.0328558717259558 0.0329182223596343 1.45125729369094e-06
3.05323536020758 0.04270799169188 0.402516558741192 0.0160488496958577 0.925518139718079 0.0329883959777731 0.0330509574786345 2.19034722074581e-06
3.06305283725005 0.0407235039400742 0.392699081698724 0.0132903287870267 0.892135506318452 0.0331275846701964 0.0331903305819395 6.65717542768137e-07
3.07287031429252 0.0388179120484045 0.402516558741192 0.0123138581720818 0.80472867867091 0.0332526939469629 0.0333156505481169 5.56118688483771e-07
3.08268779133498 0.0367430435236706 0.402516558741192 0.010379280933713 0.740968245733676 0.0333737061367853 0.0334368731969417 1.34907951252154e-06
3.09250526837745 0.0351142060321861 0.402516558741192 0.00858454187114238 0.748286147607909 0.0334922386554987 0.0335556159889583 5.09084427959213e-07
3.10232274541992 0.0338430566666895 0.402516558741192 0.006930056201367 0.763704316221438 0.0336095545452498 0.0336731419808698 1.96625657132103e-06
3.11214022246239 0.0341411208552274 0.402516558741192 0.00512213662654093 0.800057425957325 0.0337321529237656 0.0337959510505418 1.1555795696933e-06
3.12195769950486 0.0346994926269502 0.402516558741192 0.00322228506006039 0.831964821546644 0.0338612047310331 0.0339252142886524 1.74862150483046e-06
3.13177517654732 0.0330169200787143 0.402516558741192 0.00150364803439412 0.835036039500505 0.0339874976423304 0.0340517182561467 6.90607741111877e-07
3.14159265358979 0.0298663221391882 0.402516558741192 0.000147715273248306 0.772637767289937 0.0341050493033083 0.0341694799072916 1.8782655073289e-06
3.15141013063226 0.0270518741930924 0.402516558741192 0.00188838962908389 0.673051009572472 0.0342153165984908 0.0342799563168392 6.02219543060902e-07
3.16122760767473 0.0261673227550308 0.402516558741192 0.0037823983296964 0.642636815458504 0.0343262655769757 0.0343911144413016 1.37112604632399e-06
3.1710450847172 0.0268694009636393 0.402516558741192 0.0056976705236248 0.769520399818112 0.0344443178606365 0.0345093765677252 1.70201613462559e-06
3.18086256175967 0.0283139432100347 0.402516558741192 0.00759466573912726 0.886006399987811 0.0345724410429553 0.0346377105668717 1.20491019285911e-06
3.19068003880213 0.0273870055304308 0.392699081698724 0.011131235005463 0.888935150893713 0.0347129128847619 0.0347783687664318 2.34141728603869e-06
3.2004975158446 0.0254546490207468 0.392699081698724 0.0130269051395218 0.783200835408388 0.0348499970211321 0.0349156387692022 7.38595258065765e-07
3.21031499288707 0.0259466934477213 0.402516558741192 0.0130974251633568 0.853090277118673 0.0349810197870805 0.0350468725309124 3.42280953260251e-06
3.22013246992954 0.025247172269653 0.402516558741192 0.0151230520716307 0.751241502099982 0.0351136977538122 0.0351797615282995 2.59045379047644e-06
3.22994994697201 0.0235605643145784 0.402516558741192 0.0168872233753876 0.745250606307641 0.0352437114136939 0.03530998564703 1.60772506044043e-06
3.23976742401447 0.0206885321374087 0.402516558741192 0.0183736778117294 0.880275374074082 0.0353659054777889 0.0354323889073848 4.70717923715485e-06
3.24958490105694 0.0208389003135282 0.402516558741192 0.0203292342579823 0.867025311291685 0.0354930961755257 0.0355597891162946 4.98138229393307e-06
3.25940237809941 0.0206397002282421 0.402516558741192 0.0223302633307174 0.865384538860971 0.0356239461891421 0.035690848801722 3.97910938123508e-06
3.26921985514188 0.019948908545513 0.402516558741192 0.0243581787448712 0.878863179965808 0.0357565213309742 0.0358236335484034 3.23658326439804e-06
3.27903733218435 0.0195260536301585 0.402516558741192 0.0264630396340871 0.780758760342234 0.0358920164287145 0.0359593383183489 2.92659949645122e-06
3.28885480922681 0.0150987654934569 0.402516558741192 0.0279398744925267 0.796846274969349 0.0360134088275317 0.0360809383522049 4.8221251953536e-06
3.29867228626928 0.0111751864655802 0.402516558741192 0.0294472731525073 0.70492776563586 0.0361227422386415 0.036190477593816 3.89220419508303e-06
3.30848976331175 0.00942306845643892 0.402516558741192 0.03124190717307 0.629599057117341 0.036229190371674 0.0362971308427739 2.48800613995258e-06
3.31830724035422 0.00972492459274099 0.402516558741192 0.0332886589989825 0.628911583967671 0.0363414266200624 0.0364095725076192 1.31149913780629e-06
3.32812471739669 0.0119060678266353 0.402516558741192 0.0355385253911688 0.597315039354833 0.0364673437454262 0.0365356962626154 2.47917747881183e-06
3.33794219443916 0.0118811088881932 0.402516558741192 0.0373746117180846 0.610706556577289 0.0365974341562073 0.0366659933300233 7.11367809447669e-06
3.34775967148162 0.00947575758275909 0.402516558741192 0.0388176153254679 0.63824692932425 0.0367215125952007 0.0367902772057037 2.49256655003335e-06
3.35757714852409 0.00714258177427962 0.402516558741192 0.0403320992729721 0.612638377439847 0.0368399666309809 0.0369089355082254 1.93087678129058e-06
3.36739462556656 0.00501748245549127 0.402516558741192 0.0419980209751066 0.592230200260897 0.0369538561862387 0.0370230282959057 3.72298875091992e-06
3.37721210260903 0.00353676513249401 0.402516558741192 0.0438788902730948 0.563347468253164 0.0370661094303344 0.0371354840903698 1.44861921101526e-06
3.3870295796515 0.00241712286342388 0.402516558741192 0.0458412848923088 0.542574883768393 0.0371783156976834 0.0372478923996725 6.42618269664229e-06
3.39684705669396 0.00153920586482692 0.402516558741192 0.0477561150542909 0.562048616884048 0.0372913884594679 0.037361166773362 3.69231791512731e-06
3.40666453373643 0.00251112141211818 0.402516558741192 0.04983698851879 0.545214336729919 0.0374130759912546 0.037483056384973 9.96180502370686e-06
3.4164820107789 0.0028786430169141 0.402516558741192 0.0516996438079985 0.592052258719657 0.0375406024136154 0.0376107849960926 8.27636140169781e-06
3.42629948782137 0.00287763957704423 0.402516558741192 0.0534782978235994 0.634923963186648 0.0376723513332019 0.0377427360047339 1.01209619489736e-05
3.43611696486384 0.00266524980412564 0.402516558741192 0.0553101670933732 0.624874440720161 0.0378075553708237 0.0378781419306005 6.33839804798271e-06
3.4459344419063 0.00098041691232742 0.402516558741192 0.0566868171268204 0.67676394678104 0.0379316254374208 0.0380024119166311 3.88645555899374e-06
3.45575191894877 0.00402588191051478 0.402516558741192 0.0583225295406138 0.718308125499369 0.0380473842330005 0.0381183689837849 5.13877486903519e-06
3.46556939599124 0.00411503582989814 0.402516558741192 0.0605127850377196 0.604445197190221 0.0381676895975564 0.0382388724912118 2.28825453355809e-06
3.47538687303371 0.00657344452906117 0.402516558741192 0.0622291022793224 0.598695525027676 0.0382822001562442 0.0383535797919242 3.60776566021335e-06
3.48520435007618 0.00970661363056491 0.402516558741192 0.0637402543391209 0.668275106384283 0.0383878483023807 0.0384594228828269 3.09003163159255e-06
3.49502182711865 0.00952516738418097 0.402516558741192 0.0657235113099879 0.63347415081857 0.0384988462914211 0.0385706157114928 1.89765283847329e-06
3.50483930416111 0.0113825646325451 0.402516558741192 0.0673285765555188 0.628073535370448 0.0386063186617154 0.0386782817212209 4.07242564341282e-06
3.51465678120358 0.00882303363286163 0.41233403578366 0.0658119930801006 0.648668646316385 0.0387105694246269 0.0387827494624853 1.10490354030629e-06
3.52447425824605 0.00818413085064584 0.41233403578366 0.0678171485853226 0.587736953240865 0.0388220284042073 0.038894425334222 8.62515329332548e-06
3.53429173528852 0.0137610056303602 0.402516558741192 0.0728009322196732 0.634313556778574 0.0389329270345471 0.0390055156510521 7.25560180664653e-07
3.54410921233098 0.0114814227451459 0.41233403578366 0.0709945450529325 0.505402127436634 0.0390387898512263 0.0391115929858482 9.92702274758381e-07
3.55392668937345 0.014726460345763 0.41233403578366 0.0723216364461023 0.550674047787912 0.0391349965101933 0.039208012014107 8.18606940838561e-06
3.56374416641592 0.0154760153289846 0.41233403578366 0.0740921714162442 0.458470233776658 0.039232385207817 0.03930561226727 1.15559799088627e-06
3.57356164345839 0.0161553823350015 0.41233403578366 0.0758869346982528 0.475440292255923 0.0393312779839773 0.0394047158219572 1.00048513537912e-06
3.58337912050086 0.017606221246481 0.41233403578366 0.0775274817204628 0.425673612488387 0.0394282807449326 0.0395019281771096 5.00758218997689e-06
3.59319659754333 0.0209273979792118 0.41233403578366 0.078829260984131 0.470433910567241 0.0395152132422742 0.039589068104397 6.93219521452907e-06
3.60301407458579 0.022416245233796 0.41233403578366 0.0804158982589969 0.43461908647927 0.0395999864364187 0.0396740475294468 3.6421553753283e-06
3.61283155162826 0.0238316752056085 0.41233403578366 0.082014914126905 0.404138531884251 0.0396829143827236 0.03975718054291 9.69973178476096e-07
3.62264902867073 0.0269153031436568 0.41233403578366 0.0833843968406206 0.404809268665741 0.0397568083397959 0.039831277523274 7.24967006799732e-07
3.6324665057132 0.0289231319807197 0.41233403578366 0.0850000848910551 0.384157514181726 0.0398264660725898 0.0399011367881606 7.44180341008172e-06
3.64228398275567 0.0302083560327123 0.41233403578366 0.0867569025925004 0.387846119105434 0.039895078269528 0.0399699493903586 4.88797574137773e-06
3.65210145979813 0.0319218616597667 0.41233403578366 0.0884360119556402 0.311005146836999 0.039960765867357 0.0400358360258724 6.03910109585304e-06
3.6619189368406 0.0358944095835563 0.41233403578366 0.0897331248423678 0.463334346828706 0.0400136333816244 0.0400889000023893 7.90117443726397e-06
3.67173641388307 0.0359011177099412 0.41233403578366 0.0915384819770693 0.326857956077562 0.0400707626358993 0.0401462252209891 4.19706889269887e-06
3.68155389092554 0.0374199966868813 0.41233403578366 0.093076272110855 0.417136055072784 0.0401255082848364 0.0402011655196365 2.44472417157618e-06
3.69137136796801 0.0360778761506837 0.41233403578366 0.0950226811195852 0.378718400135175 0.0401902848364826 0.0402661369089916 3.31058801211534e-06
3.70118884501048 0.0340244545562352 0.41233403578366 0.0970416755416933 0.346487562860241 0.0402681191654237 0.0403441666363817 1.06249528781026e-06
3.71100632205294 0.0350016816808529 0.41233403578366 0.0985733575431624 0.381866604676376 0.04034579108936 0.0404220328870349 4.73234649838203e-06
3.72082379909541 0.0366372114629706 0.41233403578366 0.0999895826768545 0.396320624297399 0.0404204159014476 0.0404968505772794 3.67425981767179e-06
3.73064127613788 0.0384172279205314 0.41233403578366 0.101423340200865 0.400225904485526 0.0404914479869043 0.0405680739746617 8.4412687203007e-06
3.74045875318035 0.0410190657070276 0.41233403578366 0.102804595533154 0.428905135608315 0.0405554579795726 0.040632273210365 3.59626648538723e-06
3.75027623022282 0.0427351403682996 0.41233403578366 0.104377034122894 0.449144849796434 0.0406164296012715 0.0406934324261273 3.01393965430307e-06
3.76009370726528 0.0446556574618393 0.41233403578366 0.105926343037997 0.487151144933327 0.0406735067541706 0.0407506953558649 1.43881133391137e-06
3.76991118430775 0.0369869753935537 0.422151512826128 0.1019640539407 0.401890548910962 0.0407397548616676 0.0408171549929771 3.44556001467082e-06
3.77972866135022 0.0401962841226831 0.422151512826128 0.103128302339998 0.400163508823794 0.0407960309910212 0.0408736401143228 5.50624577508179e-07
3.78954613839269 0.041781409694542 0.422151512826128 0.104594708806134 0.346592237238383 0.0408494812356344 0.0409272977227094 2.24463131906616e-06
3.79936361543516 0.0425120503540005 0.422151512826129 0.106211959499122 0.310643763042748 0.0409038565121832 0.0409818792114264 3.60050239670677e-06
3.80918109247762 0.0434200646012814 0.422151512826128 0.107762396676987 0.291412438418499 0.0409583008985545 0.0410365285700583 3.36197490736563e-06
3.81899856952009 0.043869879270835 0.422151512826128 0.109314130888059 0.221698260422757 0.0410146654505757 0.0410930971298908 5.83004947016994e-06
3.82881604656256 0.0459941274825517 0.422151512826128 0.110556472390455 0.225857162414946 0.0410655442648632 0.0411441780605249 7.42407475733136e-06
3.83863352360503 0.0478791526975704 0.422151512826128 0.111770456456445 0.245801364607402 0.0411118358681919 0.0411906700370622 3.52756890385636e-06
3.8484510006475 0.0488939752798623 0.422151512826128 0.113046394662043 0.229268454821112 0.0411571817607035 0.0412362150631484 6.22383143349149e-06
3.85826847768996 0.0499748349588027 0.422151512826128 0.114284822365404 0.231008548096803 0.041201233751836 0.0412804649084669 5.45781004189256e-06
3.86808595473243 0.0508100398625747 0.422151512826128 0.115577069315971 0.265254970075443 0.0412450982999879 0.0413245261490717 1.36793598133308e-06
3.8779034317749 0.0502739141077673 0.422151512826128 0.117118263427613 0.250053187620111 0.041294848308011 0.0413744724345644 5.70500973999101e-06
3.88772090881737 0.0503639834494128 0.422151512826128 0.118611904558658 0.216446734385022 0.0413478599756577 0.0414276795731312 8.58880080528611e-07
3.89753838585984 0.0537075697373915 0.422151512826128 0.119644968563292 0.268238290843159 0.0413900192222255 0.0414700315811414 1.41032386543071e-06
3.90735586290231 0.0556301444453842 0.422151512826129 0.120928621188078 0.244265688963163 0.041427610183389 0.0415078133508861 3.72436851775815e-06
3.91717333994477 0.057594151699903 0.422151512826129 0.122222725766394 0.282816999558853 0.041460502314129 0.0415408942584748 9.19948187260515e-06
3.92699081698724 0.0602564744466394 0.422151512826128 0.123391895501124 0.333867554828851 0.0414856143483513 0.041566192582236 2.498942890874e-06
3.93680829402971 0.0619004879692335 0.422151512826128 0.124691228643986 0.314304182601547 0.0415073674362714 0.0415881300148626 2.40757269638661e-06
3.94662577107218 0.0507607037009106 0.431968989868596 0.119132359439971 0.38176976629496 0.0415450469979629 0.0416260229858445 5.18839010624825e-06
3.95644324811465 0.0505264895607933 0.431968989868596 0.120490576959819 0.334911545603436 0.0415869115866904 0.041668100230594 6.74387941749464e-06
3.96626072515711 0.0515253125529906 0.431968989868596 0.121668697503512 0.299344357578679 0.0416276084111109 0.0417090082302094 7.49784495706443e-06
3.97607820219958 0.0535850471519602 0.431968989868596 0.122702084384703 0.265928108112636 0.0416625473274802 0.0417441562172552 5.95293927465036e-06
3.98589567924205 0.0551376206714487 0.431968989868596 0.123806434228389 0.308383265588205 0.0416939026409203 0.0417757188157035 7.8174816692402e-06
3.99571315628452 0.05351421945696 0.431968989868596 0.125324656147624 0.206221925706005 0.0417353250870793 0.04181734868842 7.47159331204822e-06
4.00553063332699 0.0556060234803599 0.431968989868596 0.126314484852768 0.285896356809399 0.0417707281187286 0.0418529570656166 1.93354596675019e-06
4.01534811036945 0.0564356875228931 0.431968989868596 0.127375345174035 0.224771182946675 0.0418053101595516 0.0418877431881238 5.91468584631612e-06
4.02516558741192 0.0584990332857028 0.431968989868596 0.128173487455953 0.185929634385553 0.04183350990606 0.0419161450600122 1.29521270064732e-06
4.03498306445439 0.06133475727335 0.431968989868596 0.128851464626946 0.247327404559742 0.0418519371560488 0.0419347720149547 5.75195502878528e-06
4.04480054149686 0.0598223815019417 0.431968989868596 0.130182178527076 0.138941984600828 0.0418795318668173 0.0419625665949727 2.96795074134273e-06
4.05461801853933 0.0623135101520619 0.431968989868596 0.130979802414444 0.218810126791721 0.0418990124800033 0.0419822447978358 2.08533734725731e-06
4.06443549558179 0.0624948406734744 0.431968989868596 0.132108046824346 0.200617953202215 0.0419204059293557 0.0420038349333037 3.96757866405046e-06
4.07425297262426 0.0609992901310024 0.431968989868596 0.133455934261399 0.116962395642497 0.04195094025508 0.0420345660572929 3.81477907256419e-06
4.08407044966673 0.0633628233632706 0.431968989868596 0.134217501060259 0.190022771376119 0.0419737920324824 0.0420576124002286 1.83950106823171e-06
4.0938879267092 0.0633302317618513 0.431968989868596 0.135241111031571 0.156604329170739 0.041999160900916 0.0420831750891968 2.4371089973264e-06
4.10370540375167 0.0640771203950622 0.431968989868596 0.136059510355866 0.19030120563816 0.0420234330106357 0.0421076398345942 4.25185349102153e-06
4.11352288079414 0.0646107088617932 0.431968989868596 0.136877283262739 0.17639155494121 0.0420474574115584 0.0421318558136147 3.57454501922796e-06
4.1233403578366 0.066736171685404 0.431968989868596 0.137507671441451 0.197740575829849 0.0420644345142565 0.0421490223866184 3.1436757223989e-06
4.13315783487907 0.0693890540677231 0.431968989868596 0.138090360294966 0.298797133640559 0.0420721504332253 0.0421569252655519 4.68260160323145e-06
4.14297531192154 0.0666924252694331 0.431968989868596 0.139408270122212 0.213473126649754 0.0420937584272272 0.0421787210676092 2.87095803929455e-06
4.15279278896401 0.067760907003394 0.431968989868596 0.140167092923326 0.282997703706665 0.0421128759328283 0.0421980248350344 1.98079883386722e-06
4.16261026600648 0.0692941182307462 0.431968989868596 0.140807530915209 0.326682640797375 0.0421273644912702 0.0422126977996561 5.44743683233252e-06
4.17242774304894 0.0682576673217635 0.431968989868596 0.14173370943168 0.285155944983257 0.0421481559266897 0.0422336734694918 6.68603833110982e-06
4.18224522009141 0.0712024386608326 0.431968989868596 0.142037573110247 0.389854656284655 0.0421578666017779 0.0422435656100836 6.35330739287677e-06
4.19206269713388 0.0544970502609496 0.441786466911065 0.134342292603691 0.360445908491903 0.0421936401322169 0.0422795569870015 3.55567699687273e-06
4.20188017417635 0.0557875873196237 0.441786466911065 0.134793679510939 0.352308868513014 0.0422251077488741 0.0423112408381596 1.96696687153059e-06
4.21169765121882 0.055999322666868 0.441786466911065 0.135368783594824 0.304000520511355 0.0422567911859022 0.0423431396539728 8.73583595283688e-06
4.22151512826128 0.0569572724626177 0.441786466911065 0.135836098819337 0.302681047098337 0.0422854689673661 0.0423720314814011 3.84222956440677e-06
4.23133260530375 0.0565826018056662 0.441786466911065 0.136482093616842 0.251988108924022 0.0423168078759768 0.0424035839990032 1.6298277886961e-06
4.24115008234622 0.0572843400937625 0.441786466911065 0.136974623609136 0.257559564334723 0.0423461765986948 0.0424331651970337 3.2538805617936e-06
4.25096755938869 0.0573133888401839 0.441786466911065 0.137538992524159 0.237570753821425 0.042376378545666 0.0424635789542004 5.47277738032128e-06
4.26078503643116 0.0568823413498082 0.441786466911065 0.138146796310842 0.217385618027949 0.0424093114161831 0.0424967232923916 4.41464438754862e-06
4.27060251347362 0.0574291449016338 0.441786466911065 0.138560595965746 0.216528187598436 0.042440616828802 0.0425282392442295 5.52736711640071e-06
4.28041999051609 0.0580311924403565 0.441786466911065 0.138883064773681 0.192395003367954 0.0424698094809303 0.0425576415464378 7.69629254425704e-06
4.29023746755856 0.0580547885630824 0.441786466911065 0.139257206978559 0.20204681772047 0.0424992688586994 0.0425873100890959 3.95013907183088e-06
4.30005494460103 0.0573973323891939 0.441786466911065 0.139674446291227 0.126749912791468 0.04253174770208 0.0426199980977979 2.64877244921788e-06
4.3098724216435 0.0619815261573329 0.441786466911065 0.139416984149024 0.213078464031007 0.042544952949155 0.0426334090695916 2.19810085032693e-06
4.31968989868597 0.0607286000609524 0.441786466911065 0.139777745464684 0.16213609390042 0.0425633066549209 0.0426519690127655 3.83611378241908e-06
4.32950737572843 0.0593904818264435 0.441786466911065 0.140089576624069 0.195617950378913 0.0425869780609487 0.0426758472712412 2.14688353208093e-07
4.3393248527709 0.0572844295593783 0.441786466911065 0.140434948443087 0.211815393058812 0.0426190149398213 0.0427080921716889 3.57101890063709e-06
4.34914232981337 0.055628075857808 0.441786466911065 0.140706986038877 0.17476253611684 0.0426574382031401 0.042746724336462 8.39786731934916e-06
4.35895980685584 0.059535022066126 0.441786466911065 0.14040000354342 0.287276158397464 0.0426790432395461 0.0427685353905548 6.31520883195438e-06
4.36877728389831 0.0570038394696686 0.441786466911065 0.140823830414063 0.183732065526954 0.0427108330562641 0.0428005326473092 4.99990757074045e-06
4.37859476094077 0.0595713273081949 0.441786466911065 0.140729009800038 0.298292574527934 0.0427315803331983 0.0428214853243165 2.04068397772394e-06
4.38841223798324 0.0591518480797217 0.441786466911065 0.14085206078287 0.224593270952419 0.0427534467707608 0.0428435572236888 4.87605508934666e-06
4.39822971502571 0.0606233898118249 0.441786466911065 0.140776480730498 0.242247661518068 0.0427685344332173 0.0428588491284702 4.09547535346002e-06
4.40804719206818 0.0591358975792265 0.441786466911065 0.140972154232569 0.244739261275905 0.042789051417403 0.0428795711702408 8.20459543380385e-06
4.41786466911065 0.0552684966451129 0.441786466911065 0.141297420574635 0.184227304708709 0.0428245131024837 0.042915240439601 9.53893805430153e-06
4.42768214615312 0.0571968936351976 0.441786466911065 0.141010744079747 0.259739760711925 0.0428507866027908 0.0429417201251169 4.14891563731596e-06
4.43749962319558 0.055201373688892 0.441786466911065 0.140906822345419 0.196788670414532 0.0428834702594668 0.0429746114260697 1.04162805489399e-05
4.44731710023805 0.055331515411377 0.441786466911065 0.140520977006738 0.242119030032683 0.0429135333394659 0.0430048822184186 3.77538633926268e-06
4.45713457728052 0.0544322563617818 0.441786466911065 0.140214488984407 0.220177051913478 0.0429451413524236 0.043036698729606 1.21002665543989e-05
4.46695205432299 0.0533787771136812 0.441786466911065 0.140037130974239 0.282669573032395 0.0429792616940128 0.0430710283503137 1.34320687834392e-05
4.47676953136545 0.0498223357773506 0.441786466911065 0.140166670719458 0.240378073428443 0.0430263730576981 0.0431183514077535 2.87641179489708e-06
4.48658700840792 0.0518843286652846 0.441786466911065 0.139924894813176 0.318190751419376 0.0430638915070272 0.0431560799759367 1.10599320434389e-05
4.49640448545039 0.0508501441527753 0.441786466911065 0.139931986022157 0.300328814648636 0.0431043827692058 0.0431967819315286 3.83466891208454e-06
4.50622196249286 0.0530694606500395 0.441786466911065 0.139574311768996 0.332328999223439 0.0431343084018739 0.0432269166680871 7.67687452040746e-06
4.51603943953533 0.0532729540168926 0.441786466911065 0.139301723909984 0.408654658529457 0.0431616036836032 0.0432544209304609 1.30485901454447e-05
4.5258569165778 0.0482595639394081 0.441786466911065 0.139307099666236 0.400658037395665 0.0432069652241913 0.0432999950471416 1.15916015742199e-05
4.53567439362026 0.0496894850350575 0.441786466911065 0.138871134748257 0.554737347045165 0.0432445141140192 0.0433377555712925 7.37337428756237e-06
4.54549187066273 0.0462683779732506 0.441786466911065 0.138867946124633 0.558977720939237 0.0432940137673766 0.0433874691989917 6.77897408472508e-06
4.5553093477052 0.0469769904398756 0.441786466911065 0.138763093997673 0.670962649886087 0.0433394998711958 0.0434331685478149 2.8050922128858e-06
4.56512682474767 0.0467797771988928 0.441786466911065 0.138839202930645 0.684946248880779 0.0433849889467864 0.043478870646902 1.04051086318335e-05
4.57494430179014 0.0601469440810369 0.431968989868596 0.137436869058323 0.581299434415919 0.0433914893342545 0.0434855636959496 3.79609561622638e-06
4.5847617788326 0.0575971539386713 0.431968989868596 0.136861601926323 0.579788196407652 0.0434048398898431 0.0434991090992035 4.26213123000673e-06
4.59457925587507 0.0527505718469476 0.431968989868596 0.136433574239097 0.474804913538487 0.0434341811594703 0.0435286490513799 3.46746833395613e-06
4.60439673291754 0.0549874717440338 0.431968989868596 0.135649821990375 0.45051328907136 0.0434514363108323 0.0435461016785816 2.26720243360389e-06
4.61421420996001 0.0569239996334573 0.431968989868596 0.134981848566279 0.386021019345569 0.0434581152116134 0.0435529769598492 7.45608617461423e-06
4.62403168700248 0.0544494338950855 0.431968989868596 0.13472664169062 0.246333951869591 0.0434722874053689 0.0435673474456965 3.52342729331077e-06
4.63384916404494 0.0545861033845804 0.431968989868596 0.134433634854647 0.269676795595428 0.0434839320634272 0.0435791903408016 7.96308716476332e-06
4.64366664108741 0.0486731007571805 0.431968989868596 0.134579634946604 0.125347287915199 0.0435173207391654 0.0436127814856154 9.44560967652544e-06
4.65348411812988 0.0528882297549507 0.431968989868596 0.133925453920628 0.194917851624637 0.0435316060323457 0.0436272663872736 1.72730663877327e-06
4.66330159517235 0.0497906652370348 0.431968989868596 0.133654735552921 0.161474258160935 0.0435556041061039 0.0436514665414218 1.12875488997463e-05
4.67311907221482 0.0440353040632544 0.431968989868596 0.133587531499529 0.122674070013264 0.0435999250254866 0.0436959939027046 1.07427325730394e-06
4.68293654925729 0.0464954487139999 0.431968989868596 0.133042531913305 0.224184765851155 0.0436321645038403 0.0437284382126617 5.86411789858983e-06
4.69275402629975 0.0449840799649884 0.431968989868596 0.133032953249785 0.17349422232413 0.0436690250553819 0.0437655045549666 1.93902101916217e-05
4.70257150334222 0.0491223272445688 0.431968989868596 0.13284706916235 0.300683935862087 0.0436887997331962 0.0437854816887269 6.62791274127448e-06
4.71238898038469 0.0484655617627935 0.431968989868596 0.13321333811856 0.320019528047196 0.0437113643546191 0.0438082486082112 2.62393805471646e-06
4.72220645742716 0.0508239114814218 0.431968989868596 0.133341048822442 0.406755170336838 0.0437246730161568 0.0438217572074033 8.31588619814768e-07
4.73202393446963 0.0542157768472226 0.431968989868596 0.133310317368163 0.564387465731488 0.0437243653208569 0.0438216463404957 5.56792975142451e-06
4.74184141151209 0.038081692125803 0.422151512826128 0.12483999181161 0.60682599152138 0.0437699685537921 0.0438674576788836 1.54380993332325e-06
4.75165888855456 0.0369532283181233 0.422151512826128 0.124887682664549 0.40828641974391 0.0438189639822564 0.0439166616718545 8.9102953780793e-06
4.76147636559703 0.0385140307103752 0.422151512826129 0.124804135048678 0.3126741666052 0.0438609148696168 0.0439588196360807 5.40535872711212e-06
4.7712938426395 0.0385659283935069 0.422151512826128 0.124900112693559 0.177771267102651 0.043902061725486 0.0440001731239955 5.76503688441073e-06
4.78111131968197 0.0419693412648945 0.422151512826128 0.124723270561496 0.211649992393044 0.0439290209380316 0.0440273361836459 8.05157257841331e-06
4.79092879672443 0.0409304326106787 0.422151512826128 0.124944758182766 0.208509810807061 0.0439597133389999 0.0440582327562403 5.92932084664838e-06
4.8007462737669 0.0362591857838799 0.422151512826128 0.125637988652306 0.179441650767094 0.0440092897315279 0.0441080160236691 2.29719618207192e-06
4.81056375080937 0.0382561488477379 0.422151512826129 0.125875708533349 0.298798208095239 0.0440515014718604 0.0441504325053536 2.22106063340368e-06
4.82038122785184 0.0360005033042252 0.422151512826128 0.126706122871566 0.34066373307781 0.0441042495457187 0.0442033858868936 2.5108057875214e-06
4.83019870489431 0.0324686470245773 0.422151512826128 0.127789449716275 0.372568110723835 0.0441732090407924 0.0442725519262568 2.21393286992847e-06
4.84001618193678 0.0336756555670781 0.422151512826128 0.128466308056314 0.530278073596627 0.0442395630261304 0.0443391102390013 6.20206752213158e-06
4.84983365897924 0.0398896486439232 0.41233403578366 0.114400961101023 0.436189297618724 0.0442461348378142 0.0443458874438417 6.70183758269112e-06
4.85965113602171 0.0395761123938643 0.41233403578366 0.1149898391364 0.289112445972904 0.0442552660253114 0.0443552231724506 5.20701319106263e-06
4.86946861306418 0.0391212818075328 0.41233403578366 0.115718507390593 0.185014406172089 0.0442680084218268 0.0443681692796941 2.52875308160215e-06
4.87928609010665 0.0391683808422817 0.41233403578366 0.116551212665973 0.202047284871951 0.0442829280898659 0.0443832913470713 1.51714041309906e-06
4.88910356714912 0.0356743898937215 0.41233403578366 0.117753627549727 0.166523590677821 0.0443144804012218 0.0444150471684255 3.23995051187321e-06
4.89892104419158 0.0333968960701209 0.41233403578366 0.118846852367407 0.21163500608221 0.0443578351001086 0.044458605609934 2.25490708019998e-06
4.90873852123405 0.031032827149906 0.41233403578366 0.119919731255006 0.273559773334339 0.0444133066036563 0.0445142811173089 6.64578546939662e-06
4.91855599827652 0.0283069609833956 0.41233403578366 0.120945157195402 0.336505859621952 0.0444821277555872 0.0445833067818526 1.64652975534528e-06
4.92837347531899 0.029074094836557 0.402516558741192 0.107066651600237 0.441643370942799 0.0445096870578615 0.0446110769702165 9.56163573852098e-07
4.93819095236146 0.029057995550498 0.402516558741192 0.108088328444805 0.319648897680893 0.0445406202365775 0.0446422193453383 2.09655534946421e-06
4.94800842940392 0.0309926870813539 0.402516558741192 0.108956760623329 0.213737657833018 0.044567228579653 0.0446690339207257 3.88998698166135e-06
4.95782590644639 0.0329007019320567 0.402516558741192 0.109869696305418 0.228302150278506 0.0445898162357122 0.0446918248655335 2.34225817187093e-06
4.96764338348886 0.0304861762471536 0.402516558741192 0.111109241733494 0.205323181838455 0.0446255106428727 0.044727722688349 2.59190051927113e-06
4.97746086053133 0.029381051973844 0.402516558741192 0.112132119932037 0.286005542200731 0.0446687831838661 0.0447711979254754 3.1036998594723e-06
4.9872783375738 0.0296863230714769 0.402516558741192 0.112924964168336 0.37400376777032 0.0447137189576259 0.0448163347124294 3.09333672155747e-06
4.99709581461626 0.0230618846988362 0.392699081698724 0.101496829434734 0.500459639787754 0.0447518150932079 0.0448546420689516 5.16575687364757e-06
5.00691329165873 0.0220566370878342 0.392699081698724 0.102402949043376 0.369843659320721 0.0447967554134611 0.0448997928294574 2.47027117621967e-06
5.0167307687012 0.0227852489806758 0.392699081698724 0.103066893787147 0.243282541142397 0.0448413298168394 0.0449445758895088 5.35593768398433e-06
5.02654824574367 0.0259928299335809 0.392699081698724 0.103569084648845 0.306084674284545 0.0448759390125732 0.0449793902224345 5.45135506422847e-06
5.03636572278614 0.0257292988800202 0.392699081698724 0.104340788102915 0.375393784526662 0.0449143322161753 0.0450179874720979 3.33834635780923e-06
5.04618319982861 0.0239836178754936 0.392699081698724 0.105245905137275 0.303550200056801 0.0449625145790533 0.0450663737457751 2.68643098676912e-06
5.05600067687107 0.0220452160927334 0.382881604656256 0.0951334762317067 0.473364402260163 0.0449904295982716 0.0450944980080211 3.13369505391023e-06
5.06581815391354 0.0267670418126341 0.382881604656256 0.0957640113109798 0.528717416553087 0.0450035506563436 0.0451078233430313 7.03360036457238e-06
5.07563563095601 0.0223998907649166 0.382881604656256 0.0969701362228763 0.313559945615446 0.0450372338415095 0.0451417124312253 5.5193156866373e-06
5.08545310799848 0.0187670699160195 0.382881604656256 0.0980655660569462 0.19905447407699 0.04508840485111 0.045193090545233 1.53636821855093e-06
5.09527058504095 0.0216706669908936 0.382881604656256 0.0987023108650342 0.306138538163278 0.0451316374248402 0.0452365267824462 4.52189042598032e-06
5.10508806208341 0.0212217010215665 0.382881604656256 0.099434057691369 0.309326415403799 0.045179579387906 0.0452846714219074 3.79773573811473e-06
5.11490553912588 0.0149465710078127 0.373064127613788 0.0905710656734869 0.409634647309533 0.045226525895679 0.0453318283879532 4.09279749448296e-06
5.12472301616835 0.0141457966129623 0.373064127613788 0.0913284189322131 0.29188715528772 0.0452795778347702 0.0453850900409414 8.99181097695889e-06
5.13454049321082 0.0155016863821749 0.373064127613788 0.0919883211063969 0.243254975758688 0.0453305961569637 0.0454363158252235 5.13792102771265e-06
5.14435797025329 0.0171950023542593 0.373064127613788 0.0926051101881849 0.290580914849554 0.045378262308766 0.0454841869820842 3.01674884102099e-06
5.15417544729575 0.0161824125913014 0.373064127613788 0.0932594944505205 0.278095401728408 0.0454326259063845 0.0455387551448971 2.4683921797902e-06
5.16399292433822 0.0165762338449863 0.373064127613788 0.0937089590078083 0.42421660630198 0.045487916455334 0.0455942488463116 2.76439037078711e-06
5.17381040138069 0.0116760545511596 0.36324665057132 0.0856466493181552 0.430518167389146 0.0455390534269289 0.0456455954181763 4.9599213356979e-06
5.18362787842316 0.0138036928910616 0.36324665057132 0.0861100347102103 0.354410410133492 0.0455849269842625 0.0456916758622288 3.37755404070902e-06
5.19344535546563 0.0143530714990822 0.36324665057132 0.0867252858795907 0.266896742784857 0.0456319200654563 0.0457388741696084 2.33961147729399e-06
5.20326283250809 0.0137642814826019 0.36324665057132 0.0874115140518751 0.281461458744093 0.0456845384860477 0.0457916968941814 1.48419761657381e-06
5.21308030955056 0.0120736522493158 0.36324665057132 0.0881042910624757 0.378593541485754 0.0457469223170893 0.0458542848351225 2.25686474484709e-06
5.22289778659303 0.00893144875647278 0.353429173528852 0.0808755633212328 0.284562350794409 0.0458009023092561 0.0459084737339489 1.09736991912496e-06
5.2327152636355 0.00688620105798221 0.353429173528852 0.0815245165943027 0.227321395062673 0.0458657794241161 0.045973559949649 6.09304035370457e-07
5.24253274067797 0.00660010603413819 0.353429173528852 0.0820400360109172 0.250979818906755 0.0459347702310416 0.0460427588342639 3.16468826958732e-06
5.25235021772044 0.00764691193094014 0.353429173528852 0.0823962030064667 0.405357269036895 0.0460025536306538 0.0461107483782084 1.00961823127948e-06
5.2621676947629 0.00509980874304061 0.343611696486384 0.0758674248776804 0.415007105648585 0.0460615611567501 0.046169966003523 2.78475379546579e-06
5.27198517180537 0.00441201150860226 0.343611696486384 0.0763304441764147 0.290784048274331 0.0461261085252957 0.0462347227683464 2.42274864023605e-06
5.28180264884784 0.00450529117026166 0.343611696486384 0.0767333531231973 0.246692622846556 0.0461932226501032 0.0463020450752365 1.98501029012419e-06
5.29162012589031 0.00590754384354519 0.343611696486384 0.0770637100222215 0.409754321818424 0.0462580070423005 0.0463670354716898 2.83584527182984e-06
5.30143760293278 0.00615275603098409 0.333794219443916 0.0709549161232916 0.479868120266251 0.046304717186923 0.0464139532913946 1.75848656214621e-06
5.31125507997524 0.00494567816218161 0.333794219443916 0.0714023811379873 0.30998030470454 0.0463590590106903 0.0464685024746339 1.57147643199241e-06
5.32107255701771 0.00365293264760602 0.333794219443916 0.071815014237261 0.309855538447975 0.0464212793994176 0.0465309300319011 7.13570959903071e-07
5.33089003406018 0.00148545181799431 0.333794219443916 0.0722602863494 0.388652069700329 0.046494765641989 0.0466046238212309 1.25742450886083e-06
5.34070751110265 0.000247602010900017 0.323976742401447 0.0661915431844686 0.419771707653389 0.0465566137187252 0.0466666828674389 5.55689792795634e-07
5.35052498814512 0.00116378608578138 0.323976742401447 0.0669554946482899 0.299512521720537 0.0466266145274742 0.046736893655487 2.36235831215153e-06
5.36034246518758 0.000586740979216072 0.323976742401447 0.067572910106811 0.241798046118749 0.0466988792277769 0.0468093664541699 1.73981092371762e-06
5.37015994223005 0.00294605987457719 0.323976742401447 0.0677933841937758 0.321061276321234 0.0467612661739838 0.0468719578783915 1.6112060473241e-06
5.37997741927252 0.00532540738454002 0.323976742401447 0.0679648024829081 0.479495618105815 0.0468178648443989 0.0469287582008084 7.88013809335547e-07
5.38979489631499 0.000507748563672639 0.314159265358979 0.0621874582062628 0.430781454273452 0.0468742155541978 0.0469853164855729 2.1360909637176e-06
5.39961237335746 0.00127278029759159 0.314159265358979 0.0627945834250401 0.366201176102738 0.0469324608310593 0.047043767214295 1.31928744381353e-06
5.40942985039992 0.00241117388589662 0.314159265358979 0.0634447131672707 0.443102277562554 0.0469915443476381 0.0471030536662194 2.29049581011229e-07
5.41924732744239 0.000509379666511434 0.304341788316511 0.0580362800246789 0.348815217030099 0.047040507972113 0.047152223892996 6.20791425723385e-07
5.42906480448486 0.000677730965286671 0.304341788316511 0.0585409950372438 0.296518744823334 0.047093341426001 0.0472052623550639 9.8219726174286e-07
5.43888228152733 0.000392468388062284 0.304341788316511 0.0590723141126612 0.420254715443916 0.0471518870203701 0.0472640116503227 4.19556561065636e-06
5.4486997585698 0.00212853640354904 0.304341788316511 0.0597872265291962 0.470026721736817 0.0472250789988789 0.047337407333071 4.14865229960585e-06
5.45851723561227 0.00582938534103983 0.294524311274043 0.0545719589228856 0.383442060464761 0.0472945883191416 0.047407125500759 4.68183314535058e-06
5.46833471265473 0.00540541866339728 0.294524311274043 0.0552832119022619 0.490457050785932 0.0473682462262869 0.0474809901151694 3.49079296021255e-06
5.4781521896972 0.00667610919360795 0.294524311274043 0.0559287590319793 0.423542661671279 0.0474519963447403 0.0475649460814565 3.96671958594276e-06
5.48796966673967 0.00521935144719887 0.294524311274043 0.0562095435270191 0.478893908246174 0.0475347080367462 0.047647861115323 4.05125205566665e-06
5.49778714378214 0.0103136628000511 0.284706834231575 0.0513697857706793 0.426003318146154 0.0476194332061469 0.047732795762389 3.31073536024897e-06
5.50760462082461 0.00654651089523761 0.284706834231575 0.0515039556762007 0.490288748702558 0.0476943635985967 0.047807931676459 2.90235515135554e-06
5.51742209786707 0.00481751533077968 0.284706834231575 0.0517662924362899 0.472768496445103 0.0477674605111323 0.0478812313871028 3.05831533220849e-06
5.52723957490954 0.00586799973627627 0.274889357189107 0.0475993560700786 0.353908362427154 0.0478299421506365 0.0479439185792183 4.77781093523666e-06
5.53705705195201 0.00320623790963381 0.274889357189107 0.0476960392983808 0.355381517221751 0.0478866953983861 0.0480008742270994 6.23410380113187e-06
5.54687452899448 0.00225307042625045 0.274889357189107 0.0478657864491612 0.457278188543831 0.0479442954112149 0.0480586745524947 4.9915175671668e-06
5.55669200603695 0.00719961828967275 0.265071880146639 0.0435577823901099 0.458732949462348 0.0480040363611233 0.0481186218668923 3.19778081446767e-06
5.56650948307941 0.0083402543401756 0.265071880146639 0.0439571057035498 0.421034268497536 0.048073254855404 0.0481880458367326 4.48218419085951e-06
5.57632696012188 0.00911418386193641 0.265071880146639 0.0443486436134802 0.447605612384512 0.0481507113411917 0.0482657066212023 8.09804151856406e-06
5.58614443716435 0.0131168419639089 0.255254403104171 0.0402338663702994 0.503364753603513 0.0482269637502689 0.0483421686259601 2.37249501787073e-06
5.59596191420682 0.0133885525293941 0.255254403104171 0.0404923529182583 0.575638538574214 0.0483092909202276 0.0484247040009011 2.8724687136576e-06
5.60577939124929 0.0131788777585318 0.245436926061703 0.0367190050068879 0.591428033320312 0.0483759980479063 0.0484916211912617 3.08829778512125e-06
5.61559686829175 0.0125819440051039 0.245436926061703 0.0371707216305988 0.505649842307059 0.0484465762591516 0.048562407238473 3.02524542647146e-06
5.62541434533422 0.0137208484219504 0.245436926061703 0.0376282230416917 0.494860393173176 0.0485273515861274 0.0486433894714336 2.78813275797453e-06
5.63523182237669 0.0140658792370503 0.245436926061703 0.0379593978285697 0.546897924520612 0.0486150624206821 0.048731305898743 2.48776346577867e-06
5.64504929941916 0.0162785264709167 0.235619449019234 0.034306977263926 0.539137244273228 0.0486957968191442 0.0488122493501276 1.49884735793059e-06
5.65486677646163 0.0145779612380029 0.235619449019234 0.0346491628754239 0.530258464436637 0.0487763088690191 0.0488929677413761 2.2126113913186e-06
5.6646842535041 0.0113320127210292 0.235619449019234 0.034760074554809 0.575500927320632 0.0488501866191817 0.0489670483995277 1.15396723463129e-06
5.67450173054656 0.0174835863282379 0.225801971976766 0.0312139663845748 0.509795258200861 0.0489311421069312 0.0490482128545719 4.407905734251e-07
5.68431920758903 0.0178535844469363 0.225801971976766 0.0314171061122815 0.49409186686697 0.0490190761622769 0.0491363547238094 3.35941311359609e-06
5.6941366846315 0.0186197819454035 0.225801971976766 0.0316782442234569 0.602248124132044 0.0491157295995712 0.0492332150408776 3.63320233558866e-06
5.70395416167397 0.0187248974687981 0.215984494934298 0.0289186859199916 0.467335765515404 0.0492000855495116 0.0493177790394707 1.52480311681934e-06
5.71377163871644 0.0174072555118947 0.215984494934298 0.0292838023296415 0.492552586900238 0.0492861992547454 0.0494040984045866 1.87840669923991e-06
5.7235891157589 0.0154528217476172 0.215984494934298 0.0294156420350476 0.561061318907698 0.0493709511728305 0.0494890534862813 4.64380633684e-07
5.73340659280137 0.0208133677849465 0.20616701789183 0.0266465383428747 0.531784172310613 0.0494617664466699 0.0495800766063802 8.05685365056069e-07
5.74322406984384 0.0182662973244164 0.20616701789183 0.0267175765075867 0.484555964658139 0.0495490480842516 0.0496675632887708 9.51453736985106e-07
5.75304154688631 0.0155150047283528 0.20616701789183 0.026682095276886 0.534199801131151 0.0496317189488374 0.0497504364213086 1.65255081616869e-06
5.76285902392878 0.0193854641364369 0.196349540849362 0.0241150627127546 0.478736016897211 0.0497152794798828 0.0498342028128547 6.74415219305327e-07
5.77267650097125 0.0169041809956624 0.196349540849362 0.0242084283030527 0.488150533304054 0.0497958794417683 0.049915005904804 2.67378969510478e-06
5.78249397801371 0.0144417703254216 0.196349540849362 0.0242623306506572 0.533149198721469 0.0498735120867141 0.0499928390156335 8.60667562386441e-07
5.79231145505618 0.0166116041849409 0.186532063806894 0.022029628437285 0.472131678647735 0.0499465579602506 0.0500660876664378 2.80824919211709e-06
5.80212893209865 0.0151381066442645 0.186532063806894 0.0219232398692291 0.425078165700344 0.0500198121854384 0.0501395428073566 1.60357166173677e-06
5.81194640914112 0.0216435062722805 0.176714586764426 0.0195434671003982 0.464351242344012 0.0501030471652794 0.0502229838386579 1.7985468905801e-06
5.82176388618358 0.0180138361085476 0.176714586764426 0.0194896930257988 0.33751417381283 0.0501790955234283 0.0502992350114483 1.47578430904185e-06
5.83158136322605 0.016186269142009 0.176714586764426 0.0195009684720249 0.384977974048074 0.0502547636088031 0.0503751037878656 1.12619887642583e-06
5.84139884026852 0.0221012604218758 0.166897109721958 0.0173539763621543 0.543180101708652 0.0503386358229746 0.0504591811849058 3.5070949181399e-07
5.85121631731099 0.0220439203760652 0.166897109721958 0.017516812978452 0.497794608699951 0.0504293104199111 0.0505500597359388 4.70740171015065e-07
5.86103379435346 0.0206536945292818 0.166897109721958 0.0174797464710695 0.544495131681573 0.0505213054483587 0.0506422569544337 1.39789114170342e-07
5.87085127139593 0.0257397848386791 0.15707963267949 0.0157572621419052 0.489708522944712 0.0506194816790076 0.0507406389098287 5.96932406469338e-07
5.88066874843839 0.0232126362837479 0.15707963267949 0.0157113515621228 0.484886697987976 0.0507150345750262 0.0508363951166722 1.28410121020064e-06
5.89048622548086 0.0269988997211861 0.147262155637022 0.0142034507738338 0.543067831373659 0.0508122644463283 0.0509338307589019 1.78352893076002e-06
5.90030370252333 0.0240416614731093 0.147262155637022 0.0141283349491501 0.464466848327167 0.0509053900391301 0.0510271595468711 1.80392266890477e-06
5.9101211795658 0.0223246567839157 0.147262155637022 0.0140233121171246 0.465021671797651 0.0509988251532159 0.0511207961426487 5.66084671638922e-07
5.91993865660827 0.0291347686216835 0.137444678594553 0.0124942788680731 0.498769190707223 0.0511043536510084 0.051226530253063 1.85358672855624e-06
5.92975613365073 0.02661084880467 0.137444678594553 0.0125216014241994 0.429271316294792 0.0512079498814681 0.0513303298086689 1.11236124958509e-06
5.9395736106932 0.0282280061141 0.127627201552085 0.0114730792164311 0.527256273190608 0.0513059523511883 0.0514285362060664 1.65361162175264e-06
5.94939108773567 0.023760613999409 0.127627201552085 0.0113499638792705 0.490992750389131 0.0513945856397793 0.0515173703214923 2.27951025655389e-06
5.95920856477814 0.0198378129059438 0.127627201552085 0.0111190812220845 0.522892494282437 0.0514754245487643 0.051598407530475 5.6008771096711e-07
5.96902604182061 0.0177848257583283 0.127627201552085 0.0108354242432489 0.512933182567738 0.051555160318816 0.0516783401563225 2.29923816135612e-07
5.97884351886307 0.0289041232887254 0.117809724509617 0.00934349754787561 0.495751378146519 0.051661978145134 0.0517853610943462 8.72823029652825e-07
5.98866099590554 0.0267546085544684 0.117809724509617 0.00892803718658219 0.50543526107062 0.0517671953540624 0.0518907799947299 8.9330580647911e-07
5.99847847294801 0.0274719548944881 0.107992247467149 0.00816684822819114 0.363547490274142 0.0518635036752132 0.0519872899789848 1.54705687358271e-06
6.00829594999048 0.0197568865895424 0.107992247467149 0.0077950030578805 0.374321438110421 0.0519382288870908 0.0520622125589179 2.0651826984684e-06
6.01811342703295 0.0267101454596851 0.098174770424681 0.00686038813238882 0.572675060273549 0.0520256879377061 0.0521498723088687 4.84907377398778e-07
6.02793090407542 0.0245267164263204 0.098174770424681 0.00675768256479964 0.499534786057641 0.0521127881149075 0.0522371716004872 6.40678992897805e-07
6.03774838111788 0.0264995090627206 0.0883572933822129 0.0061468863680898 0.55073763411715 0.0521950488783537 0.0523196317365382 1.13400710520591e-06
6.04756585816035 0.027969154081147 0.0883572933822129 0.0063111314025579 0.44751888243132 0.0522912580074588 0.0524160403463443 1.183079285329e-06
6.05738333520282 0.02989292358241 0.0883572933822129 0.00631821269605587 0.456743936070492 0.0524025795871821 0.0525275620363717 4.72779744872162e-07
6.06720081224529 0.0378041733594434 0.0785398163397448 0.00560405714717682 0.513080530948249 0.0525298193290785 0.0526550049305651 2.90300528612072e-06
6.07701828928776 0.034048665343081 0.0785398163397448 0.00537181987881818 0.419922280188142 0.0526510093472786 0.0527763961386397 1.48294149936735e-06
6.08683576633022 0.0286238089655543 0.0785398163397448 0.00490395217077688 0.441237808572756 0.052759270360586 0.0528848559905291 6.09747036066509e-07
6.09665324337269 0.0348974360348889 0.0687223392972767 0.00444116943543693 0.534174008011599 0.0528779378520292 0.0530037241975773 1.5283837516582e-06
6.10647072041516 0.0302712283576712 0.0687223392972767 0.00424308544495156 0.406790043473437 0.0529876109434746 0.0531135959013561 1.12461474621637e-06
6.11628819745763 0.0258824949600426 0.0687223392972767 0.00410202109529861 0.436923873123472 0.0530892751181574 0.0532154567971995 1.26311806711978e-06
6.1261056745001 0.0308587555318831 0.0589048622548086 0.00388438798149709 0.425416167529352 0.0531969644280154 0.0533233438796276 1.82793353307582e-06
6.13592315154257 0.0286394973972687 0.0589048622548086 0.00355226786596496 0.484227771617414 0.05330418331884 0.0534307598439849 0.000168193639491455
6.14574062858503 0.0345573555509386 0.0490873852123405 0.00353365296176272 0.483335628229746 0.05342090183842 0.0535476766325011 5.10589460287256e-05
6.1555581056275 0.0309602383060781 0.0490873852123405 0.00298293362206342 0.477071018541364 0.0535316874390982 0.0536586593980868 1.19499681299831e-06
6.16537558266997 0.0272119973193747 0.0490873852123405 0.00234076915552123 0.509713009250695 0.0536357011691828 0.0537628693230451 1.75533453551689e-06
6.17519305971244 0.0333602760024435 0.0392699081698724 0.00260597295141263 0.525707104674796 0.0537504746272031 0.0538778399911877 1.89684780094426e-06
6.18501053675491 0.0324426927419783 0.0392699081698724 0.00202638589999937 0.473696798254658 0.0538692278875836 0.0539967906992321 3.26160991390954e-06
6.19482801379737 0.0343548893267517 0.0294524311274043 0.00278815435776708 0.521138938165705 0.0539841393876504 0.0541118983351327 2.06624277551543e-06
6.20464549083984 0.034408894158903 0.0294524311274043 0.00232020245838344 0.433730961446754 0.0541070592139552 0.0542350149192218 7.65703714410019e-07
6.21446296788231 0.0329613557817943 0.0294524311274043 0.00166397569680177 0.534161466862656 0.0542320093269085 0.0543601620253347 1.31525780932681e-06
6.22428044492478 0.0356004471620665 0.0196349540849362 0.00259768935818444 0.49794718807465 0.0543557505538386 0.0544840990781441 7.72651426169942e-07
6.23409792196725 0.0319302067182954 0.0196349540849362 0.00180322105276265 0.540227672801994 0.0544731961806739 0.0546017400026674 2.0571141179659e-06
6.24391539900971 0.0355290627269379 0.0098174770424681 0.0028905683351711 0.556130737873845 0.0545928324479361 0.0547215705907301 1.65825134971399e-06
6.25373287605218 0.0311229325343607 0.0098174770424681 0.0020393277535764 0.466710286510811 0.0547034943077641 0.05483242608191 1.42645937979551e-05
6.26355035309465 0.0251422997934984 0.0098174770424681 0.000936977023543395 0.52442883773839 0.0547986859739138 0.0549278103783293 0.00365762166847046


==> dat/cell3d-translation-err.dat <==
0.0098174770424681 0.0410915418081639 1.55602394754604 0.0997210836544627 1.05076567190929 0.0107000581020729 0.0107001700454668 0.018533238168375 0.0613505270453188 0.0242718554056516
0.0196349540849362 0.226472283770807 1.55602394754604 0.0416689372401483 1.28175792539741 0.0207757683434667 0.0207759565561352 0.0359850123310699 0.113378234365161 0.0364974777652238
0.0294524311274043 0.0306383759528239 0.0196965056651398 0.000536155991248455 0.677258327860396 0.0207384372869258 0.0207384855935061 0.0315559255414139 0.127173849539977 0.0169349329370526
0.0392699081698724 0.0395962322393496 0.0196965056651398 0.00177342600576352 0.823462898771965 0.0206548294412939 0.0206547379444451 0.0304259618339496 0.13884955701859 0.0363860887068647
0.0490873852123405 0.0448459127122501 0.0196965056651398 0.0024531847280494 0.726409799325071 0.0205359079077961 0.0205356774000758 0.0330064786584013 0.137323321838655 0.0320351206041836
0.0589048622548086 0.0333108711877748 0.0295447584977096 0.000608250515402531 0.95047637931345 0.020486199594235 0.0204858359330984 0.000578134703083304 0.000304625244553261 0.0517400707459378
0.0687223392972767 0.043315742581873 0.0196965056651398 0.00358816955155028 0.595776338563109 0.0203297266994002 0.0203292264336068 0.000624997683133588 0.000311677819832344 0.0337729407223023
0.0785398163397448 0.0495463026175488 0.0295447584977097 0.0031296971456326 0.787143207991488 0.0201921375916672 0.0201915051973303 0.00246308008445676 0.00162873162105983 0.0254722216159989
0.0883572933822129 0.0489483463924605 0.0295447584977097 0.00390922357937118 0.768019769866663 0.0200346986811033 0.0200339353663579 0.000582000710815701 0.000431396814986135 0.0442686467236245
0.098174770424681 0.0414742677408693 0.0393930113302795 0.00148782939482717 0.878478551166052 0.0199361265500479 0.0199352379742629 0.000210642419425692 0.000293530582810426 0.0193359914704995
0.107992247467149 0.0280246490965387 0.0492412641628494 0.000299358575108488 1.274580229903 0.0199112427670599 0.0199102343629525 0.000534252382433788 0.000747022355331974 0.0196941198921274
0.117809724509617 0.0583342766307079 0.0295447584977096 0.00595024237994229 1.36488848495975 0.0196623279370457 0.0196611907765582 0.000307485686115183 0.000253508775082029 0.0163536887978196
0.127627201552085 0.0370156297362738 0.0492412641628494 0.00115039927054306 0.741642360610844 0.0195698428501819 0.0195685872118102 0.000200991361777034 0.000108474181321324 0.0101221145997096
0.137444678594553 0.027434693172399 0.0590895169954193 0.00133086558042372 0.534507836998995 0.0195420500311571 0.0195406808993494 0.000117262044403893 0.000382911755086476 0.00688035510439982
0.147262155637022 0.0378914740949443 0.0492412641628494 0.00189197455590545 0.543643207606734 0.019401914182689 0.0194004264104165 0.000203104531107979 0.000516915872190247 0.00504531285742774
0.15707963267949 0.0335920751574726 0.0590895169954193 0.000286999461271586 0.488660984305101 0.0193121741977393 0.0193105733907545 0.000727931945217812 0.00131081980127506 0.00381665256022724
0.166897109721958 0.0383606874323605 0.0590895169954193 0.00121887328827552 0.797045236525604 0.0191869729936537 0.0191852597107287 0.000241758883695193 0.000220286503068886 0.00441952145827125
0.176714586764426 0.032479059015366 0.0689377698279892 0.000828421562227954 1.22060151386693 0.019117129986093 0.0191153097154519 0.000299256894561672 0.000289655931555944 0.00187910163965861
0.186532063806894 0.0440049889758798 0.0590895169954193 0.00211279603535564 1.3608172120648 0.0189312682425409 0.0189293354849236 0.000218271633000022 0.000325524752561588 0.0043984487649532
0.196349540849362 0.0380903378572203 0.0787860226605591 0.00157876661153428 1.76502460332117 0.0188659962399833 0.018863965246219 0.000396913454187146 0.000376897040473284 0.00725170179890893
0.20616701789183 0.0418496669516888 0.0689377698279892 0.00126269518521471 0.974905831879271 0.0187021497900404 0.0187000125251045 7.46076316588446e-05 0.000469476788469621 0.00936962151638092
0.215984494934298 0.0310370054412431 0.088634275493129 0.00286534977605341 0.828711413470544 0.0186715704068423 0.0186693395195555 0.000121641779774975 0.000489827843299506 0.00210799021069821
0.225801971976766 0.0430137837313816 0.0787860226605591 0.000377308917884123 1.31944630070246 0.0185227947110203 0.0185204653144396 0.00035833211737872 0.000584339429924127 0.00158982490971007
0.235619449019234 0.0366985629593735 0.0984825283256989 0.00464832220591144 1.31220766113647 0.0185005848887081 0.0184981722980173 0.00019003332894893 0.000467884159792512 0.000717833456889224
0.245436926061703 0.0401715906955812 0.0787860226605591 0.00326634131283554 1.38793980590032 0.0183054651419442 0.0183029503969064 0.000110284494254522 0.000233983968890366 0.00116045117924222
0.255254403104171 0.0391008451461381 0.0984825283256988 0.00341136863277819 0.887350971353211 0.0182291612862107 0.0182265625851779 1.20258341900319e-05 0.000101296286171256 0.00363397691134905
0.265071880146639 0.035558598711222 0.108330781158269 0.00637636411509129 1.15098009288394 0.018206948827277 0.0182042731625927 0.0001924574195868 0.000287472748789921 0.000786430118401292
0.274889357189107 0.0301242166944303 0.118179033990839 0.00826033799156822 1.29514651312124 0.0182408408721075 0.0182380939713934 7.69648307778751e-05 0.000243836967130309 0.00427053933952717
0.284706834231575 0.0367607969487909 0.0984825283256989 0.000736428788340016 1.61317546935043 0.0180922343003857 0.0180893974716518 0.00010405753914396 0.000269565408957962 0.000446613070333323
0.294524311274043 0.0517563563371682 0.108330781158269 0.0030002082361254 1.31951990739482 0.0179612811270732 0.0179583758032075 0.000203165911448164 0.000251088814295839 0.000427348322942669
0.304341788316511 0.0377111501001886 0.128027286823408 0.00929791160345861 1.41019675782258 0.0179783568858333 0.0179753935199966 0.00011504601690491 0.000279466157248761 0.00254752831838666
0.314159265358979 0.0390393765020918 0.128027286823408 0.00900619818742548 1.355246077345 0.0179688394434847 0.0179658178847877 0.000211745750755725 0.000304771215449121 7.41274755304833e-05
0.323976742401447 0.0457476159014378 0.128027286823409 0.00827408864140589 1.32332936455034 0.0179225043576468 0.0179194297375357 0.000101515117995476 0.00052514687922629 0.00064445754534755
0.333794219443916 0.0474672241139933 0.108330781158269 3.17521816604049e-05 1.97632010529892 0.0176959231722501 0.0176927713871024 2.56146459311588e-05 0.000337870545200817 0.00165314386174543
0.343611696486384 0.0456603635946917 0.128027286823408 0.00696767878096483 1.88019251948657 0.0175982635841603 0.0175950558685343 0.000243223529634294 0.000811396674391028 0.000839534627885438
0.353429173528852 0.0398575047644425 0.157572045321118 0.0160856020163267 2.54974890023567 0.0177110949148566 0.0177078603438538 0.000139022095461142 0.000441493157814654 0.00069771650680368
0.36324665057132 0.0447544433850019 0.147723792488548 0.0113595087599495 3.06840883336052 0.0177132033453953 0.0177099344223699 7.4242440255086e-05 0.000364966361511681 0.00250568700300259
0.373064127613788 0.054689177923362 0.147723792488548 0.0105253528325092 2.62733431550835 0.0176750887375115 0.0176717967476589 0.000192367018150495 0.000353434714627757 0.00130806688073608
0.382881604656256 0.0661463824441325 0.137875539655978 0.00725247255569411 3.13783163069534 0.0175200457085308 0.0175167322660118 0.00033694235404412 0.000480173095450224 0.000879302061302373
0.392699081698724 0.0309028482132409 0.177268550986258 0.0217205402106442 2.5898294890204 0.0177015283382918 0.0176981941453789 0.000277364561169633 0.000530886282607593 0.000291857538575881
0.402516558741192 0.0382566735452642 0.167420298153688 0.016561400356646 1.87070204448622 0.0177666098187368 0.0177632513367214 0.000282334080474638 0.000746836734484365 0.000197276856539766
0.41233403578366 0.0465791081440762 0.177268550986258 0.0204599477631571 2.26638016164836 0.0178775749920679 0.0178742139618636 0.000234700631942671 0.000860709973956602 0.000462543756486107
0.422151512826128 0.046002943137217 0.167420298153688 0.0154614933545074 1.53796288818754 0.0178814990907125 0.0178781215585233 0.000226668277796355 0.00048609187829405 0.00167386211082828
0.431968989868596 0.0370761712762819 0.167420298153688 0.0152085349595842 0.700813103620237 0.0178697954613868 0.0178663854517898 0.00030606352103314 0.000792519197398614 0.00107380036549887
0.441786466911065 0.0546738074684625 0.157572045321118 0.0117835171778496 1.42373869366333 0.0177346226963592 0.0177311938737145 0.000191892518382429 0.000173077063042404 0.000387186942389115
0.451603943953533 0.0656456872751949 0.157572045321118 0.0106796521754634 2.45196511275519 0.0175599217142943 0.0175564920329569 0.000182281396296846 0.00179499271108257 0.00104881153758964
0.461421420996001 0.0593108882251471 0.157572045321118 0.0102142897993968 2.01118284009346 0.0173660487924711 0.017362607534676 0.000476814325187424 0.00114386694429634 0.00347959304630836
0.471238898038469 0.0534604037512896 0.147723792488548 0.00431143974889392 3.62287671654484 0.0170654153969829 0.0170619388360741 0.000302193473981287 0.00198362477717865 0.000635981374117997
0.481056375080937 0.0562519407104858 0.167420298153688 0.0123268047453857 3.04120236738049 0.0169007344095817 0.0168972520522365 0.000400104144036008 0.00191906566480708 0.000922908944689278
0.490873852123405 0.0532910506145278 0.196965056651398 0.0231337362708363 2.30268036063946 0.0169571664270097 0.0169537073214931 0.000248499708653347 0.000309195182428152 0.000980194890084881
0.500691329165873 0.062685871987484 0.187116803818828 0.017447325196524 2.52253787736654 0.0168938406878104 0.0168904124517904 0.000548821576233338 0.000871451653165173 0.00103929714067116
0.510508806208341 0.0617629608191099 0.187116803818828 0.0170552108149998 2.32690264044838 0.0168058602302178 0.0168024610870416 0.000293682591616385 0.000813118852940979 0.00534723061333448
0.52032628325081 0.0659717926589544 0.216661562316537 0.0318905303805452 1.83470920268174 0.016951968129062 0.0169486368701225 0.000696023104390673 0.00129852125139916 0.00187819654783351
0.530143760293278 0.0630587601159192 0.206813309483968 0.0250561366988287 1.64500762251374 0.0169824719820331 0.0169791927985717 0.00079223785964664 0.00156727109879164 0.00257072088012396
0.539961237335746 0.0599025980586045 0.206813309483968 0.0243716481607331 2.10192754070938 0.0169882017871625 0.0169849671547035 7.7859757926154e-05 0.000209366721349345 0.00112347667200698
0.549778714378214 0.0595130702587544 0.196965056651398 0.0186064707222248 1.68316312168566 0.0168798484947963 0.0168766487155245 0.000288879975055118 0.00122930726129392 0.000492491991935473
0.559596191420682 0.0536567419661308 0.216661562316537 0.0288389431919604 2.18050963295223 0.0169250119016066 0.0169218484496117 0.000379357510952891 0.00115055895406351 0.00121647209753383
0.56941366846315 0.0501290607384022 0.206813309483968 0.0221674595158611 1.8479177871091 0.0168532081883549 0.0168500639863088 0.000551872885595902 0.00126555717345346 0.00319563758335108
0.579231145505618 0.0745780429834716 0.206813309483968 0.020518070854014 3.5715395554952 0.0167423446430129 0.016739283377783 0.000325626928834681 0.00131703782364493 0.000589663412174438
0.589048622548086 0.0746535958781716 0.236358067981677 0.0385747549613885 3.50946469992674 0.0168853659857963 0.0168824065956306 0.000234614124034495 0.000320247901072331 0.000435816246142567
0.598866099590554 0.0562199731354006 0.226509815149107 0.0301714196837542 1.088228319332 0.0169061526223777 0.0169032417139694 0.000171486967070229 0.000299850650202727 8.8791506060208e-05
0.608683576633022 0.0621118340104073 0.216661562316537 0.0236926560940489 1.70056241495804 0.0168082906343353 0.0168054397633571 0.000944642271443044 0.000727173580629056 0.00233324481700715
0.618501053675491 0.0549643892516616 0.226509815149107 0.0290364184265458 0.983306401897048 0.0167762015260056 0.0167733955040101 0.000368185457708259 0.000609927699531111 0.00083980838794589
0.628318530717959 0.04817766609439 0.216661562316537 0.0214236966245073 1.89763229584412 0.0166219143192613 0.0166191303577859 0.000221808102693996 0.000137162073563985 0.00599995457098645
0.638136007760427 0.0423357586532412 0.206813309483968 0.0134793367586407 2.53242300732537 0.0163438598797506 0.0163410772527141 0.00111689328785291 0.000882415357090282 0.00199705648952373
0.647953484802895 0.0567197098011285 0.216661562316537 0.0179118325137974 3.62034811657011 0.016125034475101 0.0161223026343243 0.000180352432184472 0.000580702859632178 0.00180638502828386
0.657770961845363 0.0705722817181861 0.246206320814247 0.0375775097365336 1.58374394779077 0.0161663217921386 0.0161636909180009 0.000371770242451147 0.000633037383568041 0.00154313140396424
0.667588438887831 0.0696027319767757 0.246206320814247 0.0353316148787244 2.49224583384843 0.0161744976822028 0.0161719673013237 0.000412403079480925 0.000616490055245603 0.00163492547585496
0.677405915930299 0.0628157380056171 0.236358067981677 0.0276131109356943 2.30079274718844 0.0160589385091546 0.0160564892575936 0.000289292740453441 0.000420943248578039 0.000821442285447472
0.687223392972767 0.0750286230048863 0.275751079311957 0.0551406050448236 4.00117371484456 0.0163067156910926 0.016304378953563 0.000186423673694192 0.000913199763700956 0.000543839751696683
0.697040870015235 0.065983705024703 0.236358067981677 0.0240776174995854 2.87997456629048 0.0161295025199883 0.016127264487506 0.000190403829487249 0.000706413454257905 0.000705237289305466
0.706858347057703 0.0727191210962089 0.275751079311957 0.0534896207319311 2.54551323485852 0.0163234203164409 0.0163212875265992 0.000142378198906788 0.000292202381562507 0.000377944421339058
0.716675824100171 0.0774994723001187 0.256054573646817 0.0367006563810352 1.72246412275023 0.0162911843303635 0.0162891880936601 0.000296859799422626 0.000671609608680752 0.000698291045462563
0.72649330114264 0.0753175979170068 0.265902826479387 0.0431928883656275 2.4800830985877 0.0163298318277834 0.0163279612945949 0.000306830529089298 0.00087306269114146 0.00125346127073476
0.736310778185108 0.0757334865302481 0.256054573646817 0.0342504291202016 2.03949469699552 0.0162413741014649 0.0162396432266588 0.000112987753532847 0.000150299841030204 0.000594003697506852
0.746128255227576 0.0810715082788611 0.295447584977097 0.0666407519412004 2.38534385722018 0.0165388202456988 0.0165372065524754 0.000140579129043743 0.000232409615445227 0.000603806170009422
0.755945732270044 0.0775279080932739 0.256054573646817 0.0313558967940947 3.18505451220214 0.0163938722927952 0.0163924146196957 0.000348183361015392 0.000497601540918483 0.0010276430266704
0.765763209312512 0.086375402775867 0.256054573646817 0.0294133174761145 2.91608040318989 0.0162238810492584 0.0162226225882116 0.000712888892839068 0.000558811649764011 0.00208315707836678
0.77558068635498 0.0869321030954566 0.295447584977097 0.0628280758035879 1.61339779653027 0.0164423125746569 0.0164412004853499 0.000619025903858523 0.00155928717550644 0.00149802055593775
0.785398163397448 0.085368654329214 0.265902826479387 0.0357804084665415 2.28721126516731 0.0163232723482729 0.0163223559186457 0.00165739059060585 0.00183546226659339 0.00129846889377683
0.795215640439916 0.0880014273436225 0.295447584977097 0.0596831920921681 1.69367602206419 0.0164847853400117 0.0164840279015908 0.00124591182443551 0.00118296594385197 0.00265647980852533
0.805033117482384 0.088271506528349 0.305295837809666 0.0688316124365559 2.30737266335664 0.0167308425018327 0.0167302237681827 0.000225661475878122 0.000265707541659667 0.000908116815449279
0.814850594524853 0.0840587194280051 0.285599332144527 0.049214351700002 1.57950092030552 0.0167354755446259 0.0167350279988939 0.00105920998567878 0.000778495898411625 0.00289092907308176
0.824668071567321 0.0802479012414867 0.295447584977097 0.0557535721485393 2.03385332469442 0.0168068981551093 0.0168065925914814 0.000556006629198163 0.00113445278328809 0.00222360856644817
0.834485548609789 0.0747745828569601 0.295447584977097 0.0555759060153351 0.452203338404197 0.016851191554985 0.0168510097095213 0.000324411112785163 0.000698259713504308 0.000960909472145827
0.844303025652257 0.0817270069002649 0.285599332144527 0.0445679751519255 1.9395103795115 0.0167684034089873 0.0167684063927676 0.000433519903167917 0.00069859268719306 0.00114359949638314
0.854120502694725 0.085955175959332 0.305295837809666 0.0615667097962723 1.93447801955799 0.0168710967586958 0.0168712553529339 0.000310913993429364 0.00114644439987391 0.00157161374395069
0.863937979737193 0.0881694356431422 0.305295837809666 0.0607214179076406 0.944575441821373 0.0169519500589012 0.016952278259616 0.000409250784883581 0.00100387790572658 0.00273801646503206
0.873755456779661 0.0934139369179412 0.324992343474806 0.079675444685783 2.96790663226459 0.0172287829052139 0.017229241230604 0.000168500353185469 0.000725639883347161 0.000533320838769705
0.883572933822129 0.0890273938943928 0.305295837809666 0.0582302021549972 1.73247019247826 0.0172580861198956 0.017258729470532 0.000236017745098059 0.00075977864218889 0.000766462091312163
0.893390410864597 0.0874148190572126 0.315144090642236 0.0673850342009527 0.812431744824426 0.0173686459906289 0.0173694400763124 0.000549787080798518 0.000964013257501489 0.00166609377945416
0.903207887907066 0.0967999148203047 0.315144090642236 0.0654979969986438 1.12483907858758 0.0174619040363068 0.0174628950669972 0.00025436957187826 0.000935763776185946 0.00114304424967933
0.913025364949534 0.0982831272736107 0.305295837809666 0.054849407132746 1.3251457711599 0.0174292388703346 0.0174304767905005 0.000342084522289287 0.000930434007718473 0.00199870890139756
0.922842841992002 0.0980432667072535 0.305295837809666 0.0528651434860985 1.57677456947203 0.0173682106476789 0.0173697084389961 0.000148872100340828 0.000413864953858201 0.000810307480588012
0.93266031903447 0.09951580349179 0.324992343474806 0.0711968338501691 1.39904897725271 0.0174930741374398 0.0174947685344536 0.000471869644869503 0.000867066898448094 0.00138176344551387
0.942477796076938 0.105158835575489 0.315144090642236 0.0582126980303723 1.58869618047773 0.0174873686859042 0.0174893395122211 0.00015848107487692 0.000481936466013965 0.000429576404245848
0.952295273119406 0.101077536938359 0.315144090642236 0.0576828310459785 0.95527668151303 0.0174564719927691 0.0174587127940512 0.000201413018319324 0.000553045169296039 0.001062171307951
0.962112750161874 0.0813776162158453 0.344688849139946 0.0902170700205918 2.04688112108785 0.0177002279148841 0.0177025162906242 0.00124193052951864 0.00286732323882245 0.00531670755342314
0.971930227204342 0.0859108883039637 0.334840596307376 0.077740573151179 0.611992685916791 0.0178166071541918 0.0178190207665125 0.00103170249863549 0.00200064207600406 0.00339323522120739
0.98174770424681 0.0845730262307098 0.334840596307376 0.0764721332234586 0.337335684853678 0.0179057215929714 0.0179082635107728 0.00117145478137901 0.00187996451903731 0.00318246035629748
0.991565181289279 0.0880737540392675 0.334840596307376 0.0749594821046965 0.426219666234621 0.0179743809970239 0.0179770757204965 0.000320810925111462 0.00106257074382339 0.00250387897545346
1.00138265833175 0.0969306991487986 0.334840596307376 0.0730429349436458 0.614356303329787 0.0180297273770488 0.0180326238508903 0.000473606881045423 0.000853727630761683 0.00106179614527827
1.01120013537421 0.101556614152308 0.334840596307376 0.0717405609678439 0.677920718062592 0.0180691824816397 0.0180723109301688 0.000571075934454724 0.000952236655851684 0.00158101688247681
1.02101761241668 0.0909519221168424 0.344688849139946 0.0816489828550596 0.582863848604499 0.0181737750611801 0.0181770460832217 0.00019875257116215 0.000665375336284769 0.00102343077733426
1.03083508945915 0.0882032986384365 0.344688849139946 0.0809705188273386 0.331517578706672 0.0182530101574545 0.0182564199811262 0.000318439477302059 0.00079602008145131 0.00141688201871409
1.04065256650162 0.0921827466460867 0.344688849139946 0.0795718630087922 0.371540035651628 0.0183148669898343 0.0183184430900894 0.000395425566551158 0.000953911728113384 0.00120709287789211
1.05047004354409 0.103293660662372 0.334840596307376 0.0675230641332704 1.08930775937546 0.0182706638357961 0.0182745219103919 0.000219055625782773 0.000833486646151808 0.000645443963753801
1.06028752058656 0.100041522249702 0.344688849139946 0.0772590287333345 0.600817912665715 0.018302821824991 0.0183069023204132 0.000368564008111481 0.00135918679157496 0.00169652712149856
1.07010499762902 0.0828469052289378 0.364385354805086 0.0963732919697833 1.78775177955913 0.0184752047477434 0.0184793292184762 0.000318577630330349 0.000903229946518917 0.00127827129326734
1.07992247467149 0.104940545469256 0.354537101972516 0.0847587853954035 0.901166620371031 0.0185680754356122 0.0185724072535763 0.000399919813082837 0.00188789889972844 0.00179197567460903
1.08973995171396 0.103186885306456 0.354537101972516 0.0842823139051921 0.466126242778514 0.0186402297748401 0.018644769897182 0.000517831222113478 0.00120402422057787 0.00209360304088322
1.09955742875643 0.108366589248418 0.354537101972516 0.0828050389754974 0.574276541111225 0.0186993847821734 0.018704167895444 0.000231153465095255 0.00144569749327463 0.00116390070655245
1.1093749057989 0.107862526166428 0.354537101972516 0.0822039211234098 0.41830177412772 0.0187404510676993 0.0187454849830512 0.00046339354207428 0.00111818625674174 0.00278557107952017
1.11919238284136 0.097572386346265 0.364385354805086 0.0924067463364042 0.485640536905286 0.0188421873059 0.0188473727726656 5.21344393829348e-05 0.00037137170837448 0.000459324008742008
1.12900985988383 0.0947713748848871 0.364385354805086 0.0921701808069685 0.374770107579906 0.0189227102525554 0.0189280427204149 0.000121337160819142 0.00073581179673091 0.000803084777435642
1.1388273369263 0.101144795659149 0.364385354805086 0.090628328184063 0.530395190075419 0.0189930860851169 0.0189986057210768 0.000543007408979543 0.0013367938409329 0.000851198734302343
1.14864481396877 0.098010162372232 0.364385354805086 0.0899869171974414 0.166943292498584 0.0190398018824398 0.0190455051764762 0.000237011098520968 0.000645961164175231 0.000558649291617674
1.15846229101124 0.102759799852072 0.364385354805086 0.0888855811831416 0.219450526609465 0.0190767303989221 0.0190826496218502 0.000610788143458981 0.00369495374210954 0.00315533161177823
1.1682797680537 0.112181049831314 0.364385354805086 0.0877854364707139 0.478312866677721 0.0191144440912912 0.0191206317478858 0.000376401683857622 0.00224981218981288 0.00251254744524839
1.17809724509617 0.0982305670000994 0.374233607637656 0.0984034336197403 0.303304831201199 0.0192035313824389 0.0192098658226377 0.000670216992726349 0.00300424154919173 0.00155189498640978
1.18791472213864 0.102566229495693 0.374233607637656 0.0981064642454802 0.255473723808279 0.0192875089076333 0.0192940164363108 0.000688862175241803 0.00360210322044148 0.00242020533605463
1.19773219918111 0.10236933221122 0.374233607637656 0.0976762702132163 0.19070491279874 0.0193561986934829 0.0193628873110098 0.0005834823978362 0.00321913621242266 0.00186810694086882
1.20754967622358 0.108602583959157 0.374233607637656 0.0962839784452799 0.17411935868344 0.0194181071436196 0.0194250169827836 0.000519719749323448 0.00254401772316086 0.00142337573916939
1.21736715326604 0.114202265991352 0.374233607637656 0.0952781349138384 0.223800108844884 0.0194749615989015 0.0194821285509951 0.000185808931882487 0.000932431265816839 0.000706711675026514
1.22718463030851 0.117571533620812 0.374233607637656 0.0950454066611826 0.328108305535713 0.0195273643396946 0.0195348112734543 0.000690839992873658 0.00128718753290313 0.00230495197772741
1.23700210735098 0.100792913301855 0.384081860470226 0.104785118831945 0.316901037914477 0.0196143426981988 0.0196219361820934 0.000271526704989321 0.000951841444972444 0.000693505680046336
1.24681958439345 0.104724288070671 0.384081860470225 0.104849863739277 0.234971315814422 0.0196994439624593 0.0197072068382598 0.00098964325541578 0.00274966393764354 0.00160143147033461
1.25663706143592 0.109591243173123 0.384081860470226 0.104561981333304 0.191757700369683 0.0197830742231104 0.0197910351553654 0.000610886476426681 0.00185172895089535 0.00238530449480026
1.26645453847839 0.109379174068392 0.384081860470225 0.104057782513357 0.156941648061951 0.0198527275434049 0.0198608952256772 0.000881830657712487 0.00234528809110975 0.00371414934504784
1.27627201552085 0.109916491304633 0.384081860470226 0.103348640640872 0.176676898352613 0.0199092394888037 0.01991762705856 0.00077981739060807 0.0021924504116077 0.00285347535303116
1.28608949256332 0.114649003531748 0.384081860470226 0.102769900681037 0.318417666848531 0.019963657388799 0.0199722949613708 0.000418297677321827 0.00127942795041631 0.00182203132717582
1.29590696960579 0.106867119603753 0.393930113302795 0.110117319007787 0.372542450110835 0.0200536755703822 0.0200624775938652 0.000863750493469511 0.00165981053088024 0.00531441800873484
1.30572444664826 0.107813215256422 0.393930113302795 0.110016455253051 0.271297380088271 0.0201354487606117 0.0201444264708873 0.00061551783560396 0.0021299416886656 0.00460102198223058
1.31554192369073 0.111091110988469 0.393930113302795 0.109588700040475 0.236397826818346 0.0202128565633678 0.0202220328025162 0.00103658565374428 0.0020441204494295 0.00356167154133813
1.32535940073319 0.112115354620399 0.393930113302795 0.109541682810161 0.138295138269258 0.0202832769436418 0.0202926630605795 0.000675019352621334 0.00182006731773323 0.00219606198762814
1.33517687777566 0.11727470354916 0.393930113302795 0.109758962262723 0.180884326228548 0.0203586894227606 0.0203683123188675 0.000730798104278772 0.00366497124282471 0.00445605934881784
1.34499435481813 0.121335846210397 0.393930113302795 0.11103270306933 0.190239451014682 0.0204434803048973 0.0204533558758904 0.00022576644141868 0.000942704408085184 0.000917256793833247
1.3548118318606 0.121610732934646 0.393930113302795 0.112583635128278 0.296528297340458 0.0205305925729739 0.0205407191757892 0.000763773555239231 0.0044644945890959 0.00377829841569326
1.36462930890307 0.120719065066295 0.393930113302795 0.112882111917157 0.402722735744266 0.0206097963355232 0.0206201749356169 0.000619291153318979 0.00230584118765436 0.00157211784003895
1.37444678594553 0.121170225271635 0.403778366135365 0.116353378769907 0.349620786210577 0.0207156038626687 0.0207262044942844 0.00170919616579635 0.00204284234221464 0.00409009123075422
1.384264262988 0.118270861118276 0.403778366135365 0.116579995956493 0.271332403760603 0.0208077578584355 0.0208185738005994 0.00110057715255606 0.00341329259465114 0.00465736539355247
1.39408174003047 0.114693578478269 0.403778366135365 0.116573639128741 0.178826224136979 0.0208832896686175 0.0208943129468333 0.00115971067488866 0.00297403779260959 0.00416783328150323
1.40389921707294 0.111693746781904 0.403778366135365 0.117001028588302 0.130352395025432 0.020946442340335 0.0209576645997463 0.00157941876812113 0.0056338446510481 0.00760962343396776
1.41371669411541 0.113664175595843 0.403778366135365 0.117707914199284 0.109128418931699 0.0210117190605755 0.0210231502123759 0.000961289273778406 0.00209339689892549 0.00368822404119025
1.42353417115788 0.11859443805864 0.403778366135365 0.118945127710977 0.155275407567814 0.0210902123010263 0.0211018705943961 0.000584225368746536 0.000519390143571348 0.00183869732194099
1.43335164820034 0.119234164430715 0.403778366135365 0.120760975263353 0.293540008738899 0.0211748541523516 0.0211867364635053 0.000348096946945503 0.000476585398544074 0.00121821994786512
1.44316912524281 0.116322724133573 0.403778366135365 0.122075992315745 0.261558733381945 0.0212537452636708 0.0212658371750942 0.000392384740071413 0.00106601912565602 0.00165840257876143
1.45298660228528 0.125425239898233 0.403778366135365 0.122227110402781 0.484143511123853 0.0213510765273955 0.0213634191115408 0.000465933053012715 0.0013801360958467 0.00257643301017496
1.46280407932775 0.138032107688663 0.413626618967935 0.119909700014318 0.566170346761071 0.0214665149711524 0.0214791655198436 0.000617409279636445 0.000749168060170752 0.000993017391113333
1.47262155637022 0.129735443914242 0.413626618967935 0.121635305719004 0.286276111506706 0.0215653049361737 0.0215782250542636 0.00081131543207221 0.00240883373613318 0.00384603864775239
1.48243903341268 0.132025492683263 0.413626618967935 0.122739153066374 0.347580554016336 0.0216712477214762 0.0216844446445499 0.00118034590893921 0.00298856309406153 0.00441015936627265
1.49225651045515 0.132516214628848 0.413626618967935 0.123740345518589 0.228948408928078 0.0217792697751114 0.021792744120024 0.00142098843384438 0.000967300602500202 0.00204981233389146
1.50207398749762 0.131000035496513 0.413626618967935 0.124580809007218 0.174851935399643 0.0218833026425186 0.0218970481823825 0.000732343326720794 0.00176406974607037 0.00263367671075656
1.51189146454009 0.127911733878726 0.413626618967935 0.125934532207186 0.156863882862296 0.0219822650310619 0.0219962658848113 0.0018511198494532 0.0019384816900078 0.00437600062261386
1.52170894158256 0.127085566346187 0.413626618967935 0.127331542486939 0.349399858259394 0.0220825330852587 0.0220967816140803 0.00111453814579358 0.00212116045003896 0.00352399989306191
1.53152641862502 0.116090493892457 0.413626618967935 0.129296010355914 0.222571330126491 0.0221599883891629 0.0221744339565096 0.00116261677698427 0.00219200933942462 0.003555830631642
1.54134389566749 0.114368166397424 0.413626618967935 0.130308495134323 0.59799849838464 0.0222341662771145 0.0222488002046354 0.0011289991743664 0.0021918405650384 0.00323074177518803
1.55116137270996 0.111361421833278 0.413626618967935 0.130891483275712 0.280326650841019 0.0222992578834977 0.022314069382158 0.000662063684544859 0.00305231852907622 0.00275824514361158
1.56097884975243 0.111603078513781 0.413626618967935 0.131590229420849 0.470613061927953 0.0223650010204164 0.0223799907577016 0.00148093185121773 0.00479160396808981 0.00660491558676545
1.5707963267949 0.138665097368891 0.423474871800505 0.124285737181988 0.42448456567248 0.0224559778840619 0.0224712977098621 0.00181672209160324 0.00556080379266451 0.00734069370871293
1.58061380383736 0.134074147084505 0.423474871800505 0.125827085461637 0.347695679667883 0.0225400767448142 0.0225557033137378 0.000992329829277342 0.00176686662978957 0.00358519833459057
1.59043128087983 0.135848313195051 0.423474871800505 0.127146019178297 0.380389337327634 0.022633410638078 0.0226493459057462 0.00232419221397574 0.00436909507361514 0.00730705010331725
1.6002487579223 0.13890986327157 0.423474871800505 0.128155606606028 0.478232163098405 0.0227379862787397 0.0227542387824697 0.000792874594809327 0.00335770012123174 0.00361265659543369
1.61006623496477 0.13396449219658 0.423474871800505 0.130077885142216 0.266715714765705 0.0228368089795754 0.022853350853901 0.00140931173129513 0.0033026575990388 0.0054959232571534
1.61988371200724 0.139967086315079 0.423474871800505 0.131110653469509 0.419713585011026 0.0229554594947978 0.0229723092267124 0.000808755466190078 0.00160730705304951 0.00263953876361829
1.62970118904971 0.142733558264317 0.423474871800505 0.131777238606633 0.635920699183119 0.0230831768508089 0.0231003432263981 0.00155577035207578 0.00151847083298413 0.00267767748900776
1.63951866609217 0.139301363439038 0.423474871800505 0.132221529715319 0.419945954814245 0.0232014738587551 0.0232189448022151 0.00233229530649001 0.0102248241096144 0.0129657260108899
1.64933614313464 0.132148966778181 0.423474871800505 0.133602656355283 0.347430839741836 0.023304801630586 0.0233225450440847 0.00146498753939187 0.00132580635545335 0.00110623833737832
1.65915362017711 0.139289951381679 0.423474871800505 0.134564722620964 0.739871437012322 0.0234316364264554 0.0234496739497665 0.00120782049524471 0.00134775789027817 0.00307624928544964
1.66897109721958 0.142420361410873 0.423474871800505 0.135563323737152 0.570565148562059 0.0235710073671879 0.0235893455703525 0.00135706317260399 0.0031929968955976 0.00665433350460674
1.67878857426205 0.141645004088701 0.423474871800505 0.137002840109013 0.357553441453904 0.0237142101990127 0.0237328384267798 0.00117142294905808 0.00313476307470518 0.00500718265716112
1.68860605130451 0.139482080837584 0.423474871800505 0.13849655601373 0.533147102632531 0.0238575284668747 0.0238764307850707 0.000248034373243379 0.000799369106364581 0.00131564851254316
1.69842352834698 0.130711726468346 0.423474871800505 0.139981740681688 0.396995809699314 0.0239816402383429 0.0240007781824705 0.000863590408544439 0.00133820175156218 0.00177226758232565
1.70824100538945 0.129740896864218 0.423474871800505 0.141426687231415 0.347099062439495 0.024108938303769 0.0241283005362211 0.000189881575809301 0.000683797983447145 0.000769841702622304
1.71805848243192 0.136453947717202 0.423474871800505 0.141863148335061 0.623123700830746 0.0242567530897112 0.0242763617147401 0.000624073403957486 0.00179035812504788 0.0026132431658949
1.72787595947439 0.136358110096222 0.423474871800505 0.141956542780437 0.947002700363199 0.0244036388236262 0.0244234950357711 0.00181909342682481 0.00105596880668376 0.00586238817469808
1.73769343651685 0.125249366443675 0.423474871800505 0.143418043142121 0.433009736212085 0.0245243171575776 0.0245443748914154 0.000507150828164582 0.00127231165395214 0.00271188525199852
1.74751091355932 0.14547525687589 0.433323124633075 0.131431859195923 0.966111456668141 0.0246290656564794 0.0246494880109592 0.00152477886521769 0.00201212079343598 0.00406089830206084
1.75732839060179 0.129547114264127 0.423474871800505 0.143724186737056 0.667033176466952 0.0247624479337692 0.0247830881085839 0.00216048834174465 0.00275824803356887 0.00367927979355143
1.76714586764426 0.143298759018111 0.423474871800505 0.14299498301125 1.58205328523706 0.0249323374044622 0.0249532478100731 0.00042175190171908 0.00113019717068696 0.00153017905640664
1.77696334468673 0.132710014300476 0.423474871800505 0.146152612263053 0.589137749357352 0.0250861670338891 0.0251072909204253 0.00265462842856243 0.00412557810359343 0.00761157910789837
1.78678082172919 0.130365985727215 0.443171377465645 0.122961033426101 1.38679696172521 0.025086381634451 0.0251078992155045 0.000335828771905905 0.00105285375101326 0.0015797525221413
1.79659829877166 0.139757659564037 0.433323124633075 0.13654409483258 1.14559180719709 0.0251981051141178 0.0252199413012196 0.00171969154331109 0.00266871547687749 0.00459791308482127
1.80641577581413 0.138455037482722 0.433323124633075 0.135775936026758 0.902678202828316 0.0253024134992774 0.0253245715972712 0.00048790985274227 0.00203205714584273 0.00157965210767724
1.8162332528566 0.131118996181109 0.423474871800505 0.147216163175894 0.831084829514394 0.0254562967320352 0.0254786605713005 0.000807135724528928 0.00124419155312909 0.00214251161135783
1.82605072989907 0.133339631048637 0.433323124633075 0.13793338657985 0.492402124181474 0.025555524575574 0.0255781812868526 0.000959430590463601 0.00241794896180908 0.00417553251561865
1.83586820694154 0.135447727377747 0.443171377465645 0.127432691024939 1.12214029537735 0.0255940424576834 0.0256170886054853 0.000828095490562651 0.00340438089000158 0.00378653196521835
1.845685683984 0.110587087309558 0.423474871800505 0.147570540929052 1.54615676901444 0.0256873149291572 0.02571050290387 0.00133012224053762 0.00592585637737828 0.00634571218736523
1.85550316102647 0.1197772264558 0.423474871800505 0.147138722215838 0.849332391329886 0.0258073320731491 0.0258306947607251 0.000862060734420738 0.000805393473489709 0.00174316583397859
1.86532063806894 0.108507819887566 0.413626618967935 0.156830263746752 1.66587935112673 0.0259566062126272 0.0259800234417924 0.000417291676893072 0.000806514022836962 0.00186844560124306
1.87513811511141 0.112526974815178 0.413626618967935 0.156766928598009 1.73140121182092 0.0261194703488656 0.0261429550925777 0.000648643988982789 0.00166482913715165 0.00204412143218966
1.88495559215388 0.125989843057469 0.423474871800505 0.147659939194444 2.05298674414828 0.0262627629954253 0.0262864398404185 0.000606732322802372 0.0011638194547817 0.00252636549616233
1.89477306919634 0.1548535088293 0.453019630298215 0.120393463485387 3.47863388205369 0.0263047225367561 0.0263289264841653 0.0002952360544466 0.000584988160577431 0.00143006156063219
1.90459054623881 0.130951510236959 0.423474871800505 0.14750884441597 1.79665904632006 0.0264646496860247 0.0264890624570939 0.00247807037229272 0.00504850524287847 0.0104401464284635
1.91440802328128 0.150927287661968 0.443171377465645 0.131459173053728 1.69668879521835 0.0265711744841162 0.0265960072127739 0.00177663028068262 0.00385264857140406 0.00858951215874705
1.92422550032375 0.158941987738329 0.443171377465645 0.13096937475414 2.14742432730276 0.0267026921180928 0.0267279718161765 0.000618139972172304 0.00101982374837139 0.00216283533961974
1.93404297736622 0.143975235409402 0.443171377465645 0.132649036645906 1.18022267587258 0.0267982262451815 0.0268238958539057 0.000816207465613604 0.00418196506028657 0.00523832313882743
1.94386045440868 0.134820400482486 0.433323124633075 0.139948901320999 1.45502840896805 0.02692131726595 0.0269472790583121 0.000765140685122487 0.00140215227549183 0.00224887620510159
1.95367793145115 0.138122411679723 0.433323124633075 0.139056153939995 0.736773401996119 0.0270525829496572 0.0270788528752874 0.0012738770037828 0.00262990994985274 0.00539146044755463
1.96349540849362 0.140412835361408 0.423474871800505 0.147685961299911 0.97995814027375 0.0272516579725504 0.0272781597112491 0.000770685857700585 0.0014178978696824 0.00359418655166575
1.97331288553609 0.139572196939041 0.423474871800505 0.147900741013033 1.01474537426962 0.0274506003945373 0.0274773291549305 0.000855898266310886 0.00414870743745512 0.00479909916394881
1.98313036257856 0.134231176834933 0.423474871800505 0.148572576463455 1.18946488443813 0.0276370987760054 0.0276640338144559 0.000940247715586383 0.00457677961006483 0.00517506061927624
1.99294783962102 0.13788418575309 0.433323124633075 0.137877782355391 2.66818251498152 0.027769130470211 0.0277963794367677 0.0011001690626747 0.00449166799537513 0.00489777846628335
2.00276531666349 0.136688294042197 0.413626618967935 0.157533558555197 2.01224147224531 0.0280271591318189 0.0280545328760629 0.000773459019213565 0.00322674268436429 0.00344987500338123
2.01258279370596 0.135459266527116 0.433323124633075 0.138750470198837 1.34001593375675 0.0281583916810142 0.0281860649142689 0.000735954835966268 0.00114107342288635 0.0010132729740616
2.02240027074843 0.125357357119152 0.443171377465645 0.129523344804976 2.17799742184226 0.0281975142866478 0.028225546420546 0.000883700581018093 0.000592792421151031 0.000732047276428437
2.0322177477909 0.127127915119117 0.453019630298215 0.12115913956942 4.01743098561168 0.0281861271586493 0.0282146052296437 0.000636257700418819 0.00193295574151591 0.00188524831255119
2.04203522483337 0.138768140157531 0.423474871800505 0.146260917444822 2.40263453944862 0.0283899310278342 0.028418637234755 0.00104146242284073 0.000654145875051948 0.00313717580265315
2.05185270187583 0.143888773059722 0.423474871800505 0.145192630731403 2.76990152104527 0.0286082714309157 0.0286372254132091 0.000527231634758562 0.00145649600255711 0.00165159134021953
2.0616701789183 0.145970506574356 0.423474871800505 0.14303641617236 3.56722677377195 0.0288275942156972 0.0288568146537376 0.000442126032248409 0.00208546449589237 0.00373681749286224
2.07148765596077 0.140247142989863 0.423474871800505 0.142176680887833 4.31925670092259 0.0290278737863205 0.0290573496430427 0.00101976688802636 0.00365818441971939 0.00814770060269575
2.08130513300324 0.132841802534464 0.433323124633075 0.135379248326063 3.90984533321006 0.0291546696229278 0.0291844533116212 0.00108635695755773 0.00237422070811495 0.00255836090964792
2.09112261004571 0.145353748104889 0.423474871800505 0.143137169168979 3.63063677670584 0.0293799099731095 0.0294099517918538 0.000940535286973845 0.000540486518077803 0.00142250968357962
2.10094008708817 0.134504025565164 0.453019630298215 0.120674769859975 4.16783245595174 0.0294078984439176 0.0294384033971741 0.000436092509776936 0.00169467671218818 0.00222287653389661
2.11075756413064 0.145246892272262 0.413626618967935 0.149297403954444 3.4581597778364 0.0296873378964399 0.0297180252872152 0.000686426857287509 0.00131159256808241 0.00127581526100448
2.12057504117311 0.13389143103063 0.443171377465645 0.12610045289529 3.53477653918789 0.0297677248887811 0.0297988066014826 0.000463476626980212 0.00065468493706628 0.00150775478301033
2.13039251821558 0.142769043376947 0.413626618967935 0.145779363855669 3.50744446134312 0.0300325894138514 0.0300638658571027 0.000742486267594101 0.00164131504171947 0.0016751251186809
2.14020999525805 0.120190019753848 0.453019630298215 0.117638412485932 5.43525931269408 0.0300162924182439 0.0300480108082364 0.000661315829342316 0.00252676448589266 0.00285152911180218
2.15002747230051 0.124653561892936 0.433323124633075 0.132998882535465 3.72514016370869 0.0301282082386741 0.0301602178985508 0.00126734967650594 0.000808617801845611 0.00216192485366281
2.15984494934298 0.118633954235208 0.423474871800505 0.13827707255204 1.33338401522742 0.0302690585209702 0.0303012776142303 0.0015746910231762 0.0013694714997674 0.00278246064376436
2.16966242638545 0.125052678071206 0.423474871800505 0.136397630263782 2.99231778230906 0.0304279701525353 0.0304604244917169 0.000852579800011103 0.00100673116773646 0.00135391603485143
2.17947990342792 0.127336255980182 0.443171377465645 0.122330867845663 3.84688292156623 0.0304933635584399 0.03052621141793 0.000315605173545037 0.00123495523875876 0.00117087127166182
2.18929738047039 0.121197806534489 0.443171377465645 0.123063945519595 5.16327426610908 0.0305447072969063 0.030577927439705 0.000274723483779995 0.00176440756915845 0.00167884079520785
2.19911485751286 0.123424236280734 0.433323124633075 0.128815861779404 1.53241234240793 0.0306547929073113 0.0306883192900635 0.000480892211195745 0.00138591379781143 0.00153763580509814
2.20893233455532 0.126260205733558 0.443171377465645 0.121730119816783 4.04804036389116 0.0307262507611878 0.0307601661066249 0.000903863834691451 0.00135079667636179 0.00262400642866826
2.21874981159779 0.125712101000871 0.423474871800505 0.132018321772918 2.52160463427919 0.0308900717548463 0.0309242397413482 0.000394713341964067 0.00145408616547315 0.00135010672368864
2.22856728864026 0.128704646443547 0.433323124633075 0.128244090255115 1.79972339425059 0.0310259890705389 0.0310604722088932 0.000284708290769161 0.00215356134864538 0.00420768768309186
2.23838476568273 0.117307103667672 0.423474871800505 0.130997713121725 1.95759508010534 0.0311649149527872 0.0311996331408828 0.000247796364198677 0.00176679539119337 0.00127510510477991
2.2482022427252 0.114374593314701 0.433323124633075 0.125504666200766 2.41759620994948 0.031251345514248 0.0312863592205596 0.000282496494300051 0.0014382964255516 0.00099024229390843
2.25801971976766 0.127943324336314 0.443171377465645 0.118949660763375 3.6036374905836 0.0313379119452548 0.0313733248945245 7.47694703102776e-05 0.00155513184185973 0.00078503187026005
2.26783719681013 0.127621128584402 0.433323124633075 0.122210005761676 3.03333197823955 0.0314676364393302 0.0315033892127951 0.000431980841021141 0.00154667807476527 0.00147962241372236
2.2776546738526 0.140350842474406 0.403778366135365 0.139688225652699 3.76081758432332 0.0317804119797825 0.0318163115339319 0.000275328501206573 0.00110513948029236 0.00103241635459314
2.28747215089507 0.114085985063744 0.443171377465645 0.117181190680815 3.02711917666929 0.0318260561689196 0.0318623275071172 0.000231152653988692 0.000748280457768338 0.000863456713621249
2.29728962793754 0.13083834699502 0.423474871800505 0.124846491500539 3.61134359560147 0.032014750929381 0.0320513072737416 0.000194912146743945 0.00101142442884573 0.000829807552776615
2.30710710498 0.13972659365764 0.413626618967935 0.128306701064016 4.18158794434097 0.0322764961092206 0.0323132940278258 0.000172922327441534 0.00108066634260036 0.00190006024977672
2.31692458202247 0.127054699482378 0.423474871800505 0.124367996055428 4.03666556296745 0.0324577683341858 0.0324948400048279 0.000813042790714103 0.00186138192236531 0.00253274154822827
2.32674205906494 0.147218122676953 0.413626618967935 0.130606776588029 3.92354775685569 0.0327571363524415 0.032794445012965 0.000173530129490864 0.00123755189885737 0.00069838137146183
2.33655953610741 0.127847875695912 0.423474871800505 0.123321253542111 2.78392861531038 0.0329452180960205 0.032982802062083 0.000352717962782539 0.00127846300988748 0.00114444546307791
2.34637701314988 0.135488798072457 0.403778366135365 0.130128134586779 5.19829194922728 0.0332412336820006 0.0332789875277848 0.000286711106144311 0.0013924135390523 0.00291305048978322
2.35619449019234 0.113722947262703 0.423474871800505 0.118127554135192 5.40022823363073 0.0333755770557787 0.0334136008805001 0.000180760700219808 0.00112533505040405 0.000337529648694725
2.36601196723481 0.112567719987111 0.403778366135365 0.128262852737429 4.05485510137777 0.0335952813811517 0.0336334337588009 0.000479107897125914 0.00211381932178006 0.00119538445040182
2.37582944427728 0.124842517250512 0.413626618967935 0.122086984253382 4.66149255765206 0.0338153403753936 0.0338537176971184 0.000467217331971641 0.00239016502892905 0.00156372654395962
2.38564692131975 0.138924024884022 0.403778366135365 0.126422680972605 5.44114903975734 0.0341286078340816 0.0341671702095804 0.000889949843479245 0.0016293198941878 0.00192665629566972
2.39546439836222 0.157018845567635 0.403778366135365 0.123953451616761 7.0381996899368 0.0345016385622202 0.0345404314046416 0.000238906857857787 0.00149075324011958 0.000291847792695518
2.40528187540469 0.154219830009545 0.393930113302795 0.128753417604852 5.17085562112945 0.0349112151646045 0.034950162156437 0.000496940483823874 0.00180117454463358 0.00101654490731937
2.41509935244715 0.15377368511687 0.384081860470226 0.13079310856977 6.49896383462841 0.0353595619421641 0.0353986061310071 0.000610693093391622 0.00178426823058594 0.00121568256199253
2.42491682948962 0.151628720636025 0.393930113302795 0.125186843790371 4.87208200683481 0.0357602968211177 0.0357995037633432 0.000559463010145312 0.0022054445191911 0.0018252598524379
2.43473430653209 0.140406617887688 0.413626618967935 0.115089366043118 4.27027118158556 0.0360381779306568 0.0360776593631754 9.38953133078289e-05 0.00140850741082138 0.000932106093603139
2.44455178357456 0.118937677732315 0.423474871800505 0.110799262520908 5.05838783582812 0.0362033576408168 0.0362431318820696 0.000270990356181463 0.00152839002465837 0.00103387327737273
2.45436926061703 0.107360939739692 0.433323124633075 0.105215319517364 4.94814982923327 0.0362867740117317 0.0363268846015025 0.000685660098388139 0.000858644839882377 0.00131088010243733
2.46418673765949 0.123583020264325 0.413626618967935 0.110867930277297 5.96557302572585 0.0365102105402958 0.0365505740430621 0.000770859449804345 0.00102297423534541 0.0022839007288625
2.47400421470196 0.0913810292157455 0.462867883130785 0.0914824446075934 7.39997954634421 0.0364129001098376 0.0364537530949054 0.000442331715773977 0.000667829513690725 0.00151084948147695
2.48382169174443 0.13062977045507 0.413626618967935 0.106742987006458 5.1210981709452 0.0366610275795432 0.03670215920747 0.000531426452355811 0.000558981887626243 0.00111922753407446
2.4936391687869 0.101598428545906 0.453019630298215 0.0941220770388701 7.47896301167211 0.0366500921420502 0.0366916741776372 0.000320973252597764 0.000755423488853454 0.000977565527734113
2.50345664582937 0.126526871332566 0.403778366135365 0.109302175874862 3.96200025772025 0.0369298244633908 0.0369716147192571 0.000318097751124889 0.000530923109673606 0.000596363861111425
2.51327412287183 0.107502959249176 0.433323124633075 0.0977500856632916 5.95117149126775 0.0370251833221078 0.0370673277945699 0.000424230174013395 0.000544718115473407 0.00151963947994176
2.5230915999143 0.118438857064749 0.433323124633075 0.0965853915378972 5.05139476598097 0.0371608499072239 0.0372033704580006 0.000217735701388009 0.000866903119850964 0.000282159862917188
2.53290907695677 0.118206487632061 0.423474871800505 0.0982310189683288 5.50834177898474 0.0373374585136622 0.037380300237322 0.000109022732050952 0.000729759273027969 0.00052935665680262
2.54272655399924 0.115322236908561 0.423474871800505 0.0968086579130452 5.22573286371467 0.0375058536710133 0.0375490143779698 0.00060814834839776 0.00159654638967146 0.00266076019469851
2.55254403104171 0.0981748493914638 0.443171377465645 0.0909227272580715 5.9282196878093 0.037540373463503 0.0375839320795588 0.000236760810597666 0.000874145309249872 0.000350206126984373
2.56236150808417 0.105286425751654 0.423474871800505 0.0941415116210511 5.49416478124359 0.0376781812964247 0.0377220464396534 0.000165127262723407 0.00104233897464884 0.0020600285319052
2.57217898512664 0.105765862606497 0.433323124633075 0.0903726671180313 4.84375270251944 0.0377823168887425 0.03782654596023 0.000116079214684637 0.000796704734656309 0.00023202988493698
2.58199646216911 0.104026983863013 0.403778366135365 0.0946426886825117 3.67741212597695 0.0379905667182058 0.0380350032502005 9.3186601461279e-05 0.000820904585291059 0.000780135029960939
2.59181393921158 0.146482097863857 0.364385354805086 0.105519552522874 7.55251930819976 0.0384939357987585 0.0385384159530828 0.000585951298302723 0.00202168138461753 0.00197540774420169
2.60163141625405 0.0977769062282761 0.413626618967935 0.0894980644153552 3.31876845815736 0.038646941985117 0.0386916796553312 0.000249559957318855 0.00151859920861921 0.00186238979613385
2.61144889329652 0.107388965096822 0.423474871800505 0.0867951073349575 5.90092301681344 0.0387998554318011 0.0388449192224432 0.000263754117489926 0.00112079001065421 0.000895613092568355
2.62126637033898 0.10996250273058 0.413626618967935 0.0871194280442477 4.72361305676892 0.0390004997226518 0.0390458444437776 0.000295892990507331 0.00103435985596325 0.00080325896449541
2.63108384738145 0.132676216800527 0.374233607637656 0.0941162631870721 7.02480713562928 0.0394250328227328 0.039470480133352 0.00024408928113713 0.00126821329577591 0.000687696998288234
2.64090132442392 0.13036850341086 0.384081860470225 0.0893257287901361 5.96490647153478 0.0398077993708396 0.0398534084576389 0.000161780047539396 0.000787762983926359 0.000499500143487471
2.65071880146639 0.10097807274277 0.423474871800505 0.081626251952577 5.0495532361714 0.0399452794161069 0.0399912127043166 0.000151405683457452 0.000663206633432146 0.000522277785837821
2.66053627850886 0.116741626952262 0.403778366135365 0.0845185165013963 5.33115294019772 0.0402145360339443 0.0402607142900857 0.000126224593796025 0.000615504666274525 0.000636613812482776
2.67035375555132 0.11171214430074 0.393930113302795 0.0827338483349981 3.7728268214282 0.0405018665460258 0.0405482395332945 0.000251893785201021 0.000645255604885392 0.000478760899336333
2.68017123259379 0.109420216797629 0.393930113302795 0.0817915058581608 3.7999699465661 0.0407836201616289 0.0408301850839319 0.000492831342393769 0.00112514948803478 0.000957657050077285
2.68998870963626 0.117435345296997 0.384081860470225 0.0840635950649994 4.11089572500038 0.0411329499923301 0.0411796622615261 0.00053549212534388 0.00155350447430791 0.00141750923409933
2.69980618667873 0.100913951522406 0.413626618967935 0.0750795748116797 6.77405924531421 0.041315751368964 0.0413627527018827 0.000343878990454768 0.00631522476944345 0.00428607778925875
2.7096236637212 0.0919888695791504 0.413626618967935 0.0743726159759751 4.95942099346127 0.0414699234898258 0.0415171993336154 0.000359953387638745 0.00396859414738113 0.00109993564703987
2.71944114076366 0.0954458211558029 0.413626618967935 0.0719091267827903 4.7352301564927 0.0416379580612506 0.0416855196184733 0.000120309631367466 0.00347605194358512 0.000328355600583456
2.72925861780613 0.0951757253425296 0.413626618967935 0.0681301840653764 4.64611849328787 0.0418059752627057 0.0418538318875915 0.000159936580815333 0.00327815336254815 0.00136703160433404
2.7390760948486 0.119535835105904 0.364385354805086 0.0755347622123599 6.46769497069838 0.0422394532521761 0.0422873810875477 0.000245806647221019 0.00292436120101093 0.000601483681008207
2.74889357189107 0.0810987598352588 0.433323124633075 0.06800321624886 5.11754192228211 0.0422906586719355 0.042338945885878 0.000119373955057531 0.00259509192855096 0.001061858299333
2.75871104893354 0.0841316410558277 0.433323124633075 0.0661392387328269 6.11751005786264 0.0423556961914403 0.0424043509278014 6.12733033978266e-05 0.00198739620940228 0.000370589785273839
2.768528525976 0.0772545645128206 0.433323124633075 0.0650350982173339 4.71166600945169 0.0424000448289461 0.0424490569506295 0.000354848102585469 0.00210719047197596 0.000390639092789032
2.77834600301847 0.0745958300824157 0.433323124633075 0.0643922775851262 5.20952799140287 0.042438748625799 0.0424881134402878 4.82821253053539e-05 0.00154139680920149 0.000163674567842275
2.78816348006094 0.0837518855582529 0.413626618967935 0.0624376437148122 6.19137448217383 0.042584004043647 0.0426336483423151 7.53734628691466e-05 0.00203934293420395 0.000617946026695785
2.79798095710341 0.10284475390834 0.403778366135365 0.0617413079909938 6.24290966189644 0.0428350911898914 0.0428849967451119 0.000138864333986981 0.00139588430096226 0.000206021743612833
2.80779843414588 0.0814219200919095 0.413626618967935 0.0594568402654674 5.51408497188224 0.0429772679884566 0.043027453482505 0.000109456267623909 0.00130902676304911 0.000449555031899526
2.81761591118835 0.0847289827364801 0.403778366135365 0.0575695658159684 5.89500273817598 0.0431683511606303 0.0432187787284449 7.02328829374799e-05 0.00121841205774421 0.000151388267576868
2.82743338823081 0.081669362614113 0.403778366135365 0.0561633473768316 2.95410317261859 0.0433510745499458 0.0434017414856873 0.000184471739822663 0.00106688796041475 0.000262259481571161
2.83725086527328 0.084556700601768 0.413626618967935 0.0551626166102895 5.04627096260033 0.0435124877241882 0.0435634446252826 0.000111676286076273 0.0007353653490362 0.000664580190066361
2.84706834231575 0.0772754343618359 0.413626618967935 0.054541660949245 4.26087442125151 0.0436508272186384 0.0437020628264069 0.000236887098710894 0.0008352680743201 0.000542394984343819
2.85688581935822 0.0718098944910811 0.393930113302795 0.0520468856583714 3.08851288082022 0.0438398564211646 0.0438912759172783 0.000303500703621383 0.000623911153612479 0.000728054362411133
2.86670329640069 0.0865687735272096 0.384081860470226 0.0496024927265794 4.13483078701343 0.0441183570675062 0.0441699391676263 0.000272062232574315 0.000946246171736895 0.00045602603859634
2.87652077344315 0.0737246274581843 0.393930113302795 0.0486982383973578 2.52947255721058 0.0443198249356298 0.0443715985288344 0.000112933929508402 0.00149063336024209 0.000784953897444532
2.88633825048562 0.0805739170934092 0.384081860470225 0.0478557082287523 3.53726201917565 0.044582553981256 0.0446344824553967 0.00063451916350468 0.00247963922006518 0.000818042871405997
2.89615572752809 0.0788925420719029 0.393930113302795 0.0436178449182741 4.44612470277492 0.0448081827003273 0.0448603191085598 4.72630211885949e-05 0.00213723260936454 0.000572083112735792
2.90597320457056 0.0651295543257286 0.433323124633075 0.0428599227248727 4.92601481819466 0.0448459823286857 0.0448984897709587 2.94576472631773e-05 0.00182510031240729 0.000612375413296218
2.91579068161303 0.0786863787496945 0.364385354805086 0.0409771727102093 4.28233289731315 0.0451760027294638 0.0452285794991586 0.000227480701805021 0.00267566122088831 0.000505206975111022
2.92560815865549 0.0668348908283334 0.403778366135365 0.0387955101090531 1.81122582889975 0.0453322297334372 0.0453850494637566 6.9785206989733e-05 0.00176375557341074 0.000110380408845636
2.93542563569796 0.0616222817428396 0.413626618967935 0.0366215866368143 3.40124200678856 0.0454376188726531 0.0454907231017887 5.68249125252197e-05 0.00160826814364378 0.000417750483438039
2.94524311274043 0.0845863938846314 0.374233607637656 0.0346303526089662 3.83430438056451 0.0457662510684852 0.0458194889147982 0.000319562761047563 0.00124778605572568 0.000455028979056209
2.9550605897829 0.0649197392630905 0.384081860470226 0.0331569427869439 1.89951471351473 0.0459932620517135 0.0460466549222946 0.000217123473705174 0.000984046414270538 0.00028100090313795
2.96487806682537 0.0880871196233979 0.374233607637656 0.0316746110553509 4.59839035815409 0.0463411849984565 0.0463947197212031 0.000109578226930262 0.000768534337151633 0.000389635373595346
2.97469554386784 0.0635515575020367 0.423474871800505 0.029916090048674 4.50967717352573 0.0464279822448976 0.0464818583695361 0.000254836555481967 0.000679755071754382 0.000118127482711366
2.9845130209103 0.0814682805942397 0.384081860470225 0.0274706787339634 3.71171576738057 0.046724509129879 0.0467785705559979 0.000147194869214719 0.000687485810079975 0.000164602454090205
2.99433049795277 0.064185241082317 0.403778366135365 0.0248424599904469 3.90913717100921 0.0468925516059218 0.046946870554737 0.000104228485504915 0.000618409172324151 0.000382487718782817
3.00414797499524 0.0625245150467277 0.393930113302795 0.0243305933701056 2.752612260956 0.0470925132026037 0.0471470405971886 0.00047667856061769 0.000652359994118389 0.000577019791454993
3.01396545203771 0.0670474410919486 0.384081860470225 0.0229870717316873 3.59052856151416 0.047346431678532 0.0474011287007851 0.000935031181995848 0.000678789498987987 0.000346332363755454
3.02378292908018 0.066477278277036 0.393930113302795 0.0205430781641746 4.23052020693639 0.0475671530702595 0.0476220686360651 0.000135937842095768 0.000473262607350439 0.000267494653686266
3.03360040612264 0.0462687249929286 0.423474871800505 0.0219833690180377 3.53525077515693 0.047609666796583 0.047664904410179 0.000137681196290749 0.000681918742524734 0.000503781653208499
3.04341788316511 0.0579711559544746 0.403778366135365 0.0189582249555921 2.3207004952791 0.0477704632861519 0.0478259531889778 0.000162598476322705 0.000517709892177531 0.000333189499222077
3.05323536020758 0.063781346090251 0.403778366135365 0.0157489881518136 4.70741218198821 0.0479562913463555 0.048012046016217 0.000126269285268517 0.000290814428089211 0.000222232696588167
3.06305283725005 0.0542916529119907 0.393930113302795 0.0146877828695046 3.27209887215721 0.0481459875555923 0.0482019482544521 0.000294849980536807 0.0002075610303321 0.000278192998961827
3.07287031429252 0.0412049701660333 0.403778366135365 0.0132999823257763 4.82145035170763 0.0482565414352551 0.0483127362413311 0.000302513644337945 0.000262409970761989 0.000340925331791334
3.08268779133498 0.0628601167762466 0.413626618967935 0.0118035224666971 3.09207755181917 0.04841277483073 0.0484692812296527 0.000352630626563001 0.000390625781931451 0.000720342110403513
3.09250526837745 0.0463058656308138 0.403778366135365 0.00849785136059317 2.6882260380623 0.0485497979250576 0.0486065507928513 0.000182465693910549 0.00111204147887836 0.00108503883561225
3.10232274541992 0.0429914619086704 0.413626618967935 0.00736715998934073 3.07866551379053 0.0486427584809893 0.048699798544773 0.000173616519422973 0.000189972045874049 0.00010166026244047
3.11214022246239 0.039318790986156 0.433323124633075 0.0106897968709058 4.26083365091446 0.0486508148071854 0.04870821916488 0.000490901638276247 0.000135277509544335 5.22828533198684e-05
3.12195769950486 0.040180672460658 0.423474871800505 0.00636788758955753 4.28695379211579 0.048704558165999 0.0487622886484771 0.000649091684252157 0.000135073038737196 0.000346357315744406
3.13177517654732 0.0286951077476419 0.423474871800505 0.00561900021057277 3.57109057364978 0.0487201938911893 0.0487782338290761 0.000363795000318076 0.000329778331599946 0.000275086000828646
3.14159265358979 0.0557873409936837 0.384081860470226 0.00351126375310412 3.47458394344375 0.0489808838799638 0.0490391037225019 0.00018247026146791 0.000461266941166439 0.000455547020735414
3.15141013063226 0.0519815717065326 0.384081860470225 0.0040955309639209 2.63807487752992 0.0492304893084995 0.0492888838400641 0.000298192186390063 0.000374160814873383 0.000493608629073323
3.16122760767473 0.0428915295635164 0.393930113302795 0.00543495879419725 4.79182798322247 0.0494168638783063 0.0494754666588702 0.000257452343485466 0.000334346064871333 0.000371380329435452
3.1710450847172 0.0325904501061637 0.413626618967935 0.00468713523205805 3.71095943806142 0.0494986181937767 0.0495575016962132 0.000354179919445445 0.000353211155076581 0.000389925573918218
3.18086256175967 0.0486835964775136 0.393930113302795 0.0107037017458792 2.37877826508924 0.0497153302882832 0.0497744343540465 0.000139304612826381 0.000139188566778797 7.95630422645629e-05
3.19068003880213 0.0540160326424853 0.393930113302795 0.0128842763493673 3.18259339697911 0.0499556129478827 0.0500149463432909 0.000142152999049631 0.000133846362486854 9.06166078825225e-05
3.2004975158446 0.04564684614184 0.393930113302795 0.012219035199215 2.831931595202 0.0501669640804448 0.0502265138068336 0.000225450657797776 0.000413165012100893 0.000470832200297674
3.21031499288707 0.0400278451551804 0.403778366135365 0.0124506716111777 2.42775476957943 0.0503261019943277 0.0503859039218525 0.000221561053926406 0.000462559348524996 0.000553914620285556
3.22013246992954 0.0394165867153365 0.403778366135365 0.0150861532362192 1.88456444738595 0.0504878898531832 0.0505479450109323 0.000219493922452987 0.000323214087264599 0.000324801226795746
3.22994994697201 0.0388170192081645 0.384081860470225 0.0186661828611956 2.56711152290709 0.0507206897291181 0.0507809123206698 0.000138548163799434 0.000193295449948349 0.00013897839821195
3.23976742401447 0.0346110167221335 0.384081860470225 0.0212950534719181 1.97457171071695 0.0509431414059925 0.0510035278134256 0.000413435188193403 0.000268707370049458 0.000389093865735719
3.24958490105694 0.0405451217623872 0.384081860470225 0.023775724727823 2.04241380525658 0.0511921279718033 0.0512526879174076 0.000112538329057597 0.000211259125296375 9.17148527680659e-05
3.25940237809941 0.0448031199062302 0.384081860470225 0.0256146289442503 3.55476998806022 0.0514607146121573 0.0515214549704911 0.000144367512460779 0.000452267202797689 0.000348309566102616
3.26921985514188 0.0408274758333427 0.393930113302795 0.0276831229623823 2.88378298241591 0.0516855161807496 0.0517464766845724 0.00035051924468228 0.000248509003759262 0.000157116154610757
3.27903733218435 0.0350151019302869 0.403778366135365 0.0266132363456082 1.79903312130736 0.0518554132027451 0.0519166276546086 0.00114051704824205 0.00359605756630496 0.00345339294565668
3.28885480922681 0.0381441702567942 0.393930113302795 0.0309264365095477 3.0617237994956 0.052078366687088 0.0521397988807286 0.000637996365260803 0.00135799362294125 0.00126791726173268
3.29867228626928 0.0270498232947455 0.393930113302795 0.0312346988470028 2.76965411658656 0.0522633380740062 0.0523249724868549 0.000807970163243325 0.00105144267017573 0.00121872417915178
3.30848976331175 0.0367071753125754 0.403778366135365 0.0307888199479551 3.50891446409166 0.0524498694765414 0.0525117615857308 0.000683323344860964 0.000804893488668783 0.000794657824582615
3.31830724035422 0.02815335155781 0.403778366135365 0.0329938255753955 2.99831889205428 0.0526104393319666 0.052672578090404 0.000963932291579947 0.0010466521277255 0.00125863280824911
3.32812471739669 0.0237399077865563 0.403778366135365 0.034705732325201 1.76120775432212 0.0527591992398669 0.0528215790651842 0.000274863156169204 0.000225529090149978 0.000480150249173411
3.33794219443916 0.0286377521478596 0.374233607637656 0.0440970256050547 3.30939474213299 0.0530415252108378 0.0531040302629083 0.000238873430456446 7.88319166119206e-05 0.000101691782839231
3.34775967148162 0.0300181604227687 0.384081860470225 0.0428439104247782 4.01358956611212 0.053295838240625 0.0533585122889256 0.000250120178336742 0.000242944320847997 0.000306968841693145
3.35757714852409 0.026227043945513 0.433323124633075 0.0315583992704777 2.85471896628415 0.0533460631139269 0.0534091044122957 3.98127029026763e-05 6.17578800171808e-05 0.000159168992265425
3.36739462556656 0.0230657720347401 0.433323124633075 0.0332184156239392 2.64091549604378 0.0533902997107117 0.0534537031240664 0.000481773803591598 0.000449483946976766 0.000461651455182638
3.37721210260903 0.016120881362964 0.393930113302795 0.0468489674821637 2.30336589316339 0.0535717541314177 0.0536353504781623 0.000195269701843005 0.000313512143137965 0.000350216064428539
3.3870295796515 0.0211671224181829 0.433323124633075 0.03633605423256 3.0375460080466 0.0536176394940603 0.0536815951772338 0.00048112698456745 0.000635775825073974 0.00115345597938587
3.39684705669396 0.0254054802770691 0.443171377465645 0.0360552295613256 3.80403711920663 0.0536448549001009 0.0537092146738435 0.0007089631700855 0.000468185905678989 0.00110899831171086
3.40666453373643 0.0272275533919837 0.403778366135365 0.048675430526727 3.3614197198407 0.0538409374340623 0.0539055454132515 0.000468782782413843 0.000378148953391747 0.000489476265649657
3.4164820107789 0.027323033640221 0.403778366135365 0.0507137334815378 2.36669682784275 0.054042184719331 0.0541070413148704 0.00051552826153319 0.000386667193707012 0.00105092697259733
3.42629948782137 0.0164285474066813 0.393930113302795 0.0564271941373116 2.81162092183994 0.0542481373358079 0.0543131889675182 0.000346647653725467 0.000582882111269414 0.00100107911047727
3.43611696486384 0.0242109472643421 0.403778366135365 0.0543697409134076 2.93625758953686 0.0544470110174338 0.0545123076655532 0.000404270469856489 0.000657765589995635 0.000770843789867307
3.4459344419063 0.0198444360137393 0.423474871800505 0.050425021418035 3.89244193610611 0.0545569588583285 0.0546225727737789 0.00083096527561538 0.00210767427653122 0.00214724529513654
3.45575191894877 0.0111903628590991 0.393930113302795 0.0604093088169 3.15084065700413 0.0547549514846336 0.0548207538266003 0.00112507865965082 0.00132928237670025 0.00207337078737346
3.46556939599124 0.0020668672495866 0.374233607637656 0.0696061424492755 2.92292241990571 0.0549858782340976 0.0550517734617198 0.000939613217197196 0.000452900807539827 0.00110871596337688
3.47538687303371 0.0069188550882987 0.374233607637656 0.0704402082207904 3.33385634516993 0.0552026100581305 0.0552685914356652 0.000963501219140846 0.000849426620342147 0.00143664895662492
3.48520435007618 0.00572591450902438 0.384081860470226 0.0707657943988216 2.60143779445531 0.0554365096530968 0.055502633728506 0.000364141310427668 0.00037070005205341 0.000751366682826407
3.49502182711865 0.00117464801620359 0.384081860470226 0.0738399328727636 3.67197846263055 0.0556613788193506 0.0557276395569677 0.000436208540871107 0.000624419710926056 0.000672768092701086
3.50483930416111 0.00917593732768629 0.403778366135365 0.0678259663232132 1.86141376997142 0.0558385816236791 0.0559050690306723 0.00022563453564992 0.000135411555506555 0.00049501532871678
3.51465678120358 0.00141867097694459 0.384081860470225 0.0777826679397333 2.42680660145798 0.0560749891486029 0.0561416136084867 0.000233199201176809 0.000340764923160834 0.000634663233972293
3.52447425824605 0.00521435259383152 0.393930113302795 0.0746017268265619 2.32112554479757 0.0562496004478249 0.0563163921540879 0.000478765971796451 0.000971002763350485 0.00123837342661209
3.53429173528852 0.00342738575175372 0.393930113302795 0.0775686662603486 1.77751423740139 0.0564379789753202 0.056504940315892 0.00122860825117532 0.00111263179725967 0.00148114200403413
3.54410921233098 0.0119548020927667 0.393930113302795 0.0785855919957479 1.31316380284497 0.0565989320209678 0.0566660508004697 0.000536773372854467 0.000808506691613027 0.001575932648354
3.55392668937345 0.0172053419887422 0.393930113302795 0.0798584793545814 1.199730797541 0.0567448238795538 0.0568120924090848 0.000600681361140506 0.000621246384446827 0.000731986334394988
3.56374416641592 0.0153395561900892 0.393930113302795 0.0821748760454839 1.22452844144131 0.0569036307459753 0.0569710513900833 0.000681074376827555 0.00154501904228175 0.00196446182021304
3.57356164345839 0.0221657106273843 0.403778366135365 0.0789984503248793 1.03771455381641 0.0569984801203569 0.0570660820111339 0.000703619296123565 0.000181912049445926 0.000580348934842844
3.58337912050086 0.017508450568162 0.403778366135365 0.0817163719918398 0.943116219387892 0.0571169709780436 0.0571847605887185 0.000608046832095274 0.000494439624031499 0.000557267300764562
3.59319659754333 0.0157641402960462 0.403778366135365 0.0829603332748348 0.933898808956168 0.0572453086669548 0.0573132885174657 0.000427428451068061 0.00101367703361841 0.000953924980406063
3.60301407458579 0.0253031401232555 0.413626618967935 0.0790008083252031 1.68391033079379 0.0572972173784434 0.0573654123779802 0.000576083172325916 0.000946959037698462 0.000756744233618321
3.61283155162826 0.0224108247850168 0.413626618967935 0.081186684543947 1.16795349631561 0.057365179528711 0.0574335936726891 0.000354176524631978 0.000362179828946198 0.000832239647634153
3.62264902867073 0.0229284774587142 0.423474871800505 0.0772165237857718 1.03438547452356 0.0573879585925258 0.0574566302654593 0.000403592226330294 0.000505597114648202 0.000903012919148114
3.6324665057132 0.0140375368634339 0.403778366135365 0.0884466790909157 2.15566619098846 0.0575381290969472 0.0576069929785111 0.000514117090973226 0.000478737267476516 0.000834190091353298
3.64228398275567 0.030774431867358 0.403778366135365 0.0903110162713929 0.732625626561088 0.0576340824433517 0.0577031125635749 0.00032714543576119 0.000312388256168142 0.000627813120859821
3.65210145979813 0.0287283668905036 0.403778366135365 0.0927206672610372 0.875075211863984 0.0577439707430288 0.0578131693899533 0.000562490560226014 0.000900726332874552 0.000965782686746605
3.6619189368406 0.0258243886720027 0.413626618967935 0.090177827354702 0.729947547361828 0.057824572833561 0.0578939831368863 0.00047319217521599 0.0016863844490011 0.00117928095939116
3.67173641388307 0.0297116877491556 0.413626618967935 0.0916468563528831 0.533349510659211 0.0578957010171266 0.057965316480482 0.000940436219334222 0.00233373106638082 0.00219593331941094
3.68155389092554 0.0375803135750957 0.413626618967935 0.0922747502955543 0.71959639342089 0.0579411181690823 0.0580109264352546 0.0004206228241236 0.000694154598793978 0.00192777128584691
3.69137136796801 0.0309565504196033 0.413626618967935 0.0947241425733232 0.575812571974319 0.0580166989670709 0.058086709468934 0.000515606035746372 0.00028709099510451 0.00119439530631867
3.70118884501048 0.0260959208290404 0.423474871800505 0.0918319858661793 0.930171736712674 0.0580678557246289 0.0581381146972843 0.000557218501614921 0.000849028090212003 0.00130366359255887
3.71100632205294 0.0286910435241742 0.423474871800505 0.0928757999310811 0.948913932107754 0.0581131201550072 0.0581836231613228 0.000350576417027186 0.000520415491209108 0.000698360164001719
3.72082379909541 0.0209318298907361 0.433323124633075 0.0880964954280523 1.59012416506675 0.0581381372864171 0.0582089362382614 0.00020590844880055 0.000540547604105528 0.000629410544899909
3.73064127613788 0.0285779692516087 0.423474871800505 0.0952524861276354 0.798881320901645 0.0581910006675328 0.0582620429571975 0.000870830568169173 0.00147080539710787 0.00220604575952593
3.74045875318035 0.0258207224937611 0.433323124633075 0.09085570415396 1.42195478775528 0.0582073825509006 0.058278711547803 0.00182994503155513 0.00280529553702651 0.00446838239132295
3.75027623022282 0.027547255948694 0.433323124633075 0.0920414583121429 1.26233449036748 0.0582214839810686 0.0582930962991773 0.000643173962250955 0.00106502354298873 0.00220474013551734
3.76009370726528 0.02404461804392 0.433323124633075 0.0938687337782409 1.30606781441099 0.058253200526083 0.058325100609158 0.00123606604126642 0.00180922402572621 0.00407159647224263
3.76991118430775 0.027020267204888 0.433323124633075 0.0943623059885215 1.3363269469928 0.0582763487253416 0.0583485316994577 0.00113760803222749 0.00201439904333826 0.00400156563260545
3.77972866135022 0.0367387181042355 0.413626618967935 0.108983285435558 1.83542185466228 0.0583738390431502 0.0584462086978414 0.00153211544097817 0.00249948152902023 0.00380648003678652
3.78954613839269 0.0383742400166585 0.423474871800505 0.103081636251876 1.2858335489535 0.0584159798396573 0.0584885735367013 0.00117733198364902 0.00176534064091232 0.00370984540054857
3.79936361543516 0.0468894738988128 0.413626618967935 0.11107442163471 1.21875845277316 0.058484198193565 0.058556961585517 0.00100941608702319 0.00163978601188016 0.00303400583967515
3.80918109247762 0.0466568847953226 0.413626618967935 0.112431106643283 1.01279308329649 0.0585574108655376 0.0586303434622563 0.00102393469129826 0.00154058013370635 0.00301023297832018
3.81899856952009 0.0494255951476261 0.413626618967935 0.114126913642114 0.789440449612991 0.0586261319551818 0.0586992280573127 0.000778556447381061 0.00138909567724798 0.00219839628070652
3.82881604656256 0.0311915836479789 0.423474871800505 0.109643052004877 0.963636620875133 0.0587122615040413 0.0587855893125112 0.000166200299863838 0.000468351316829201 0.000536571476801229
3.83863352360503 0.0331554291405881 0.423474871800505 0.111690950236571 0.67770794386727 0.0587978103281622 0.058871365038292 0.00106944256916621 0.00197456247981302 0.00413639747130062
3.8484510006475 0.0461457714633001 0.423474871800505 0.112006682430621 0.897757753070265 0.058839288191445 0.0589130487898205 0.00052277468022594 0.00123397845341512 0.00202311827947288
3.85826847768996 0.0528938510613276 0.423474871800505 0.1125538841745 0.812985071205198 0.0588589057008781 0.0589328610354624 0.000644458270862652 0.00102401568975552 0.00200254016298576
3.86808595473243 0.0541107148722323 0.423474871800505 0.114427435997064 0.913157702639301 0.0588800677152001 0.0589542141807732 0.000855419095406658 0.001548166755417 0.00289920968523812
3.8779034317749 0.0523606935864468 0.423474871800505 0.116278570351014 0.579204099764875 0.0589130492815145 0.0589873881636146 0.000406376314632272 0.00122492959037955 0.0011409552835133
3.88772090881737 0.0492948117997478 0.423474871800505 0.118082424912338 0.270707533465226 0.0589622629852109 0.0590367977888812 0.000963146891661065 0.00185315254621945 0.00408043995991285
3.89753838585984 0.0470727844204359 0.423474871800505 0.119263006371011 0.433382033325955 0.0590227621077134 0.059097495669241 0.000774052575670117 0.00177226751124146 0.00270240153487649
3.90735586290231 0.0416039210486856 0.433323124633075 0.113424626417693 0.57563421109507 0.0590502484312785 0.0591252297271704 0.00011160966751631 0.000230531727912911 0.000322858464636976
3.91717333994477 0.0464763061994287 0.433323124633075 0.113949371092924 0.587967836527444 0.0590625667705874 0.0591377874313933 0.000140939988053497 0.000647962654810456 0.000720732170625172
3.92699081698724 0.0428249480155476 0.433323124633075 0.115119348769478 0.596901395175736 0.0590909131139615 0.0591663783769516 0.000536647776430191 0.00149866587800196 0.00195317322453596
3.93680829402971 0.0736011706493666 0.413626618967935 0.130515562890867 0.973136830708596 0.0591274293611602 0.0592030047407262 0.00016830916841991 0.000726688996649685 0.00102949302003986
3.94662577107218 0.0588087311806043 0.423474871800505 0.124924308729546 0.587433371410739 0.0591652155893937 0.0592409651670404 0.000435311513321444 0.000592537082300395 0.000855886139519299
3.95644324811465 0.0581162720847581 0.423474871800505 0.126541658604283 0.436225150282334 0.059210647734627 0.059286570913502 0.000768600030865823 0.000952875874097029 0.00118780015234629
3.96626072515711 0.0562724708198741 0.423474871800505 0.128561151904285 0.500020445399041 0.0592690940815907 0.059345191640072 0.000721944676889173 0.00101259560366173 0.00176246585630518
3.97607820219958 0.0581690359355778 0.423474871800505 0.129893721232608 0.338161454389577 0.0593254383353717 0.0594017054821273 9.63238297395134e-05 0.000349256029170618 0.000437447678276222
3.98589567924205 0.066495789457045 0.413626618967935 0.139126872156258 1.11082479505188 0.0594166670723019 0.0594930453671833 0.000772071645531497 0.00134369037155143 0.00285430691295898
3.99571315628452 0.0626775850663872 0.423474871800505 0.132059457852459 0.981009736291802 0.0594648299834386 0.0595413673426575 0.000412026723663283 0.000448618646673776 0.000478337314643673
4.00553063332699 0.0491767431050349 0.433323124633075 0.125599336271313 0.691047356293711 0.0595033062043617 0.0595800672357946 0.000168618187821492 0.000276778860150977 0.000488302799248342
4.01534811036945 0.0499639986422964 0.433323124633075 0.126442922813445 0.315407973698002 0.0595416908335059 0.0596186733330099 0.000620138518429962 0.00125526895814605 0.00232545331499455
4.02516558741192 0.0567185369349007 0.433323124633075 0.126710870134102 0.647359349790528 0.0595578989295898 0.0596350908343223 0.000381335194843143 0.000695159882623025 0.000980505349937355
4.03498306445439 0.0568086676573641 0.433323124633075 0.127737073592633 0.383551569661236 0.059577027231266 0.0596544272326579 0.000151167651507723 0.000738595554505994 0.000408635515266395
4.04480054149686 0.0557498127201731 0.433323124633075 0.12921526993514 0.520740624919388 0.0596046151405291 0.0596822232233218 0.000100144685745744 0.00074312556388403 0.000826530504169058
4.05461801853933 0.0623164843722258 0.433323124633075 0.129275909567591 0.268001493979032 0.0596098945035312 0.0596876990864897 7.59495910197906e-05 0.000217097702043852 0.00013220867881169
4.06443549558179 0.0594542044775694 0.433323124633075 0.130905538132907 0.3120341974873 0.0596302916734244 0.0597082956793393 0.000243404777944433 0.000752856141086229 0.000910450351555255
4.07425297262426 0.0585416183272404 0.433323124633075 0.132256417743339 0.179400335325271 0.0596582647497064 0.0597364679628115 0.000278678026102268 0.000692728224716908 0.000919355412844055
4.08407044966673 0.0622297961120604 0.433323124633075 0.133049037166625 0.305441239904777 0.0596764010634321 0.0597547957078725 0.000489610084844627 0.00131735665178011 0.00162118094597151
4.0938879267092 0.0616000565146896 0.433323124633075 0.134246662067324 0.192039820077522 0.0597006521211581 0.0597792376152475 0.000580590750582001 0.00208041289738209 0.00220663531943529
4.10370540375167 0.0701751514560109 0.433323124633075 0.134051345199188 0.290577236901387 0.059695034964267 0.0597737960120602 0.00153465331875822 0.00297770579792123 0.00561224765938036
4.11352288079414 0.0677148714227338 0.433323124633075 0.135113989572075 0.207745886668334 0.0597011623104737 0.0597801018710422 0.000364042779720095 0.000773550911944768 0.0012650959864537
4.1233403578366 0.0670751487140737 0.433323124633075 0.135927096414917 0.313108565191813 0.0597120066654983 0.0597911247218023 0.00143612825682532 0.00213910416199287 0.00435913467145201
4.13315783487907 0.0701665409030263 0.433323124633075 0.136331230733679 0.345256136520115 0.0597136167581223 0.059792906941891 0.00064167685543729 0.00111884289866634 0.00273286610176148
4.14297531192154 0.0634895036716634 0.433323124633075 0.138108736825475 0.183803836607274 0.0597437393742392 0.0598232112539248 0.000637530459213392 0.00132526385440614 0.00242065342330007
4.15279278896401 0.068676181378549 0.433323124633075 0.138395577328651 0.323830589922608 0.0597573388871457 0.0598369822061551 0.00032626642349153 0.000817274485888533 0.00113046192465507
4.16261026600648 0.0629193793261218 0.433323124633075 0.140173041793203 0.469223600395403 0.0597964246531063 0.0598762471962111 0.000664293503897647 0.001119596187962 0.00227243512842707
4.17242774304894 0.0559936493055381 0.433323124633075 0.14131257645147 0.323500009294801 0.059862096037611 0.0599421091353767 0.000833511987499593 0.00168353336663078 0.00310768372048784
4.18224522009141 0.0548943782218874 0.433323124633075 0.141281923911591 0.834725703637191 0.0599305062229293 0.0600107123278703 0.000338661220464918 0.000678547976355959 0.00137813907310336
4.19206269713388 0.055629801680709 0.443171377465645 0.132969271602776 0.859196882338983 0.0599312348396301 0.0600116755178788 0.00131515790843366 0.00227662428784247 0.0054863637580963
4.20188017417635 0.0610310298835451 0.443171377465645 0.132451563833687 0.483315007047082 0.0599116387165629 0.0599923046915035 0.00101394791635148 0.00190618007331758 0.00406051213292516
4.21169765121882 0.0546230556320536 0.443171377465645 0.133107284270477 0.570827341266993 0.059914666594668 0.0599955692448019 0.000446576651566415 0.000723293823696485 0.00122594783260242
4.22151512826128 0.0521689575292427 0.443171377465645 0.133095513830836 0.983617408128775 0.0599247513875439 0.0600058957033481 0.00121765028416297 0.00292690008175016 0.00250451784234759
4.23133260530375 0.0664141543706449 0.433323124633075 0.142953808366286 1.06875322857624 0.0599593287358932 0.0600406412680212 0.000737899625079491 0.00173116159167238 0.00687055973644349
4.24115008234622 0.066850506758658 0.433323124633075 0.144196756689386 0.413053684170896 0.0599971702340742 0.0600786474400736 0.000333507007201249 0.000918162192071552 0.00170362509045424
4.25096755938869 0.0692304192613612 0.433323124633075 0.144464519826468 0.537631143223714 0.0600278473641192 0.0601094838901347 0.00229331992109292 0.0046196700880204 0.00792488571401248
4.26078503643116 0.0649083057568628 0.433323124633075 0.145727957396891 0.473508475183905 0.0600773205468501 0.0601591221206785 0.00099590916002139 0.00211674754108281 0.00306446397965241
4.27060251347362 0.0705113183268467 0.433323124633075 0.145788926026895 0.397128873422212 0.0601084465853325 0.0601904017170983 0.00078102258552941 0.00199333324018231 0.00298998587390719
4.28041999051609 0.0777885773140625 0.433323124633075 0.145531124128561 0.49055583821663 0.0601144834147167 0.060196577691839 0.00199668138569447 0.00394611988177484 0.00643475921349068
4.29023746755856 0.056423473068691 0.443171377465645 0.136996939667227 0.491506968976701 0.0601216323836958 0.060203951806151 0.000415755136509246 0.000562730722883894 0.000817119705191285
4.30005494460103 0.054099388372714 0.443171377465645 0.138197667521449 0.293019527977764 0.0601407318221042 0.0602232782331933 0.00055458017734003 0.000806567391509786 0.00135588754146476
4.3098724216435 0.0592763666399716 0.443171377465645 0.138191799506281 0.265458301424949 0.0601427677060552 0.0602255304324176 0.00076369736479768 0.00247806793913178 0.00229132830492052
4.31968989868597 0.0609544089993824 0.443171377465645 0.138300452767377 0.346560002011261 0.0601392843714672 0.0602222595480668 0.000224954521790886 0.00127520532118935 0.00134601008490963
4.32950737572843 0.0583228678046115 0.443171377465645 0.138611648419354 0.330620408440354 0.060144784437958 0.0602279764955138 0.00116562171104738 0.00213538899520162 0.00349850670273758
4.3393248527709 0.057428124560755 0.443171377465645 0.138680898028118 0.330108967705792 0.0601527042641538 0.0602361146194317 0.000768251665843511 0.00186048886934074 0.00305659956796205
4.34914232981337 0.0562590737386335 0.443171377465645 0.1388729689034 0.324839946045477 0.0601644720494987 0.0602481023473679 0.000588354739546561 0.00116191735295504 0.00116152972605056
4.35895980685584 0.0561296672451838 0.443171377465645 0.139040998535286 0.360617768108198 0.0601767338457526 0.060260583612541 0.000758800859469694 0.00173616783025866 0.00377344045006544
4.36877728389831 0.0534847062151509 0.443171377465645 0.139545899307074 0.27705477109305 0.0601989260070279 0.0602829990607247 0.00149796342538604 0.00346810148293485 0.00669474452952288
4.37859476094077 0.0640819001030182 0.443171377465645 0.138685980085198 0.367595527687428 0.060183326608926 0.0602676028162758 0.000425996940639751 0.000978859226042212 0.00202578803152507
4.38841223798324 0.0622928288153028 0.443171377465645 0.138952702546887 0.254204830268276 0.0601739387816843 0.0602584207044412 0.00152717402365407 0.00420448932036901 0.00725230299000609
4.39822971502571 0.0630316988602658 0.443171377465645 0.139028932536865 0.290844003706686 0.0601619836131425 0.0602466690031641 0.000838393216007091 0.00185568377563191 0.00312858039955649
4.40804719206818 0.065063608287153 0.443171377465645 0.139071786319689 0.441430643819126 0.0601432948039065 0.0602281787389495 0.00025783338607108 0.00062030633021002 0.000980222685184647
4.41786466911065 0.0517747684417332 0.443171377465645 0.140462524239518 0.265508841775912 0.0601719334810948 0.0602570394462083 0.000454843355306259 0.00109635426304021 0.00182938375820174
4.42768214615312 0.0637956317138081 0.443171377465645 0.139498588610713 0.345040977502557 0.0601581353752441 0.0602434401201517 0.000674102398299395 0.00120185506697538 0.00182836219366488
4.43749962319558 0.0549538655939948 0.443171377465645 0.140087805090842 0.221946524208907 0.0601740533642335 0.0602595731211018 0.000736680219029424 0.00170935759429606 0.00317833159521695
4.44731710023805 0.0571564745983534 0.443171377465645 0.139512306296938 0.248780030967354 0.0601798853539367 0.0602656162587171 0.000348728206832129 0.00124232853188129 0.00194745013712051
4.45713457728052 0.061125426853879 0.443171377465645 0.138803219395834 0.249362414739665 0.0601695291738767 0.0602554639513379 0.0022021954804047 0.00447654476588646 0.0102817143824194
4.46695205432299 0.0602690416516287 0.443171377465645 0.138666346720103 0.314124073412865 0.0601606970212755 0.0602468369596545 0.000470649694744572 0.0012437296757225 0.00163432988095012
4.47676953136545 0.0527557526329403 0.443171377465645 0.139295441188765 0.298545264882168 0.0601776436229888 0.0602640019221014 0.000449084188664115 0.00203581072488498 0.00244741601841534
4.48658700840792 0.0558814026337963 0.443171377465645 0.139234930040867 0.37393944484679 0.0601843063589659 0.0602708756028734 0.000798461854494039 0.00351705080365901 0.00356839934803762
4.49640448545039 0.0525725962168 0.443171377465645 0.139787305620754 0.357494103689838 0.0602034963203594 0.0602902809193078 0.000879791287146771 0.0031154422169851 0.00353181395492946
4.50622196249286 0.0620754300371678 0.433323124633075 0.141901834845188 0.456406745088765 0.0602275670921081 0.0603145236199404 0.000819655509364958 0.00151765733177328 0.00327100456781344
4.51603943953533 0.0575330595159627 0.443171377465645 0.139357185867503 0.390456457546924 0.0602288086980091 0.0603159688902802 0.000684994805935697 0.00183614185534367 0.00285718331326657
4.5258569165778 0.0599155750815769 0.433323124633075 0.140170213903459 0.43983848062478 0.0602500683997553 0.0603374078906682 0.000599519654780421 0.00235794056719784 0.00296585410587264
4.53567439362026 0.0500833283617139 0.433323124633075 0.140600003189125 0.462776934375638 0.0603032110133408 0.0603907483985999 0.00064398405666591 0.00315476787227541 0.00314115807602662
4.54549187066273 0.0572489397239316 0.433323124633075 0.139281169010527 0.353931486957437 0.0603274644396754 0.0604151870183425 0.000958418993929679 0.00325857902504498 0.00279599690706808
4.5553093477052 0.0580588655957852 0.433323124633075 0.138645953566066 0.270726061770264 0.0603457197382379 0.0604336263364623 0.000792059716429185 0.00274773611391072 0.0017904117159875
4.56512682474767 0.0596058097562902 0.433323124633075 0.138000078768745 0.256203364950615 0.0603557036853232 0.0604437915068755 0.000809731133150488 0.00136601666917371 0.00253409900075028
4.57494430179014 0.0565254566467231 0.433323124633075 0.137774958546182 0.240114903359373 0.0603736894610685 0.0604619644170495 0.000729830868406532 0.00415207829279242 0.00426292563631417
4.5847617788326 0.0562667686178642 0.433323124633075 0.137386603578991 0.249617435073029 0.0603902771684544 0.0604787395121887 0.00215540764830072 0.00408727941862852 0.00774139376413348
4.59457925587507 0.0505968650672677 0.433323124633075 0.137257374652854 0.22177765243042 0.0604232024708651 0.0605118633664774 0.000272167934984962 0.000781332700627483 0.00119982638920241
4.60439673291754 0.054118976343365 0.433323124633075 0.136156449726463 0.25601863473253 0.0604396805643211 0.0605285340532186 0.000626983794559317 0.00139769511479839 0.00263299323874787
4.61421420996001 0.0591319678170926 0.433323124633075 0.135101318536548 0.236601215629615 0.0604354675057505 0.0605245041373401 0.000883298539737513 0.00191793393175859 0.00269394377258794
4.62403168700248 0.0620239368734877 0.433323124633075 0.134528207689102 0.454159288558099 0.060419526225467 0.0605087396175239 0.00123105774628681 0.00323481461167665 0.00356822695616097
4.63384916404494 0.0502830170318381 0.433323124633075 0.135104654147325 0.198438699151356 0.0604420069915161 0.0605314193661779 0.000553157048041238 0.001330973343977 0.00153956333089052
4.64366664108741 0.0434108732600285 0.433323124633075 0.135493173947058 0.0935998161937265 0.0604871751783796 0.0605767985780951 0.00267244479951242 0.00676218426035787 0.00627637341468218
4.65348411812988 0.0559370293996861 0.433323124633075 0.134172362373696 0.248621528496063 0.060488055880769 0.0605778648821829 0.00429493063025238 0.00865654762964259 0.0150395802372009
4.66330159517235 0.0526300723359148 0.433323124633075 0.133843135463103 0.207392911512544 0.0604973342477886 0.0605873350880878 0.000733251803320084 0.001679483209008 0.00243012688549155
4.67311907221482 0.0387718698284469 0.433323124633075 0.134658217529057 0.159121622238629 0.0605524876671066 0.0606427062522384 0.00173465017727817 0.00342322869063506 0.00514818460501831
4.68293654925729 0.0438022001111535 0.433323124633075 0.134902628556863 0.47139716960215 0.0605943863621967 0.0606848087273569 0.00267996131424528 0.00548020483293244 0.00524781585982031
4.69275402629975 0.0511886993288508 0.423474871800505 0.128568518716395 0.739368612437742 0.060600287105481 0.060690903233716 0.000633829274834218 0.0035453905442979 0.00399042550213552
4.70257150334222 0.0473902027234407 0.433323124633075 0.133376206598369 0.746553937429565 0.0606242931065193 0.0607151050980166 0.0016967276387839 0.00469035175765092 0.00805286688126272
4.71238898038469 0.0362091257492668 0.423474871800505 0.128351999834425 1.45804909651952 0.0606739924668221 0.0607650277829828 0.00127344342300274 0.0025005371106603 0.00426121584021978
4.72220645742716 0.0470983767251246 0.433323124633075 0.135094259745078 0.525322682882563 0.0607094101140401 0.0608006315933105 0.000914732055963089 0.00273437671842868 0.00395993957802091
4.73202393446963 0.0540752143729153 0.433323124633075 0.134344519719033 0.488151084596037 0.0607209206149111 0.0608123122810617 0.000509165364230077 0.00120013347054378 0.0023652419405778
4.74184141151209 0.0377336019522381 0.423474871800505 0.126857274587694 0.294893050723541 0.0607590862528909 0.0608506959137152 0.000728580016607319 0.00125190414625296 0.00186546592015428
4.75165888855456 0.0407750201349216 0.423474871800505 0.126547361804537 0.196183471404576 0.0607871720262629 0.060878991443481 0.000445913156537152 0.00156899450125301 0.00201676823845267
4.76147636559703 0.0375481224617347 0.423474871800505 0.127270515937689 0.235137358410588 0.0608293828523911 0.0609214143227393 0.00130563713625327 0.00304683199367249 0.00566534475079459
4.7712938426395 0.0366904356408067 0.423474871800505 0.127225439783074 0.458760787458519 0.0608746217039009 0.0609668645856778 0.00108171000231122 0.00248590254606146 0.00415568710858431
4.78111131968197 0.0375839366069702 0.423474871800505 0.127348347463237 0.685892920853354 0.0609187530927498 0.061011202238279 0.000799680759232659 0.00199619319023225 0.00384732379290882
4.79092879672443 0.0371838282972575 0.423474871800505 0.12719985427213 0.268904321610112 0.0609641838264458 0.0610568376921209 0.000612304633509957 0.00192784939059476 0.00315032802034885
4.8007462737669 0.0394318022500323 0.423474871800505 0.126528143604268 0.235924349373986 0.0610003464345987 0.0610931991495435 0.00135564285938969 0.00306134872142243 0.00731523460431046
4.81056375080937 0.0360581086557372 0.423474871800505 0.126951794548165 0.345144801007546 0.0610498972218135 0.0611429517827196 0.000660497549096285 0.00154179107261334 0.00396879024316451
4.82038122785184 0.0264462334294597 0.423474871800505 0.128098939498478 0.380688229764911 0.0611351480272535 0.0612284187734658 0.000370701774385781 0.00100189471067496 0.00177393462078844
4.83019870489431 0.0392779183982152 0.413626618967935 0.11628934831445 0.400174192072687 0.0611338191341425 0.0612273061238868 0.000624302519364534 0.0012948391770044 0.00285050580482791
4.84001618193678 0.0328764144404298 0.413626618967935 0.116996327134085 0.287871747076418 0.0611563230475533 0.0612500350892766 0.000502581591784149 0.00082203002207621 0.00171583562848353
4.84983365897924 0.035814417787756 0.413626618967935 0.116861921076706 0.253710797323134 0.0611706707082425 0.0612645985578073 0.000253737582101508 0.000993043491584558 0.00124874652099284
4.85965113602171 0.0378197266119432 0.413626618967935 0.116828467307285 0.345302276188247 0.0611802428184709 0.0612743788651753 0.00147147464582041 0.00231922159894325 0.00607675424720481
4.86946861306418 0.0348857788153667 0.413626618967935 0.117566529806176 0.212580590703665 0.0612039462857274 0.0612982912491105 0.000338199092484998 0.00080057734476701 0.000773486870656967
4.87928609010665 0.0352689433774424 0.413626618967935 0.118388156732165 0.258324251881286 0.0612326536764708 0.0613272005339806 0.000742363930160409 0.0023387775254007 0.00481121547743633
4.88910356714912 0.0278345947453298 0.413626618967935 0.120338635429496 0.286265861434102 0.0612956807412941 0.0613904359626454 0.00070581948669381 0.00164066635237077 0.002528154650017
4.89892104419158 0.0355281179972468 0.403778366135365 0.105695369456983 0.534802895547147 0.0612684566468239 0.0613634431009348 0.000627500038303868 0.00284872810932526 0.00280510189509886
4.90873852123405 0.0238161183513947 0.413626618967935 0.122087608041627 0.39868701158249 0.0613566990761977 0.0614518893903155 0.000833807919522616 0.00275332144363332 0.00250103036840984
4.91855599827652 0.0171565476611673 0.413626618967935 0.123975112880525 0.665967944046181 0.0614769802540549 0.0615723788384514 0.00139082333386807 0.00327928593225752 0.00551737004863184
4.92837347531899 0.0203533785549634 0.403778366135365 0.110053694199614 0.44782975442618 0.0615234848869088 0.061619123106804 0.00119024094445 0.00462487765173675 0.00542871592911695
4.93819095236146 0.0249403831013273 0.403778366135365 0.111571227590303 0.702693526329903 0.0615671765521462 0.0616630354873124 0.000689026171491609 0.00319752908563367 0.00348985430524901
4.94800842940392 0.0385069104780007 0.403778366135365 0.110827520617423 1.20521430128995 0.0615690114373435 0.0616650596436765 0.000628723975738205 0.0012954592763531 0.0023045627484238
4.95782590644639 0.025297713394077 0.403778366135365 0.112403987219095 1.16526399723874 0.0616205672753239 0.0617168245228885 0.000368547820772084 0.00183426781870523 0.00175144846321709
4.96764338348886 0.0220936470459939 0.403778366135365 0.113322756605468 0.488765020394166 0.061688972878141 0.0617854388849706 0.000842567087297342 0.00215634857201738 0.00287874252244151
4.97746086053133 0.0236142019854239 0.403778366135365 0.113704270492306 0.878047611503847 0.0617575863052406 0.0618542520225327 0.000124341534203214 0.00034340021699921 0.00071814132306225
4.9872783375738 0.0204200839378785 0.403778366135365 0.114346633743853 1.16222947983131 0.0618417514791377 0.0619386171707586 0.000273150962548902 0.000842320595851064 0.00108625936281826
4.99709581461626 0.0175781680631947 0.393930113302795 0.103434564976765 0.487502971416664 0.0618840143958562 0.0619811171189939 0.000905023731633625 0.00191823201564925 0.00203583078470981
5.00691329165873 0.0219570008749257 0.393930113302795 0.104317425789165 0.55982855603074 0.061921155942775 0.0620184787351253 0.0003946187542562 0.000989361673758994 0.00103115487022263
5.0167307687012 0.0246684726421496 0.393930113302795 0.104552877551054 0.505269105935409 0.0619544123482145 0.0620519438982758 0.000815089423490277 0.00165792366751462 0.002428195246986
5.02654824574367 0.0295652642525014 0.393930113302795 0.104618569930326 0.873436019409094 0.0619765552653861 0.0620742798843669 0.000318080814932112 0.000810708190081269 0.000824498987495439
5.03636572278614 0.0213960561830931 0.393930113302795 0.105764801872361 0.937687441839015 0.0620320314576626 0.0621299583306139 0.000200812685092319 0.000658810337828374 0.000492127402567726
5.04618319982861 0.024131105360768 0.384081860470225 0.0953877466974495 0.837096832808015 0.062030550432777 0.0621287041022237 0.000114373997917447 0.000277506815334944 0.000394943715737835
5.05600067687107 0.0259367899374741 0.384081860470226 0.0963897766508404 0.667622871753656 0.0620325051551259 0.062130873553367 0.000110601790290341 0.00296292709914065 0.0018102961531411
5.06581815391354 0.0279973329633884 0.384081860470226 0.0972462991658541 0.87714627979366 0.0620364275002683 0.0621349983544842 0.000160192649969716 0.000731733656911391 0.000769152887432675
5.07563563095601 0.0293003965287135 0.384081860470226 0.0979169432777316 1.11727475826998 0.0620435992869065 0.0621423624348771 0.000199030794624412 0.000420818784069337 0.000547190112499714
5.08545310799848 0.0142435539968123 0.384081860470226 0.0998045678808425 0.942079798870225 0.0621088573936344 0.0622078342230422 8.55035677403047e-05 0.00059336201922523 0.000634029187188282
5.09527058504095 0.0256164569471347 0.384081860470226 0.0994202252022606 0.780706646623956 0.0621423366549872 0.062241498209668 0.000192967517760074 0.000591891930078429 0.000670439686936095
5.10508806208341 0.0206809361858853 0.384081860470225 0.100874840354105 0.830906549259195 0.0622022943866158 0.0623016410361681 0.000504657412910022 0.00187115181124836 0.0016889797938622
5.11490553912588 0.0141567555489539 0.384081860470226 0.10196091856327 0.777197595139212 0.0622913684270713 0.0623909050099881 0.000255072079722647 0.002268598608777 0.00210830411390609
5.12472301616835 0.00585541155740599 0.374233607637656 0.0933256430085111 0.823008116465447 0.0623632106401033 0.0624629820491151 0.000307180828558184 0.00108143805023979 0.000849187251363322
5.13454049321082 0.00757985664914052 0.374233607637656 0.0940268291368865 1.00872156097507 0.0624380377147543 0.0625380321562005 0.000587368380434428 0.00150559585478204 0.00174601426647502
5.14435797025329 0.00427057507658424 0.374233607637656 0.0947083582545641 1.18817838124406 0.0625304465206841 0.0626306630054591 0.000763905545231087 0.00155379743089714 0.00216017479204762
5.15417544729575 0.00125736159563339 0.374233607637656 0.0946159839202709 1.93962780114753 0.0626352840108098 0.0627357232370851 5.75830754382356e-05 0.000188775088876817 0.000262536611085988
5.16399292433822 0.0137049234963366 0.364385354805086 0.0861192894325413 1.84259204838085 0.062741438385979 0.0628421594572279 0.000395369678282597 0.000891749759151579 0.00104929827231266
5.17381040138069 0.0182301993849314 0.374233607637656 0.0958959987876455 1.46428756960001 0.0628133668929464 0.0629142575426594 0.000197471698803483 0.000467648451900349 0.000811645347152206
5.18362787842316 0.00200224499381629 0.354537101972516 0.0803477880785923 1.83320507026323 0.0628513239326886 0.0629524757540453 0.000181355091527405 0.000444072425590551 0.000742587894325876
5.19344535546563 0.0118800700156858 0.354537101972516 0.0817435737675969 1.61950466952716 0.0628730177305907 0.0629743990536735 0.000246214045503457 0.000756588282161659 0.00124908781946631
5.20326283250809 0.00157154203609622 0.354537101972516 0.0832364480279033 1.0999333578937 0.0629378359797135 0.0630394577878736 0.000589645204233846 0.000977814919346439 0.0021933628011236
5.21308030955056 0.00706658784019676 0.354537101972516 0.0829898911191946 0.592977270422148 0.0629898992781256 0.0630917444740166 0.000307182972687222 0.000474925215772647 0.0014392679787878
5.22289778659303 0.00153705826743933 0.344688849139946 0.0770181365667936 1.38269452207258 0.0630376300873412 0.063139736838462 0.00011949495901875 0.0011743639162525 0.00113853357574192
5.2327152636355 0.00481922693775905 0.354537101972516 0.0856639013303076 1.79405571056755 0.0631494404877742 0.0632517741571577 0.000498959344705855 0.000962703040866318 0.00187771425607343
5.24253274067797 0.00894250540418595 0.344688849139946 0.0761271128947964 1.99092663976041 0.0632232808465748 0.0633258816857068 0.000878926306497418 0.00194005477648921 0.00478761681877592
5.25235021772044 0.0025868325579389 0.334840596307376 0.0706698676615304 3.40366375637782 0.0632513906072337 0.063354263869702 0.000181989355026142 0.000864447910729627 0.00107305514715718
5.2621676947629 0.00846614026285131 0.354537101972516 0.0848717979628168 1.5694375346808 0.0633851692673438 0.0634882591381113 6.0721038537316e-05 0.000632406500631993 0.000649887859177842
5.27198517180537 0.00378783198842214 0.324992343474806 0.0656393270452322 2.34645138583199 0.0633960060718217 0.0634993819362308 0.000118761684141526 0.00042409568993282 0.000323422778687053
5.28180264884784 0.008806503745173 0.344688849139946 0.0793432359236727 1.56474346319296 0.0635091602487137 0.0636127657071861 0.000231573048896171 0.000472257953148844 0.000653737578471399
5.29162012589031 0.00451100532270798 0.324992343474806 0.0668738579333711 1.88823841895246 0.0635395878917014 0.0636434639426182 0.000330934287184149 0.00102365098649388 0.00153982325597371
5.30143760293278 0.000471273606776124 0.334840596307376 0.0734250674946174 1.14182439946118 0.0636036985354976 0.0637078009143379 0.000388312957046148 0.000577550818376312 0.00140459052308702
5.31125507997524 0.00142953489642295 0.334840596307376 0.0737476467558341 1.40971006316348 0.0636781374791041 0.0637824602698229 0.000209961321733183 0.000714658445777719 0.00123654922538
5.32107255701771 0.000118014509146058 0.334840596307376 0.0738376636654438 2.02678923735489 0.0637550650876055 0.0638595983464208 0.000419407236835336 0.00234296455031331 0.00226700345959978
5.33089003406018 0.00252444241796801 0.334840596307376 0.0734122275043331 0.622214978103896 0.0638278133796528 0.0639325459066814 0.000334108274607339 0.00339677425153131 0.00293046149682769
5.34070751110265 0.00670722962196446 0.324992343474806 0.068582392911067 1.87696217866728 0.0639025604779214 0.0640075289867156 0.000309304488928054 0.000919316430136526 0.00106757082320149
5.35052498814512 0.00370311458095485 0.334840596307376 0.0762737483472586 2.55114523235884 0.06402246772998 0.0641276244193812 0.000191276534250151 0.00087185724165044 0.000964512480441899
5.36034246518758 0.0211879638356276 0.315144090642236 0.0627064850118989 1.25724301310426 0.0641138344524903 0.0642192705305435 0.000146171816321606 0.000681644069318629 0.000742617057830336
5.37015994223005 0.0214171010059303 0.315144090642236 0.0627672177890281 2.00879479437733 0.0642127621667878 0.0643184703164352 0.000841183575175882 0.00199215800198659 0.00335614279805852
5.37997741927252 0.00225831745837812 0.324992343474806 0.069148452527815 0.798995478872834 0.0643033345093159 0.0644092382930147 0.000967572008265912 0.00207976111741293 0.00364860943978691
5.38979489631499 0.00366116806570227 0.324992343474806 0.0700093577429064 1.17346923160943 0.0644097897782312 0.0645158815378053 0.000565767268611596 0.00180375607372154 0.00264843281205733
5.39961237335746 0.0154872932057788 0.305295837809666 0.0585679979734751 1.54026824206774 0.0644807811096307 0.0645871353083844 0.000567164209981771 0.00165538629059291 0.00244574435064028
5.40942985039992 0.00744216852555546 0.305295837809666 0.0586920032848017 1.01104030339049 0.064535600766446 0.0646421934887548 0.000891914405400959 0.00167075774289284 0.00331049151434843
5.41924732744239 0.00353783357990656 0.305295837809666 0.0592399329718024 0.746528574077019 0.0645888553479125 0.064695669607452 0.000772650239638353 0.00159564843052817 0.00341155046990716
5.42906480448486 0.004100672720599 0.305295837809666 0.0608370094606442 0.806964545253353 0.0646597465388452 0.0647667709411619 0.000118585101232412 0.000117010460912548 0.000228357021918103
5.43888228152733 0.0017636822090108 0.305295837809666 0.0616106242749824 0.872490130960733 0.0647352293565062 0.0648424491257888 0.00046932461761052 0.00172860447146459 0.00200145627134554
5.4486997585698 0.0109065808691978 0.295447584977097 0.0556205167396837 0.854218537521011 0.0648033535694691 0.0649108097433265 0.000307424613183711 0.00128519976075655 0.0015587563620981
5.45851723561227 0.0148420069604979 0.295447584977097 0.0565544701811242 1.02580924448291 0.0648958202517372 0.0650035097603613 0.000758724382748748 0.000865564306539792 0.00176170766965165
5.46833471265473 0.0222209983775075 0.285599332144527 0.0506718824499546 1.60434145754061 0.0649754973148524 0.0650834572945928 0.000564329998602399 0.000989073193361157 0.00134212120995751
5.4781521896972 0.0307837888709822 0.275751079311957 0.0454199727071586 1.96126983527271 0.0650488038960434 0.0651570714612338 0.000240673057625779 0.000456602127810046 0.00068294789934921
5.48796966673967 0.0192208356617873 0.295447584977097 0.0590038749610368 2.29130205819382 0.0651913191233661 0.0652997964802826 8.33867091441513e-05 0.0011070161386012 0.00106549319726341
5.49778714378214 0.0194170402397659 0.285599332144527 0.0532365975901856 1.37097042927994 0.0653004074005351 0.065409117633816 0.000653142263864261 0.00140377666196832 0.00232328576138056
5.50760462082461 0.0167073921064231 0.295447584977097 0.0573066764942232 1.32649027274491 0.0654428094651054 0.0655517123742322 0.000817396862747704 0.00109521314238538 0.0018598899611538
5.51742209786707 0.00714137395469705 0.295447584977097 0.0568860316189685 1.70911237115115 0.0655628841472349 0.0656719538254403 0.000396117080165842 0.000466208089577582 0.00169346741291794
5.52723957490954 0.021453551922028 0.285599332144527 0.0521027725174763 2.49011223812895 0.0656971079391514 0.0658063917956994 0.000781182052380502 0.00160487904247288 0.00205278774401292
5.53705705195201 0.0215308466261912 0.256054573646817 0.0414891759189196 3.12790584361056 0.0657433501523032 0.0658529164798048 0.000558870137540555 0.0012428230340559 0.0021315769035783
5.54687452899448 0.0235878917764437 0.256054573646817 0.0414099938353261 1.87195454146623 0.0658040246505651 0.0659138688838637 0.000234825543787952 0.000321049779418917 0.00113999665923443
5.55669200603695 0.00951537735974239 0.265902826479387 0.0449482093904238 1.25502541092375 0.0658642248493274 0.0659742864928714 0.000434658305672677 0.00143906682595533 0.00227751071517127
5.56650948307941 0.0111776537531121 0.265902826479387 0.04536863108568 0.879458543089381 0.065940494429398 0.0660507668346373 0.000299730166459458 0.000677801542897156 0.000864943012497511
5.57632696012188 0.0153455259884172 0.256054573646817 0.0414495731244593 0.824665184828004 0.066002920791442 0.0661134301175627 0.000191437681455302 0.000240744794641912 0.000227908505398347
5.58614443716435 0.0263795075143993 0.246206320814247 0.037392451770844 1.71302900493634 0.0660707187654218 0.0661815041614346 0.000142733491602227 0.000322847388519563 0.000860225590918272
5.59596191420682 0.0277920691308295 0.246206320814247 0.0378680099163173 1.49335236100047 0.0661545310271589 0.0662655849169523 0.000342815342177724 0.00115809049443989 0.00137748704400396
5.60577939124929 0.00221327319100251 0.275751079311957 0.0487711875472571 1.81846200924115 0.0662731007128506 0.0663842866778092 0.000240146199470784 0.000850866550608228 0.000593748067355736
5.61559686829175 0.0266893047860908 0.256054573646817 0.0423291578222667 2.55542025247555 0.0664116659544168 0.0665230716828847 0.000639265446478947 0.00159133374533407 0.00178130001305501
5.62541434533422 0.0259518384374667 0.236358067981677 0.0352650567436481 2.43493607807634 0.0664873318177941 0.066599000612773 0.000714318836237524 0.00132569046607953 0.00133093240881606
5.63523182237669 0.0299899695136431 0.216661562316537 0.0264538538530011 2.40231230701735 0.0665032484258679 0.0666152358647256 0.000333364889293761 0.000960799735889024 0.000808167859386979
5.64504929941916 0.0115179513683543 0.265902826479387 0.042590585384133 2.7136269323632 0.0666432933920921 0.0667554260552366 0.00053733710448877 0.00158648957297526 0.00133154348760339
5.65486677646163 0.029207608098524 0.216661562316537 0.0273714123471888 2.1289362362218 0.0666806766126991 0.066793106902874 0.000193077119450093 0.00102425143793569 0.000996625822241077
5.6646842535041 0.0287819379240984 0.206813309483968 0.0239719321427748 2.14968218829506 0.0666902803933799 0.0668030242319036 0.000599462358242531 0.00138546803016248 0.000846776206153617
5.67450173054656 0.0185486492484488 0.246206320814247 0.0377172386375475 2.09512877042133 0.0668241191076585 0.066937042024654 0.00109186889829616 0.00165660500958664 0.000277495900281504
5.68431920758903 0.0165350781751934 0.236358067981677 0.0360420770449292 2.5242519905622 0.0669356104409766 0.0670487222107536 0.000522207697141035 0.000889587086058808 0.000573605160262385
5.6941366846315 0.0251030216869176 0.226509815149107 0.0329113223767606 2.16599654134679 0.0670489031421688 0.0671622362028604 0.000722697934181907 0.00191360062719819 0.00143535829937911
5.70395416167397 0.0271900968446974 0.226509815149107 0.0336959902043084 1.60594925539759 0.0671831056030018 0.067296652177863 0.000950780212345543 0.00149338540492429 0.000964742692403435
5.71377163871644 0.0217627836398057 0.236358067981677 0.0337115399521982 3.43436175934899 0.06733166197014 0.0674453828446743 0.000395014849395253 0.000956154589377863 0.000836238266158642
5.7235891157589 0.033150019948367 0.216661562316537 0.031480278498708 2.82133455470781 0.0674741380729957 0.0675880886782046 0.000536856418496307 0.000759979198776743 0.000778352749638931
5.73340659280137 0.0374818964797052 0.206813309483968 0.0291318451443497 2.44675220115201 0.0676076330717106 0.0677218368241809 0.000337457361926342 0.000437886744732257 0.000830654008834747
5.74322406984384 0.0413384327479396 0.196965056651398 0.0264902950740189 2.87614296898687 0.0677286563319992 0.0678431363096069 0.00061119001463897 0.0012767651219162 0.00110773414029717
5.75304154688631 0.0200698665857203 0.216661562316537 0.0295946969662333 1.98819052890285 0.0678557735300801 0.067970435323586 0.000325561559656172 0.000630595641120595 0.000776309470102011
5.76285902392878 0.0372642427248219 0.196965056651398 0.0257028543769277 1.8152474367601 0.0679831452133276 0.0680980586894555 0.000136474541275287 0.0013456820285556 0.000431447270790982
5.77267650097125 0.0202792813856698 0.206813309483968 0.0277674147856024 2.02022115259988 0.0681030540507774 0.0682181546453588 0.00011912912235822 0.000493895525798126 0.000900691827366828
5.78249397801371 0.0150065102788074 0.206813309483968 0.0263423918826886 1.32802283064252 0.0682117336081193 0.0683270052923513 0.000394822823945341 0.000344942461858237 0.000720770281352536
5.79231145505618 0.00819857993786144 0.206813309483968 0.0249733019949613 1.44620109205935 0.0683049427585742 0.0684203663747338 0.000137196386939976 0.000716252164538261 0.000697183086358113
5.80212893209865 0.0223133128101194 0.187116803818828 0.0224489888500222 0.978606824356186 0.0683937196513376 0.0685093582021139 0.000206249975344935 0.00139268450646255 0.00130587661306819
5.81194640914112 0.029349933304185 0.177268550986258 0.0201759581089347 1.22657410083261 0.0684801371943648 0.0685960194004788 0.000577407331211033 0.00111609179586618 0.0010866014490678
5.82176388618358 0.0280108564209395 0.177268550986258 0.0200646616071269 2.62506661345092 0.0685741646153502 0.0686902782829844 7.54435086373607e-05 0.000683605301722596 0.000875086597425134
5.83158136322605 0.0257341667731464 0.187116803818828 0.0215109504299187 1.75962263633373 0.0687059990055813 0.068822304689479 0.000598164201631446 0.00139835968861537 0.00177680984496217
5.84139884026852 0.0281589956283268 0.177268550986258 0.0195912522212007 1.94652592867172 0.0688231236998388 0.0689396415837102 0.000579637034183117 0.000689445225448557 0.000539748769667535
5.85121631731099 0.0407770493834829 0.147723792488548 0.013268244144427 3.02191264083503 0.0688803465522356 0.0689971677601754 0.000320084862418669 0.000608202181602679 0.00126974392319715
5.86103379435346 0.0361287457088882 0.147723792488548 0.0137185185000882 1.93665974151792 0.0689385303758356 0.0690556354643821 0.000175264046376032 0.000690291416155134 0.000970558301572845
5.87085127139593 0.0440431234609716 0.157572045321118 0.0166420944047255 2.15632572014573 0.0690750175341612 0.0691923811988382 0.000552290231837986 0.000953200428360527 0.00153959351983371
5.88066874843839 0.0390139704997239 0.147723792488548 0.0150817905940946 2.08096056535849 0.0691738307922262 0.0692914597274227 0.000241015588953864 0.000517896184064571 0.00113247935868125
5.89048622548086 0.0314031207011971 0.147723792488548 0.0145346893927075 1.10662170130674 0.0692599065365567 0.0693777788937106 0.000104277845018454 0.000282519902313567 0.00128205361651387
5.90030370252333 0.049882571952057 0.128027286823408 0.0114464111479833 2.27102102364689 0.069343156623787 0.0694613429862709 0.000421306222331706 0.000473270957754692 0.000605667296658607
5.9101211795658 0.0512993394643804 0.137875539655978 0.0131217499882191 2.66190234865513 0.0694813850093576 0.0695998514452645 0.000103228102756345 0.000196463444519972 0.000963483048631073
5.91993865660827 0.0241084330564453 0.157572045321118 0.0161183353742375 1.5166531602132 0.0696196753498249 0.0697383167300142 0.000376716381122215 0.000597691070492472 0.00190577509613393
5.92975613365073 0.0447349113704734 0.118179033990839 0.0116377114726145 1.5657074149867 0.0696971131243791 0.0698160511501512 7.12150468919183e-05 0.000189556969180668 0.000138234200094218
5.9395736106932 0.0492082602823556 0.118179033990839 0.0122516942630164 2.6651396686407 0.0698044717036613 0.069923701794244 0.000161528556134466 0.000509990495566211 0.0011922787928034
5.94939108773567 0.06087636595305 0.108330781158269 0.00969599460133469 2.14095618689206 0.0699190250820347 0.0700385817126294 2.15215677198244e-05 0.000172402146421375 0.000217189381911226
5.95920856477814 0.0228386684359198 0.137875539655978 0.012947549665407 1.97201132964185 0.0700354603783347 0.0701552007171367 6.5699083889722e-05 0.000148958533380753 0.000785516440372127
5.96902604182061 0.0309009133704968 0.128027286823408 0.0119999404973856 1.57043927242287 0.0701566978159396 0.0702766486213188 0.000108204728693855 0.000529074585350455 0.000573972713927369
5.97884351886307 0.019471563826882 0.128027286823408 0.0112465837613807 1.09933815939187 0.0702526171042839 0.0703727517260071 0.000226305920878268 0.000284329462246382 0.000736424811194609
5.98866099590554 0.0412514868399588 0.118179033990839 0.00862112805057758 1.83230975174241 0.0703886884529553 0.0705090580319107 0.000244801794695738 0.000207066651364456 0.0016069445026747
5.99847847294801 0.0204726534532379 0.128027286823408 0.0105880294255765 1.7662125165793 0.0705128360484202 0.0706333714956068 0.000129380886757088 6.1643148951372e-05 0.00288627264427864
6.00829594999048 0.0250736298033412 0.108330781158269 0.00847655317919221 1.02036061648516 0.0705937263572798 0.0707144745857009 7.65715596582166e-05 2.92574946749969e-05 0.00162385119091674
6.01811342703295 0.0311220300823983 0.0984825283256988 0.0075172665511587 1.07021274951273 0.0706709826232132 0.0707919676660339 3.8478658156076e-05 0.000116153575700656 0.00192752522715706
6.02793090407542 0.0304987339265076 0.0984825283256989 0.00768773729332495 1.00988175493657 0.0707611412371668 0.0708823516587174 9.30501000596683e-05 0.000447988882913017 0.0010479938005725
6.03774838111788 0.0276343111447536 0.088634275493129 0.0074323525485725 1.34069114126148 0.0708220528559764 0.0709434977215375 0.000563256108665865 0.000287676087162434 0.00146284840768817
6.04756585816035 0.0325678418292979 0.088634275493129 0.00812906825735499 1.03906028921843 0.0709152978606851 0.0710369735743857 6.48654873545037e-05 0.00046054764813798 0.00103678075133955
6.05738333520282 0.0211664906646846 0.0984825283256989 0.00796427450793863 1.23472489323348 0.0710202082968035 0.0711420639459898 0.000354777417160017 0.00075485076880124 0.00378791921416262
6.06720081224529 0.0365115723952637 0.088634275493129 0.00631236147289171 1.41405707577031 0.0711477350022584 0.0712698099401201 0.000743699876744811 0.0013300766786611 0.00455188066216069
6.07701828928776 0.0607944612086316 0.0689377698279892 0.00576334393754235 1.02538244456315 0.0712926878284045 0.071415056746666 0.000217825762906816 0.000307842038122673 0.00245391628769163
6.08683576633022 0.0430106505861044 0.0787860226605591 0.00475327761151745 1.06794779712015 0.0714296509772217 0.0715522540981075 0.000254608436291554 0.000165484934248985 0.00715828133034399
6.09665324337269 0.0512039123962085 0.0689377698279892 0.00490831520167373 1.42410364932123 0.071572025997307 0.0716948886504968 0.00015321609007296 0.000334749390081513 0.00333309859501486
6.10647072041516 0.036911101674293 0.0689377698279892 0.00454912403943009 0.967607707148342 0.0716836408982078 0.0718067318922647 0.00012039996308351 0.000355944222552146 0.00978049050224798
6.11628819745763 0.0345521077053081 0.0590895169954193 0.00485800975461487 0.986790997158777 0.0717678606156904 0.0718911894449115 0.000318178641025689 0.00073575739192479 0.00394720383211937
6.1261056745001 0.0328553309242351 0.0689377698279892 0.00520762809415209 0.780739131322843 0.0718990645675434 0.0720225943794168 5.86847347653481e-05 0.000195170942446893 0.00329263221221386
6.13592315154257 0.042131744548453 0.0492412641628494 0.0041435150687017 0.796859616133092 0.0719976074723965 0.0721213907030029 0.000122128298188534 0.000135539030460971 0.00654931677698529
6.14574062858503 0.0333435513412418 0.0590895169954193 0.00467106425630842 1.05109620251732 0.0721225431358769 0.072246532232772 0.000126218090131821 0.000103100611892535 0.00897134083224371
6.1555581056275 0.0440749699843325 0.0492412641628494 0.00416584641349771 0.7756421564682 0.0722576891290702 0.072381914082333 0.000172543750113757 0.000122956795143163 0.0123881296321443
6.16537558266997 0.0417278362492128 0.0492412641628494 0.00385875499615568 1.1658370290519 0.0723998408053335 0.0725242883217622 0.000327870488142455 0.000769238288670317 0.0185088608560373
6.17519305971244 0.0408771494950481 0.0393930113302795 0.00426543906525884 0.731996929288328 0.0725183607278289 0.0726430428209299 0.000119004391216526 0.000344448937962121 0.0223001164190357
6.18501053675491 0.0490710313030609 0.0295447584977097 0.00443707467962223 1.36123002184026 0.0726401308834781 0.0727650727350801 0.000429803166295545 0.000629959740881196 0.017726440952617
6.19482801379737 0.0457111259913879 0.0393930113302795 0.00316661190242928 0.911484796574067 0.0728014169722858 0.0729265810793119 7.25127786087237e-05 0.00011643820569356 0.0395344464486193
6.20464549083984 0.025059374271503 0.0492412641628494 0.000536390000631215 1.40513726595356 0.0729387707797985 0.0730640976939552 0.000158994236243812 0.000172217468447454 0.0384021702016041
6.21446296788231 0.0370118669900091 0.0393930113302795 0.000901397580321428 1.25634084997731 0.0730968265236395 0.0732223453763122 4.48414278425841e-05 0.000127771445455499 0.0256471012163403
6.22428044492478 0.0254471543253094 0.0393930113302795 0.00145682351930004 1.29104066578749 0.0732267081356544 0.0733523946145834 5.11225032570002e-05 0.000149854443719974 0.0618574046936765
6.23409792196725 0.0334150602839158 0.0295447584977096 0.000101922056134296 1.46634843272049 0.0733635330738203 0.0734894111331546 7.30067438156322e-05 0.000194016571451402 0.0280467785136149
6.24391539900971 0.0495233082396159 0.00984825283256988 0.00409053524271452 1.41106234740746 0.0734999850555532 0.0736261121803254 0.00180034659282517 0.00125379943600922 0.00482942862762135
6.25373287605218 0.921596944652359 1.55602394754604 0.0783441169747155 1.65851514168379 0.0675182261879049 0.0676417475106716 0.00075663419911299 0.000506058681208725 0.00578730043900605
6.26355035309465 0.0350611468194583 0.00984825283256988 0.00117904629815974 0.751582507031725 0.0676265581179916 0.0677503027059377 0.0010338743557654 0.00079429185225972 0.0107654204337741


==> dat/sl-err.dat <==
0.0098174770424681 0.0503855154317838 0 0.000691620378296343 0.344694853529393 0.000207368206325799 0.000207566538129387 2.0044091476346e-06
0.0196349540849362 0.0805956541430215 0 0.0011175825981633 0.440741653791903 0.000536645826147402 0.000537051293064701 4.09340626695944e-06
0.0294524311274043 0.0771356419377636 0 0.00318163963176132 0.369144209200637 0.000852684873461599 0.000853292380311156 3.59028574494993e-06
0.0392699081698724 0.0593710545479051 0 0.00521605843003026 0.275280248690939 0.00109853833586907 0.00109933740728388 1.65209026945714e-06
0.0490873852123405 0.0674274343595562 0 0.00203061000445476 0.241082865550234 0.00137525326779765 0.0013762534418647 6.47939912729316e-07
0.0589048622548086 0.0623020973094255 0 0.00169007611895677 0.3885053645811 0.00163115435282746 0.00163235450045417 3.1548196285607e-06
0.0687223392972767 0.0506959146159276 0 0.00262261470411684 0.380077381394256 0.00184066336721122 0.00184205720076465 2.50945326031461e-06
0.0785398163397448 0.0460084845078685 0 0.00166406247418849 0.280748916901225 0.00203060087202477 0.00203218878358678 2.9703302953436e-06
0.0883572933822129 0.0395623508305467 0 0.000430205995559874 0.336882434408746 0.00219360254735197 0.00219538511599325 1.36636381001713e-06
0.098174770424681 0.0351386829546358 0 0.000156140239163494 0.383243629892222 0.00233826121253791 0.0023402384016597 1.62901542977934e-06
0.107992247467149 0.0301042153814879 0 0.000424226203855238 0.311400620625692 0.00246262769106931 0.00246479639551526 3.45797654115709e-06
0.117809724509617 0.0183957605754712 0 0.00252353113092163 0.293517893493322 0.00253992215304437 0.00254227251391867 1.54250960624691e-06
0.127627201552085 0.0283192867513702 0 0.00181642676668259 0.293986843854068 0.0026576915071992 0.00266022883051974 1.91447580989597e-06
0.137444678594553 0.0355997712635736 0 0.00147521980216975 0.343272870317465 0.00280506898927915 0.00280779696937554 3.25206973833958e-06
0.147262155637022 0.0324600769112406 0 0.00241243765858012 0.333577237273755 0.0029401434879495 0.00294305811433278 1.44325155014246e-06
0.15707963267949 0.0300812279362423 0 0.00246059154386913 0.246654902661621 0.00306553406848421 0.00306863408186842 1.8335991606582e-06
0.166897109721958 0.0303107336201087 0 0.0013916995358989 0.336400928759268 0.0031912205229104 0.00319450918099653 9.93192751096162e-07
0.176714586764426 0.0332503584281856 0 0.000106786254754576 0.383089907030006 0.00332815073931745 0.0033316332800935 1.85569808581872e-06
0.186532063806894 0.0238684411944959 0 0.00102602159819321 0.37521244474562 0.00342718083134202 0.00343085062045701 3.46708666002674e-06
0.196349540849362 0.0197626604127026 0 0.000922668910415703 0.284509768041195 0.00350925926958976 0.00351311495476398 1.46529080930402e-06
0.20616701789183 0.019963328546428 0 5.82634286666051e-05 0.289993160447596 0.00359165407592474 0.00359569863139356 1.20979711775762e-06
0.215984494934298 0.020195215718147 0 0.000262684680030656 0.348813303564857 0.00367482681120491 0.0036790615367192 5.75329854460005e-06
0.225801971976766 0.0211500440443351 0 0.000135660752867306 0.412051472756729 0.00376200698916722 0.00376643197567931 1.57883308615849e-06
0.235619449019234 0.0193942353524335 0 0.000464462417277656 0.403666162738676 0.00384227923341654 0.00384689177108304 2.41062404643154e-06
0.245436926061703 0.0153886826374159 0 0.00106954095895651 0.342883474359636 0.00390635291767893 0.00391114921643393 5.49691423303142e-06
0.255254403104171 0.0150557544840331 0 0.000726730065702175 0.335471954847789 0.00396886442788526 0.00397384553887229 4.02690256593786e-06
0.265071880146639 0.0146906111209166 0 0.000546679556339857 0.386828720119481 0.00402976538227728 0.00403493181330151 1.6606817329634e-06
0.274889357189107 0.0128928313379146 0 0.000989807843801038 0.39692217591823 0.00408347125319694 0.00408882054610889 8.64024291343238e-07
0.284706834231575 0.0120009680116375 0 0.00112183699051382 0.437238577294402 0.00413355920297351 0.00413909037684118 4.44636735538739e-06
0.294524311274043 0.0106688608924705 0 0.000932454684404838 0.431214646358344 0.00417803740430683 0.00418375052829861 2.36684569299529e-06
0.304341788316511 0.0100981976774885 0 0.000673920888434765 0.36315001052413 0.00422001084150617 0.00422590664449852 2.09544475244265e-06
0.314159265358979 0.0136943386089312 0 0.000398970943653099 0.37854701374 0.00427667459989025 0.00428275583076019 3.85279965359296e-06
0.323976742401447 0.017148075509154 0 0.000829717653477502 0.45711533011883 0.00434778906058936 0.00435405550411841 5.77037213175395e-07
0.333794219443916 0.016545957039397 0 0.00168334105590723 0.549140660168258 0.00441687408400104 0.00442332179755766 3.00229857440828e-07
0.343611696486384 0.0169863139973403 0 0.00127269048275591 0.492051430982857 0.0044875442981947 0.00449417517384956 5.31367193046772e-06
0.353429173528852 0.0154764774458009 0 0.000477198952871627 0.349860369764098 0.00455155426858272 0.00455837106373993 1.66436352920424e-06
0.36324665057132 0.0135393068081047 0 0.000203175401524258 0.283951302045402 0.00460742624917802 0.00461442930774855 1.00234514733685e-06
0.373064127613788 0.0148324840668219 0 0.000421871708239763 0.368666328701637 0.00466873219416465 0.00467592120550529 9.33885539743968e-07
0.382881604656256 0.0155511372890527 0 0.00122648725044328 0.442438360951367 0.00473340779827057 0.00474077947724537 3.99305722141519e-06
0.392699081698724 0.0134596415386969 0 0.00201473599652535 0.459983166324377 0.00478988741272852 0.00479743703928487 2.22618168058461e-06
0.402516558741192 0.0142427359805193 0 0.00140613743121104 0.409395276692348 0.00484926403771345 0.00485699469744056 1.74493315034645e-06
0.41233403578366 0.013558858341534 0 0.000763449780962044 0.431748119729353 0.00490546409443663 0.00491337843868646 2.09572974634445e-06
0.422151512826128 0.0109666852130006 0 0.000749822850347415 0.442922731565032 0.00495096628873772 0.00495906307328202 7.67960886341606e-06
0.431968989868596 0.00959815261067809 0 0.000789228576091261 0.35336034170485 0.00499083639018291 0.00499911470782281 4.62431860718799e-06
0.441786466911065 0.00681505111956326 0 0.00112985471656107 0.326595043708808 0.00501939852259551 0.00502785520007556 2.63741415322049e-06
0.451603943953533 0.00854790293107532 0 0.000673261764253585 0.368660908131621 0.00505485511086957 0.00506349325877751 4.00080041021804e-06
0.461421420996001 0.011382157734698 0 8.49210349464502e-05 0.503131586638882 0.00510166165061676 0.00511048576489744 1.86765981778041e-06
0.471238898038469 0.0107706057029286 0 8.22784688293554e-05 0.492181321625967 0.00514594050395445 0.00515495034247388 2.79958773859187e-06
0.481056375080937 0.00711620973877813 0 0.000343643538947669 0.366487842189022 0.00517528529164423 0.00518447760335919 7.23131091558114e-06
0.490873852123405 0.00576406581855426 0 8.46521126068867e-06 0.301615004547838 0.00519887263748093 0.00520824846483888 5.59683838265356e-06
0.500691329165873 0.00767180827235536 0 0.000539384401534893 0.306944639137543 0.00523005297901595 0.00523961632260372 3.27022335924183e-06
0.510508806208341 0.00869027274348833 0 0.000302551026816311 0.387370532928271 0.00526554502684902 0.005275295301574 6.24422054654003e-06
0.52032628325081 0.0105097167369723 0 5.34277103403369e-05 0.418183336658722 0.00530868697069476 0.00531862336367497 5.18835404709699e-06
0.530143760293278 0.010769691639772 0 0.000527583063893444 0.403724308092352 0.00535310218866019 0.00536322235286957 6.68571568799466e-06
0.539961237335746 0.00988907077441437 0 0.000851199589990748 0.36136472648962 0.00539402679234385 0.00540432850024512 3.21826097214202e-06
0.549778714378214 0.0103433558639787 0 0.00060562377122203 0.324129883637856 0.00543669651064897 0.00544718135693931 5.570978955524e-06
0.559596191420682 0.00980735463512761 0 0.000478627483507021 0.303469824396755 0.00547709289514461 0.00548776129765836 7.501296296918e-07
0.56941366846315 0.00860899391715941 0 0.000559098048022011 0.259315029719508 0.00551258269187621 0.00552343354317407 8.25447546208701e-07
0.579231145505618 0.00895190056113648 0 0.000380865931141727 0.289462226631083 0.0055493935708031 0.00556042808648764 1.92237570865868e-06
0.589048622548086 0.00952793762564275 0 0.000158120712460352 0.400222996221424 0.00558846690480455 0.00559968671776713 2.0302425949715e-06
0.598866099590554 0.00897407289618646 0 0.000139890450391811 0.450331620971758 0.00562524598687736 0.00563665093546545 2.03354102489839e-06
0.608683576633022 0.00843154118191169 0 4.29447814913608e-05 0.383246068565695 0.0056597472905554 0.00567133766818686 1.27339216119054e-06
0.618501053675491 0.00773161382144738 0 8.63536541789167e-05 0.280296653662955 0.00569131449397615 0.00570309069390382 1.16226494353115e-06
0.628318530717959 0.00722344791276741 0 0.000124260463431114 0.216846502042868 0.00572077246158757 0.00573273447262829 7.99666354815189e-06
0.638136007760427 0.00824083117783747 0 0.000168298499564068 0.234718998864227 0.00575438781035542 0.00576653657206542 4.64483914856047e-06
0.647953484802895 0.0102128133912054 0 0.000139279776582402 0.307389633066142 0.00579609825731279 0.00580843486581888 1.17836014606515e-06
0.657770961845363 0.0113154059512566 0 0.000173997676921833 0.335269185034961 0.00584241973779365 0.00585494310907801 1.07366010143285e-06
0.667588438887831 0.0106892550147206 0 0.000768206786106673 0.291017172109529 0.00588634610144167 0.00589905243902374 2.41484147284609e-06
0.677405915930299 0.0102560537077032 0 0.00105465555600581 0.249476075242275 0.00592856931369701 0.00594145668356598 2.38278759676739e-06
0.687223392972767 0.011209598261091 0 0.000693724170272692 0.247471161810352 0.0059745724717768 0.0059876436000831 1.80827799886714e-06
0.697040870015235 0.0110410735699333 0 0.000332985940593389 0.227315432869851 0.00601976239529117 0.00603301935421312 4.07530637663353e-06
0.706858347057703 0.00857010614312881 0 0.000342784699754572 0.199489194299688 0.00605481955552314 0.00606826079343116 5.18364668741173e-06
0.716675824100171 0.00600562144533257 0 0.000332513513388533 0.202761706259282 0.00607934574143095 0.0060929697412998 2.30671499017953e-06
0.72649330114264 0.00420379973840435 0 0.000245643411320551 0.227943021437639 0.00609644406155078 0.00611025022169171 2.72110220603692e-06
0.736310778185108 0.0033370629669589 0 0.000114829489615886 0.260673216899921 0.00610994277275946 0.00612393134731094 6.19217686463872e-06
0.746128255227576 0.00405324775448812 0 0.000207424189050287 0.282107861398444 0.00612629653064534 0.00614046998544819 1.45694446171649e-06
0.755945732270044 0.00422182254044356 0 0.000264021425960159 0.262621473969545 0.00614332582664739 0.00615768468332018 7.61343815029666e-06
0.765763209312512 0.00470651701065028 0 0.00023551433300889 0.203598122820457 0.00616234468666112 0.0061768891608958 5.59041704469202e-06
0.77558068635498 0.00627932649766327 0 0.000371270279715674 0.204323894891861 0.00618777419037679 0.00620250624133155 1.02539602062103e-05
0.785398163397448 0.00652748940820791 0 0.00025125365216061 0.258880550954634 0.00621423648111739 0.00622915561846671 6.72107969126091e-06
0.795215640439916 0.00671281385986489 0 0.00015056957771703 0.246695359648814 0.00624146646337527 0.00625657226782136 5.76052525306424e-06
0.805033117482384 0.00713037164770047 0 0.000152640708869334 0.255581837555763 0.00627039519286813 0.00628568803443225 5.07540396815757e-06
0.814850594524853 0.00722480136581538 0 3.94262484211261e-05 0.293170272688158 0.0062997153995799 0.00631519471554685 7.97570200579466e-06
0.824668071567321 0.008420443908702 0 1.23199612317992e-05 0.239272919612774 0.00633391184128174 0.00634957820310035 8.21892608664264e-06
0.834485548609789 0.009901940864534 0 6.2904466564595e-05 0.207435781132224 0.00637414276754165 0.00638999695614342 1.74765246780775e-05
0.844303025652257 0.0116157026231747 0 6.38891479776138e-06 0.240728019020101 0.00642133718009522 0.00643738080370456 7.73765455438868e-06
0.854120502694725 0.0127587392669098 0 2.98150007144171e-06 0.239032669616018 0.00647317012758957 0.00648940410580072 1.17559810829949e-05
0.863937979737193 0.0120637052263894 0 0.000241529568945353 0.244619751246591 0.00652217541716629 0.0065385978260102 1.24558317069602e-05
0.873755456779661 0.0124501411210374 0 4.50525673931779e-05 0.28641405758083 0.00657272998108045 0.00658934236395021 1.50940503506849e-05
0.883572933822129 0.0128135974022745 0 0.000235870144989214 0.295147863196859 0.00662474386268218 0.00664154826224653 7.62030092414401e-06
0.893390410864597 0.0116217071698399 0 0.000117877428132129 0.265691980860535 0.00667190400423145 0.00668889893451106 1.53317345405822e-05
0.903207887907066 0.0128836638976992 0 0.000472964698709777 0.263018879980832 0.00672418801078772 0.00674137658232269 6.96065248983452e-06
0.913025364949534 0.0148107365017716 0 0.000934132479847638 0.280285681467907 0.00678431056788728 0.00680169696059581 6.94873777210155e-06
0.922842841992002 0.0132519212242663 0 0.000633547380664456 0.27067567106129 0.00683809695782166 0.00685567831611727 6.74271199686621e-06
0.93266031903447 0.0127089610506158 0 0.000727236885584404 0.236413696313139 0.0068896867695512 0.00690746332917658 7.93837084929708e-06
0.942477796076938 0.0139446585870844 0 0.00137625514299816 0.23866223825053 0.00694636346551497 0.00696433996472306 4.9458463777954e-06
0.952295273119406 0.0110342731488287 0 0.00101555777534457 0.280028709856537 0.00699120130594637 0.00700937365268589 3.75960152652412e-06
0.962112750161874 0.00786690148198144 0 0.000408953887698904 0.289563117342018 0.00702308228110863 0.0070414448211854 1.04016655219391e-05
0.971930227204342 0.0100651668259801 0 0.000921522122976692 0.32758918521765 0.00706398016828851 0.00708253747255884 1.2537158106007e-05
0.98174770424681 0.0076227976811013 0.00981747704246794 0.00527954535504221 0.329997661003752 0.00710973310923225 0.00712840547435248 5.51961559801817e-06
0.991565181289279 0.00988971540249017 0 0.0010389107254179 0.331837248092756 0.00714981332458131 0.00716868116273989 3.51928482859493e-06
1.00138265833175 0.00829430137534826 0 0.000765005566124521 0.235335011556357 0.00718339107267814 0.00720245164059703 6.18018821317158e-06
1.01120013537421 0.010558867438649 0 0.00123275773038406 0.230649303061208 0.00722623916560703 0.00724549696646964 9.98883427522869e-06
1.02101761241668 0.012280708018424 0 0.00143101047221306 0.288910048290086 0.00727611273079387 0.00729557024086414 7.52300107176317e-06
1.03083508945915 0.0117512609816 0 0.00107805917523041 0.308670258482627 0.00732377583526131 0.0073434306586437 9.15570870993692e-06
1.04065256650162 0.0121586270668248 0 0.00104572577535844 0.281511291528709 0.00737308558631669 0.00739293788271253 1.46408550654945e-05
1.05047004354409 0.0143670025504055 0 0.00156667765905105 0.274437602824676 0.00743148117676421 0.00745153553919481 2.5782435538929e-05
1.06028752058656 0.0165488402955549 0 0.00204400779804464 0.262212332679367 0.00749886253862168 0.00751912317470587 2.1751325901024e-05
1.07010499762902 0.0161704571937751 0 0.00178519525847015 0.229651979339108 0.00756466924590331 0.00758513435793056 1.43117188928027e-05
1.07992247467149 0.0134931496845634 0 0.000976019261151095 0.243229834927885 0.00761939648178127 0.00764005970757857 2.4815925476509e-06
1.08973995171396 0.0161970676223855 0 0.00153161824271625 0.279841013890371 0.00768525715155494 0.00770612342669903 1.57186950986495e-06
1.09955742875643 0.0210710373627145 0 0.00277162845616885 0.263937962271024 0.00777129948352091 0.00779237871146051 9.17146482166293e-06
1.1093749057989 0.0179034064535708 0 0.00227936139425278 0.241147667144065 0.00784445719131873 0.00786574432348906 7.1097120955978e-06
1.11919238284136 0.0134051143848608 0 0.00134890534284537 0.224982028925443 0.00789908388768706 0.00792057092767021 1.22450409940481e-05
1.12900985988383 0.0160182935808613 0 0.00182732714426842 0.242685224706274 0.00796450135528986 0.00798619252182017 1.48137414972461e-05
1.1388273369263 0.0186886106587487 0 0.00226839658344286 0.291103687590205 0.00804093074524084 0.00806282997992723 1.64514807904996e-05
1.14864481396877 0.0169225588482897 0 0.00177169211984857 0.301306946120007 0.00811001698826067 0.00813212052243559 8.01041128407222e-06
1.15846229101124 0.0161927540199234 0 0.00158119340181062 0.278979041172851 0.00817607967604923 0.00819838603122833 1.65521415797658e-05
1.1682797680537 0.0187461863075027 0 0.00213636065860484 0.270871922078293 0.00825277484012644 0.00827528830792467 2.18238060095499e-05
1.17809724509617 0.0207961193089918 0 0.00251477157772922 0.259597447972404 0.00833798492448346 0.00836070848133922 4.07249740571228e-06
1.18791472213864 0.0187064163465136 0 0.0019555169127361 0.27741522931267 0.00841447718643261 0.00843740670332053 3.03685448103879e-06
1.19773219918111 0.0179864481802039 0 0.00176619011610257 0.319577186877966 0.00848797478204967 0.0085111088323999 1.3217799174859e-05
1.20754967622358 0.0209996488867054 0 0.00247651756046968 0.312330619140353 0.0085741071117668 0.0085974507010349 2.00510292722505e-05
1.21736715326604 0.0212415063315532 0 0.00268882696296768 0.267363437312204 0.00866142492988291 0.00868497892649052 1.53605633543475e-05
1.22718463030851 0.0167659493451527 0 0.00201590368319232 0.240635868291037 0.00873032514611958 0.00875408362981328 7.42977026334343e-06
1.23700210735098 0.0154050074619305 0 0.00196175967883111 0.216578055926139 0.00879375286049965 0.00881771466357847 3.5082300956428e-06
1.24681958439345 0.0159608518763479 0 0.00210329409933735 0.202951899118587 0.00885955847103046 0.00888372447440336 1.87800024610786e-05
1.25663706143592 0.0139215316537125 0 0.00151495277467506 0.236675288609675 0.00891669349182378 0.00894105995962712 3.21039175278401e-05
1.26645453847839 0.0215204694132957 0.00981747704246816 0.00583868680443267 0.301712297169983 0.00899104763436429 0.00901568142853856 2.60606591796876e-05
1.27627201552085 0.02035064926306 0.00981747704246816 0.00549409876104601 0.350581924070409 0.00906145224427898 0.00908634846568816 4.21599520072264e-05
1.28608949256332 0.0152162664435709 0.00981747704246805 0.00092026414058749 0.321928013154229 0.00913742360318944 0.00916246793704266 4.11523030750688e-05
1.29590696960579 0.0167165298394676 0 0.0016624682343559 0.269409600154568 0.00920610813250893 0.00923135473621558 2.51179180252429e-05
1.30572444664826 0.0139111609798555 0 0.00124884412661225 0.180458825856064 0.00926313591546151 0.00928858161452958 1.99829416552177e-05
1.31554192369073 0.0156330814462882 0 0.00162418722744545 0.190156954556387 0.00932746244635603 0.00935310960950395 2.60946283347739e-05
1.32535940073319 0.0183714286269063 0 0.0020737505333458 0.233805188774133 0.00940323956786043 0.00942909135904938 2.58777828600389e-05
1.33517687777566 0.0150867704983482 0.00981747704246816 0.00359232318281838 0.247860222311925 0.00945109698530817 0.00947720013294577 7.61510619773231e-06
1.34499435481813 0.0161678652039645 0.00981747704246816 0.00367675082129187 0.262873449601337 0.00950416124635133 0.00953051475953057 1.14750431528328e-05
1.3548118318606 0.00870747630220259 0.00981747704246794 0.00106899353847734 0.296635741550964 0.00955296518000157 0.00957946483006404 5.50957996645788e-05
1.36462930890307 0.00858330127496776 0.00981747704246805 0.000987818152144881 0.263192249469531 0.00960191603563965 0.0096285603384871 4.16162382270314e-05
1.37444678594553 0.0135293170769304 0 0.0013710041791315 0.298023992477095 0.00965758447526381 0.00968442814297621 1.99034402071678e-05
1.384264262988 0.0134339741614943 0 0.00143361710413015 0.231854219051137 0.00971295139571489 0.00973999458459701 2.99433228159717e-05
1.39408174003047 0.0115727387462246 0 0.00105391751791922 0.212822049010065 0.00976042215201201 0.00978766254719409 2.60046379890101e-05
1.40389921707294 0.0108207969133136 0 0.000731049246488036 0.201973645926763 0.00980448959371789 0.00983192575105609 1.68528354377944e-05
1.41371669411541 0.0112917296863375 0 0.000609208598114974 0.208163904856293 0.00985028498005437 0.00987791683758302 1.71247029974172e-05
1.42353417115788 0.0114990583699353 0 0.000579086455962385 0.275539064101234 0.00989686473333014 0.00992469236406501 8.33839318083068e-06
1.43335164820034 0.016704165824627 0.00981747704246816 0.00277802756115386 0.285039816108474 0.00995039484190412 0.00997847292501697 6.21956510337265e-06
1.44316912524281 0.0135512904927728 0.00981747704246805 0.00220209841779956 0.276838829035098 0.00999132671434862 0.0100196499372363 2.98950199367324e-05
1.45298660228528 0.0123441667186317 0.00981747704246805 0.00201509709159997 0.252761844341397 0.0100278514718777 0.0100564170853128 1.11020909516539e-05
1.46280407932775 0.00811196218436638 0 0.000198622360960465 0.261378056937194 0.0100605164914674 0.0100892749579543 1.18762664781298e-05
1.47262155637022 0.00252975820889423 0.00981747704246805 0.00129843869944041 0.269331558864332 0.0100834722851456 0.010112373957837 2.74410619561892e-05
1.48243903341268 0.00287674005905258 0.00981747704246794 0.00112015782548941 0.311089188890699 0.010108652970049 0.0101376965043381 2.03689955698519e-05
1.49225651045515 0.00899114333472362 0 0.000622833707288384 0.212381202350392 0.0101452829004172 0.0101745211073418 1.40258717560616e-05
1.50207398749762 0.00557886553921927 0 0.000190861304159462 0.153287060858797 0.0101676633963122 0.0101970930766434 2.77916715906661e-05
1.51189146454009 0.00474444199837321 0 1.83873456399697e-06 0.190891695637601 0.0101864336156568 0.0102160537806744 3.25718267946624e-05
1.52170894158256 0.00892925335225669 0 0.000364014591009543 0.244086639124712 0.0102224319670131 0.0102522461853977 5.11620438866737e-05
1.53152641862502 0.010515131979054 0.00981747704246805 0.0013593546432395 0.274600072787273 0.0102498641295906 0.0102799218358068 3.36509838856153e-05
1.54134389566749 0.00830722374425941 0 5.23155280514609e-05 0.28342198014617 0.0102829665137973 0.0103132171546607 2.03426191994151e-05
1.55116137270996 0.00797933335092738 0 5.37470663377615e-05 0.221830660126296 0.0103147499560193 0.0103451933923028 8.20379543030896e-06
1.56097884975243 0.00167044170014052 0.00981747704246805 0.000806076039325421 0.242639301249279 0.0103356325185833 0.0103662164001925 3.3025154529433e-05
1.5707963267949 0.00788378039859028 0 0.000295813081877372 0.234281880021634 0.01036731723036 0.0103980945714825 4.15416117698798e-05
1.58061380383736 0.00649267426773181 0 0.000158882584637365 0.182062957619914 0.0103932436802058 0.0104242132952041 4.64097698948055e-05
1.59043128087983 0.00493059778061311 0 3.84351769002755e-05 0.200383752372099 0.0104126354984432 0.0104437959323388 5.45022861891002e-05
1.6002487579223 0.00596479743933265 0 9.65062851232545e-06 0.224084558335919 0.010436214474173 0.010467566554489 1.25525215628279e-05
1.61006623496477 0.00658513730852839 0 3.48471392077054e-05 0.233447283507784 0.0104622935001622 0.0104938377370221 4.52592522699794e-06
1.61988371200724 0.00604841258660049 0 6.13060281207112e-07 0.249070775866442 0.0104861705200344 0.0105179065229523 0.000126534080622983
1.62970118904971 0.00711766345296283 0 0.000124447015497298 0.235183094619485 0.010514486949248 0.0105464157737646 9.90893146262249e-05
1.63951866609217 0.00720684221680579 0 0.000150683530398876 0.218106332753736 0.0105431894283414 0.0105753112447961 0.00128321105147532
1.64933614313464 0.00540234386504945 0 1.30052363038757e-05 0.188445130671826 0.0105644881101845 0.0105968014342377 0.00031120627827645
1.65915362017711 0.00517873649231992 0 3.42918711042639e-05 0.180236214910771 0.0105849217764799 0.0106174265517037 2.98905095133326e-05
1.66897109721958 0.000167077367086321 0.00981747704246805 6.57846462459033e-05 0.230767084862511 0.0106018643974206 0.0106345064982518 7.32390850413114e-06
1.67878857426205 0.00658248457482369 0 0.000277456558204714 0.244602594563746 0.0106282045209021 0.0106610396408628 1.73219671866932e-05
1.68860605130451 0.00541223543894898 0 0.000172860730711877 0.18138728768646 0.010649727460766 0.0106827545536777 1.16406163444538e-05
1.69842352834698 0.00543974281778548 0 9.0803585983068e-05 0.179603549848421 0.0106712168470586 0.010704435795505 1.69302213626248e-05
1.70824100538945 0.00729700479354634 0 9.18804869042833e-05 0.222487754187665 0.0107000538674011 0.0107334661023087 1.96533960056766e-05
1.71805848243192 0.00805845487393375 0 2.4860438696761e-05 0.243440061506959 0.0107317810448511 0.0107653870437976 3.5697362579247e-05
1.72787595947439 0.00767583144098638 0 5.45021407629687e-05 0.219036903498869 0.0107618510518156 0.0107956504130565 3.42247053423412e-05
1.73769343651685 0.00761140446644704 0 2.72943400876358e-05 0.193683043819929 0.0107917011937028 0.0108256939799849 3.79484494273747e-05
1.74751091355932 0.00744463653792549 0 1.92089944505147e-05 0.201305201915588 0.0108209606051189 0.0108551468393714 1.50702228375254e-05
1.75732839060179 0.00692061883532114 0 2.82029811147777e-05 0.173411380920224 0.0108480574399348 0.0108824366789483 3.09801924127084e-05
1.76714586764426 0.00633103297292925 0 0.000137788214303936 0.165504712363507 0.0108726244248259 0.010907196050283 9.42323896483481e-06
1.77696334468673 0.00665388333348571 0 0.000167273633850606 0.230365534064913 0.0108984038288347 0.0109331680876642 1.06675320177172e-05
1.78678082172919 0.0111494635767682 0.00981747704246805 0.0009217788360667 0.250680024454051 0.0109233068492141 0.0109583189857539 4.08693885450606e-05
1.79659829877166 0.00663351152730141 0 4.05497901266316e-05 0.22417443830405 0.0109492549990975 0.0109844601161922 7.45327383708421e-05
1.80641577581413 0.00587177618771495 0 4.12419063178793e-05 0.177919874261801 0.0109723270238324 0.0110077247535671 5.6085962364797e-05
1.8162332528566 0.00616173148098742 0 0.000111138891776386 0.145212108958785 0.0109966608800802 0.0110322516158232 0.000166038317359433
1.82605072989907 0.00611163829528794 0 0.000112110609909899 0.176075888492712 0.0110207900123242 0.0110565737645804 4.6333566437985e-05
1.83586820694154 0.00631804246139911 0 9.33300603139786e-05 0.208628992502046 0.0110456913971174 0.0110816683380011 1.00938056611423e-05
1.845685683984 0.006585237370349 0 9.6978160985306e-05 0.213996282684793 0.0110716449790566 0.0111078153686892 2.32138425263982e-05
1.85550316102647 0.00627161319479708 0 0.000126612743681476 0.198414213924108 0.0110964071031656 0.0111327707959772 1.17483322673211e-05
1.86532063806894 0.00647900427994363 0 0.00016902197619334 0.155911662052517 0.0111220572253684 0.0111586144996671 4.29653290452218e-05
1.87513811511141 0.00696347178842416 0 0.000192766249848653 0.174330876975645 0.0111496527398386 0.0111864040612912 4.97162467942726e-05
1.88495559215388 0.00751408629624217 0 0.000176103817799311 0.209803278777949 0.0111793771707746 0.0112163229964346 2.08696809031148e-05
1.89477306919634 0.00784178107639733 0 0.000141245753000674 0.186790778498036 0.0112103168741977 0.0112474574600805 1.9756315923039e-05
1.90459054623881 0.00711154224862898 0 0.000149115922193799 0.192745221884274 0.0112383892510974 0.0112757240737576 1.05999027569208e-05
1.91440802328128 0.00681034165044903 0 0.000194545469458851 0.198222775160202 0.011265355178406 0.0113028841089011 8.71677001432318e-06
1.92422550032375 0.00699390746269302 0 0.000221079860305506 0.167207599423721 0.01129308641577 0.0113308096864831 2.75476346187872e-05
1.93404297736622 0.00649619214031971 0 0.000222562570300011 0.175124420133328 0.011318855836216 0.0113567730893979 4.48473292205152e-05
1.94386045440868 0.00664674655827668 0 0.000210121476063807 0.202636874738859 0.0113451852812999 0.0113832966691125 5.23467481014825e-05
1.95367793145115 0.00714965917854249 0 0.000205167424647379 0.216179786462285 0.011373473065821 0.0114117790429156 3.44675726853007e-05
1.96349540849362 0.00670977899032976 0 0.000228101622362975 0.198443516299934 0.0114000711137333 0.0114385713896584 3.68889925509693e-05
1.97331288553609 0.00624283417156479 0 0.000265484902990332 0.143704662789142 0.0114249030904326 0.0114635973643979 4.39859420229721e-05
1.98313036257856 0.00610323935459856 0 0.000306794300643676 0.132479889675486 0.0114492635578937 0.0114881518025159 1.7625560105186e-05
1.99294783962102 0.00615079643289029 0 0.000330804063122192 0.15423784911871 0.0114738531924969 0.0115129355155317 1.8314233647193e-05
2.00276531666349 0.00657740360954184 0 0.000317371196010496 0.145569957925948 0.0115000825800129 0.0115393593717437 2.54279298011057e-05
2.01258279370596 0.00680031833945816 0 0.000295456794404347 0.150159781741856 0.0115271344246476 0.011566605896119 4.23763929708294e-05
2.02240027074843 0.00699703984875422 0 0.00025723471611333 0.169148940157011 0.0115548714132958 0.0115945377401195 5.22940129311852e-05
2.0322177477909 0.00758865133291065 0 0.000175738739784104 0.16537422680357 0.0115847484248391 0.0116246100887647 2.12628202840247e-05
2.04203522483337 0.00794914018871951 0 9.492583176679e-05 0.166431489093766 0.0116158595216346 0.0116559168110223 1.29865213976008e-05
2.05185270187583 0.00797882385788706 0 6.56878628684798e-05 0.174025017445298 0.0116470170872025 0.0116872700509731 2.66497475024907e-05
2.0616701789183 0.00796850374196323 0 9.94726723373973e-05 0.165085794176544 0.0116781971649677 0.0117186458705974 3.58027586539907e-05
2.07148765596077 0.00778147277289021 0 0.000172140525995179 0.146879368413371 0.0117087920305675 0.0117494364181951 1.42591314663678e-05
2.08130513300324 0.00750804364840207 0 0.000230322643751057 0.138254170287794 0.0117384346326796 0.0117792745497048 3.09431567162098e-05
2.09112261004571 0.00740730951782909 0 0.000241021980374845 0.155616956756869 0.0117676994216958 0.0118087348306273 5.05717929268651e-05
2.10094008708817 0.00745648519430619 0 0.000227646791207514 0.188725081655698 0.0117971204722798 0.0118383514524778 2.51403393581443e-05
2.11075756413064 0.00746413246531596 0 0.000232743805506808 0.201131520194596 0.011826575389982 0.0118680019959757 4.1862162395615e-06
2.12057504117311 0.0072788971790243 0 0.000267283579934441 0.180484537361231 0.0118553755433753 0.0118969976720696 2.1971129217012e-05
2.13039251821558 0.00700699889143785 0 0.000297445893952863 0.163665457728289 0.0118831740585469 0.0119249915221513 6.93133450095624e-06
2.14020999525805 0.00713169016089443 0 0.000271815573087197 0.184784821556524 0.0119113963399128 0.0119534092812508 2.54165884904744e-05
2.15002747230051 0.0078815793142103 0 0.000190992054097339 0.2336085713962 0.0119423571861812 0.0119845662987707 1.73585950347866e-05
2.15984494934298 0.0163884276812819 0.00981747704246805 0.00433839306778794 0.238110698345286 0.0119803929099325 0.0120228583773828 1.63256737990797e-05
2.16966242638545 0.00921875892982904 0 0.000125383230571319 0.242589247995055 0.012016488595601 0.0120591513132508 1.48838257957098e-05
2.17947990342792 0.00885499176438609 0 0.000224314630687061 0.201707766418737 0.0120513775075833 0.0120942372410359 2.18899997945723e-05
2.18929738047039 0.00812396261810888 0 0.00035126712421385 0.177139512367331 0.0120836900209115 0.0121267462197851 3.65040766267789e-05
2.19911485751286 0.00773646308950937 0 0.000409519088233057 0.171674217432039 0.0121146150916832 0.0121578674732694 1.91040050308242e-05
2.20893233455532 0.00792220465281246 0 0.000361609627034964 0.205702111195197 0.0121461516951424 0.0121896004446251 6.70892516874509e-06
2.21874981159779 0.00836512631581487 0 0.000244084801328981 0.261646967051611 0.0121791439974051 0.0122227895125514 1.00808623691209e-05
2.22856728864026 0.0146753536710433 0.00981747704246805 0.00501565918743463 0.303939374794781 0.0122096369725271 0.0122535357941809 2.25469673497557e-05
2.23838476568273 0.0073673610761229 0 0.000172690621069116 0.337729805802916 0.0122386295861761 0.0122827242249963 1.08152723570797e-05
2.2482022427252 0.00686355426231788 0 0.000240238042139684 0.305048478476197 0.0122657997899167 0.0123100898759279 5.92706997909415e-06
2.25801971976766 0.00698239157284497 0 0.000291634997537871 0.23743076683436 0.0122935456720242 0.0123380313547868 1.08671330568434e-05
2.26783719681013 0.0076515581000004 0 0.000243436707807076 0.20456255951525 0.0123237892891454 0.0123684711685266 7.31292272368567e-06
2.2776546738526 0.008975337375839 0 5.10444454139281e-05 0.239784732234016 0.0123587513352927 0.0124036305557511 2.2679626001763e-06
2.28747215089507 0.0165182543167992 0.00981747704246816 0.00591256921980254 0.288266604943275 0.0123949859754992 0.0124401185132881 1.38037194560753e-05
2.29728962793754 0.0167659018806218 0.00981747704246816 0.00612164163101986 0.31996081707993 0.0124325223379481 0.0124779055954046 1.17858533210463e-05
2.30710710498 0.00900417714621904 0 4.54122394568102e-05 0.298242436036273 0.0124675367010464 0.0125131169277898 6.83183578390669e-06
2.31692458202247 0.0077365132012498 0 0.000174449957398959 0.276015551091644 0.0124980741803899 0.0125438505008373 7.03042689587788e-06
2.32674205906494 0.00739666336002753 0 0.000245193200766824 0.262628428365819 0.0125274344228531 0.0125734066264489 1.05941492035409e-05
2.33655953610741 0.00732353990243517 0 0.000198152683191288 0.315659497695142 0.0125563951748045 0.0126025632302484 1.89639396216072e-05
2.34637701314988 0.0158957610765409 0.00981747704246816 0.00674023069703 0.346957477215342 0.0125898529428501 0.0126362689085219 5.04743498896136e-06
2.35619449019234 0.00870933439754618 0 2.14806886929542e-05 0.362460626680481 0.0126239120897742 0.0126705247774348 5.38890878151427e-06
2.36601196723481 0.00798903724377831 0 0.000114694091367995 0.362964465080534 0.0126553498459647 0.0127021587869235 7.65924936969048e-06
2.37582944427728 0.00710154300126487 0 0.00020293681582495 0.330860877439411 0.0126834985048631 0.0127305031039985 9.43404904273025e-06
2.38564692131975 0.00721260278262026 0 0.000171148703115354 0.282449424371055 0.0127120051974235 0.0127592055622467 4.27843911753724e-06
2.39546439836222 0.00776628113397559 0 7.83419682525155e-05 0.279694780075881 0.0127424664851415 0.0127898630411435 6.53478457028303e-06
2.40528187540469 0.00862110572543306 0 6.70726919012044e-05 0.270662459885125 0.0127759406949018 0.0128235340868101 1.57954149099521e-05
2.41509935244715 0.00884673507564215 0 0.000187605269997004 0.37315657041118 0.0128100165131817 0.0128578069276628 8.181718372239e-06
2.42491682948962 0.0188082478089218 0.00981747704246816 0.00804559364797286 0.363135494897687 0.0128525710376638 0.0129006095065249 1.72186206675772e-05
2.43473430653209 0.0202337285697516 0.00981747704246805 0.00846978986390956 0.382370880302345 0.0129007333662333 0.0129490171604111 1.02489209398046e-05
2.44455178357456 0.0105819270628998 0 0.000347651295343254 0.39024581413868 0.0129414786911144 0.0129899599945649 2.35644518293451e-05
2.45436926061703 0.00865512434290938 0 6.97010519798424e-05 0.311599320531437 0.0129752542637444 0.0130239319673443 7.94138685848716e-06
2.46418673765949 0.0078049602581165 0 1.36886520774038e-06 0.302082520714423 0.0130058276228327 0.0130547012367448 1.73166598536226e-05
2.47400421470196 0.00866713434788324 0 0.000230618052893594 0.358491780228038 0.0130392777306593 0.0130883477670643 2.14587901840359e-05
2.48382169174443 0.0100493618175568 0 0.000547107291742843 0.448373741872783 0.0130774545821032 0.0131267218573291 3.88222150653357e-05
2.4936391687869 0.0177807933746366 0.00981747704246805 0.00942129570271949 0.405657286021132 0.0131148964959918 0.0131644039141054 2.3366007301884e-05
2.50345664582937 0.0191360953520656 0.00981747704246805 0.009785552885758 0.418593180699671 0.0131579298824545 0.0132076741885815 1.93670194730516e-05
2.51327412287183 0.0110744496004243 0 0.000779172255131244 0.454812424988728 0.0131999140496515 0.013249855159517 4.87845126071579e-06
2.5230915999143 0.02038658388688 0.00981747704246816 0.010320345502583 0.464777634530718 0.0132478867027752 0.0132980607776105 1.45270081938653e-05
2.53290907695677 0.00939748646633864 0 0.000389606047776603 0.433225648735916 0.013284198793244 0.0133345686049513 9.47474254436875e-06
2.54272655399924 0.00732109878498632 0 0.000108459198626731 0.367938765018491 0.0133128589658189 0.0133634237365108 1.86699737446459e-05
2.55254403104171 0.0064704070491528 0 1.44460493499143e-05 0.342613342166989 0.0133383341138831 0.0133890935220617 2.22055410496112e-05
2.56236150808417 0.00774705678052201 0 0.000210713856757028 0.392839044734207 0.0133684574 0.0134194119535783 1.85506504776958e-05
2.57217898512664 0.0179684230986537 0.00981747704246805 0.0111479971376854 0.448318683353249 0.0134061671975884 0.0134573493873571 8.45108542492679e-06
2.58199646216911 0.0177091526746452 0.00981747704246805 0.0114170130396731 0.470206872755736 0.0134434907389381 0.0134948957814345 1.2702636709831e-05
2.59181393921158 0.00865297079193406 0 0.000639563684744049 0.495728435634275 0.0134765319552461 0.0135281314896028 4.56503898518953e-06
2.60163141625405 0.0093291208718207 0 0.000641242245702112 0.429176030725449 0.0135122660953283 0.013564060388438 9.12389577588563e-06
2.61144889329652 0.00887974150906978 0 0.000544211175805609 0.402360838811766 0.0135464049987284 0.0135983939795566 3.3310974294403e-05
2.62126637033898 0.0089367651430392 0 0.000653419225696728 0.370597090329407 0.013580547472172 0.0136327310572723 1.05992150996901e-05
2.63108384738145 0.0109831623914878 0 0.00109033374245793 0.358274692257646 0.013621959556998 0.0136743380904808 1.13539944633897e-05
2.64090132442392 0.0125729046904779 0 0.00142886076576459 0.402182301459823 0.013669025833298 0.0137215995418523 7.7287236497106e-06
2.65071880146639 0.0122892991770773 0 0.0014294286861179 0.464971807760345 0.0137149780078126 0.0137677467204544 3.64115690249231e-06
2.66053627850886 0.0116467743125176 0 0.00135914078961041 0.469617755946891 0.0137585272687288 0.0138114907605504 6.32261511470596e-06
2.67035375555132 0.0121369959296083 0 0.00149914314573424 0.466202192115588 0.0138037612106314 0.0138569194637569 7.45093578457085e-06
2.68017123259379 0.0140275378061636 0 0.00176449495988312 0.476617882064118 0.0138560114336765 0.0139093647930053 8.67677185348868e-06
2.68998870963626 0.0145548613066211 0 0.00170707233963119 0.463200042399919 0.0139105042923141 0.0139640529194093 7.19166051345657e-06
2.69980618667873 0.012301951552393 0 0.00123487616278151 0.358927247579382 0.01395698685582 0.0140107303853687 1.42092349423912e-05
2.7096236637212 0.0104153697231102 0 0.000923763070480588 0.230224066791939 0.0139965730517464 0.0140505111224318 1.08993631820194e-06
2.71944114076366 0.0111541694303803 0 0.00122271073822766 0.327560183931497 0.0140385156217256 0.0140926481345425 1.8788026025987e-05
2.72925861780613 0.0175338645909741 0.00981747704246816 0.0157923824337687 0.446787950736775 0.014068552577886 0.0141228950266549 1.9948183330847e-05
2.7390760948486 0.0159182186179427 0.00981747704246816 0.0162083096650677 0.431836629608462 0.0140930349672955 0.0141475798503667 1.33791504467746e-05
2.74889357189107 0.0128254396693781 0 0.00217909063860211 0.487609530183133 0.0141403416941178 0.0141950781856018 6.05377905911465e-06
2.75871104893354 0.00952059917379922 0 0.00160803290219796 0.414505154069675 0.0141754609643019 0.0142303890764931 2.56208371163892e-05
2.768528525976 0.00910426200883696 0 0.00128664962466024 0.336192270544164 0.0142095088286781 0.0142646289801596 1.94715922057605e-05
2.77834600301847 0.0109010438609725 0 0.00134400107875404 0.335591577094707 0.0142506756021219 0.0143059881517479 5.49823158034751e-06
2.78816348006094 0.0135073457485138 0 0.00173406458111824 0.431876378265572 0.0143015973843283 0.0143571022879465 2.13129912046939e-05
2.79798095710341 0.0160631351935652 0 0.00228293523345463 0.549652949926233 0.0143617870851443 0.0144174839250705 1.34098300088625e-05
2.80779843414588 0.01687694243631 0 0.00246146016539633 0.559039312780685 0.0144249566772431 0.0144808451758693 5.95149323287756e-06
2.81761591118835 0.0138158503076479 0 0.0018310312309035 0.469299191876731 0.0144770335944729 0.014533114003846 7.80675138217918e-06
2.82743338823081 0.0103067335485546 0 0.00117948106653853 0.392712129308761 0.0145162053578312 0.0145724779565577 1.07679477718183e-05
2.83725086527328 0.0135859862833586 0 0.00192944764187247 0.416260816769169 0.0145672115205409 0.0146236756714848 1.5165142197088e-05
2.84706834231575 0.021138029357024 0 0.0036194647984869 0.554759279123763 0.0146455027941232 0.0147021569363035 1.63914067113004e-06
2.85688581935822 0.0247161147570989 0 0.0045630687044822 0.658633073255351 0.0147365556397321 0.0147933982978325 3.3652741719969e-06
2.86670329640069 0.0228497603170126 0 0.00418619107320306 0.585083746170189 0.0148209653956088 0.0148779963582623 1.0172955650289e-05
2.87652077344315 0.0200965070413703 0 0.0034552370690179 0.446710473979285 0.0148957325955798 0.0149529523886677 3.1293874912788e-05
2.88633825048562 0.0223335459973633 0 0.00371764499552474 0.441198378458887 0.0149791126721497 0.0150365209001415 6.51906758900751e-06
2.89615572752809 0.0282877585810695 0 0.00476479794367185 0.535338540356084 0.0150846813462417 0.0151422764932204 1.54337774563693e-05
2.90597320457056 0.0314256655333192 0 0.00529914230401668 0.586099244738498 0.0152021033122437 0.0152598841114479 3.5568651996459e-05
2.91579068161303 0.0292414271648846 0 0.00472598198036511 0.559437105072339 0.0153119599138513 0.015369926611508 7.97257410478313e-06
2.92560815865549 0.0241176672318359 0 0.00360582961142658 0.499970341138591 0.0154032595743858 0.0154614134735811 7.71932471618194e-06
2.93542563569796 0.0226060889760042 0 0.00319810363125761 0.439034840841417 0.0154892380393978 0.0155475796026156 1.47953276452871e-05
2.94524311274043 0.0261830651580746 0 0.00393615683461157 0.513564823303503 0.0155884965064093 0.0156470242067035 2.42646007030761e-05
2.9550605897829 0.0305362612030793 0 0.00502104526183361 0.671252612109555 0.0157036481600221 0.0157623594565184 9.88079888068606e-06
2.96487806682537 0.0321878945890264 0 0.00541550556299653 0.689822345237305 0.0158250109467523 0.0158839044355516 9.95244121877018e-06
2.97469554386784 0.0284442692532869 0 0.0046891135232689 0.538504948085151 0.0159326693963388 0.0159917458727528 8.05597341058213e-06
2.9845130209103 0.0248433968457931 0 0.00397174218579877 0.384286513571683 0.0160270713705488 0.0160863318747252 3.21423148518389e-06
2.99433049795277 0.030764475336869 0 0.00479238256450981 0.416500626687355 0.0161441755115923 0.0162036183090563 2.28838385566848e-06
3.00414797499524 0.0406074822581426 0 0.00623480204060894 0.686452781265641 0.0162988027844074 0.0163584246413793 5.25522267859725e-06
3.01396545203771 0.0464218540995893 0 0.00653809103908121 0.740159287325566 0.0164765279462145 0.0165363281038018 1.10386217588847e-05
3.02378292908018 0.0352444591959953 0 0.00509938149267553 0.58964486059919 0.0166118597051393 0.0166718401494236 5.64260345218484e-06
3.03360040612264 0.0225007119579935 0 0.00330094714054846 0.465305069156521 0.0166985015506833 0.0167586657107072 1.24987116938057e-05
3.04341788316511 0.0303209748079383 0 0.00376097797546704 0.521995050163336 0.0168161198167289 0.0168764673285276 6.82736436739782e-06
3.05323536020758 0.0486438274092278 0 0.00594810028325254 0.527432057380741 0.0170043669740684 0.0170648931979973 1.66292620175229e-05
3.06305283725005 0.0546807142624643 0 0.00740543539144833 0.559651886031548 0.0172150970297309 0.017275797155528 7.39589811804262e-06
3.07287031429252 0.0535027988299421 0 0.00726495858219622 0.543253015862923 0.0174217381139852 0.0174826115522171 7.26229345785411e-06
3.08268779133498 0.0534843287584814 0 0.00623825031269248 0.394434779183506 0.0176299515069761 0.0176910013242188 4.90947065505879e-06
3.09250526837745 0.0500625662638967 0 0.00659080479931196 0.410298901527 0.0178243862178321 0.0178856099360726 9.83008778509804e-06
3.10232274541992 0.068447839143599 0 0.0064139029366147 0.523025320932415 0.018092514382293 0.0181539153320394 2.56916592688805e-06
3.11214022246239 0.0851309136614409 0 0.00570590168225427 0.682413488533463 0.0184276918338298 0.0184892752468468 9.67068998190431e-06
3.12195769950486 0.0620992938215641 0 0.0054936123641891 0.770204187705262 0.0186723725683056 0.0187341348507182 7.66977126267434e-06
3.13177517654732 0.0278204771233164 0 0.00161071194912055 0.405140732243595 0.0187838640899985 0.0188458146621803 5.89139364187115e-06
3.14159265358979 0.0157576189397706 0 0.000526303088957458 0.0534314769170362 0.018848690856101 0.0189108362062651 1.7285797913156e-05
3.15141013063226 0.0489061976473347 0 0.0028463802393775 0.283773546543238 0.0190437371104017 0.0191060697259599 2.59986946494427e-05
3.16122760767473 0.0772039899756778 0 0.00594048071574987 0.541773116006083 0.019348150920392 0.0194106635499965 2.54824520560404e-05
3.1710450847172 0.0823691918564304 0 0.00668737622136617 0.55881279366524 0.0196725166207687 0.0197352069438471 1.72759050408733e-05
3.18086256175967 0.0623964962765584 0 0.00711966808754294 0.489525765510327 0.0199176377584766 0.0199804999597818 1.62423606303943e-05
3.19068003880213 0.0487703121062641 0 0.00626243585574154 0.400475678943318 0.0201093872118303 0.0201724220203298 1.3059367798277e-05
3.2004975158446 0.0571383319619887 0 0.00526107501798584 0.423781427653379 0.0203358151993717 0.0203990282432891 6.46103195474032e-06
3.21031499288707 0.0546390998778502 0 0.00656340087441937 0.6021653066639 0.0205511772308405 0.0206145624572556 4.02815199887493e-06
3.22013246992954 0.0544118812211194 0 0.00666878283386924 0.544625523611211 0.0207657415520467 0.0208292983121855 7.03249910780268e-06
3.22994994697201 0.047114459460978 0 0.00497506276697079 0.472698169775048 0.0209527395164004 0.0210164734959564 1.13344402048349e-05
3.23976742401447 0.026216463864479 0 0.00312331166459084 0.441825358066767 0.021056984787009 0.0211208997373574 1.48777729115296e-05
3.24958490105694 0.0229392371636317 0 0.00326962135006903 0.419897519049161 0.0211477783141231 0.0212118729588257 1.55735917909952e-05
3.25940237809941 0.0437984601983723 0 0.00523273745843778 0.555487546596884 0.021321341235367 0.0213856114338243 9.48688165486694e-06
3.26921985514188 0.0508776311386623 0 0.00649451413440638 0.703531634134742 0.0215223883276404 0.021586830073616 8.07133204117221e-06
3.27903733218435 0.0382771876067514 0 0.00595045035869801 0.679517872660983 0.0216732942040976 0.0217379070522512 6.37220956175919e-06
3.28885480922681 0.0298526905851189 0 0.00454656274814308 0.368182871523865 0.0217913450251884 0.0218561332361968 8.6655562544071e-06
3.29867228626928 0.0275014899859509 0 0.00421558303431541 0.376281580344061 0.0219001602229211 0.0219651247215683 2.47996685680888e-05
3.30848976331175 0.0360949295861208 0 0.00537187675321338 0.531897871927137 0.0220429094623466 0.0221080470793367 1.91311114769029e-05
3.31830724035422 0.0400715607104825 0 0.00605232990819593 0.63499316133507 0.0222012603821903 0.022266568984189 2.07781421559501e-05
3.32812471739669 0.0358569485776159 0 0.00549758809589584 0.542677197481285 0.0223431069282588 0.0224085879551732 8.2209811599857e-06
3.33794219443916 0.0312446093807699 0 0.0045293004817426 0.430587464572723 0.0224670845641308 0.0225327412421236 2.84105765981326e-05
3.34775967148162 0.0316389545124554 0 0.00419445852856554 0.448550966210286 0.0225929522078893 0.0226587861671638 1.91771568933106e-05
3.35757714852409 0.034409971737787 0 0.00461446776868629 0.532506981749672 0.0227297528983595 0.022795762975777 1.47203651460473e-05
3.36739462556656 0.037541589487712 0 0.00531230300864632 0.537755723857299 0.0228787352794058 0.0229449191472197 2.4653168226222e-05
3.37721210260903 0.0387335482075033 0 0.00553677229237415 0.513679595577046 0.0230324253540744 0.0230987823224277 2.02923145767729e-05
3.3870295796515 0.0333218470047845 0 0.00470275652157465 0.498505702564106 0.0231648890417312 0.0232314215063986 1.38401190004759e-05
3.39684705669396 0.0245140880762029 0 0.00337177283867179 0.45391526640991 0.0232625815622059 0.0233292932853962 4.28992010878174e-06
3.40666453373643 0.0237530481017749 0 0.00316293982500715 0.433111840308832 0.023357323992984 0.0234242157774902 1.73718086025333e-05
3.4164820107789 0.0289240174706153 0 0.00413420939846176 0.556371495802378 0.0234723771446343 0.0235394460396782 1.41349354205887e-05
3.42629948782137 0.0317849354292796 0 0.00479241615475584 0.632465030119104 0.0235985738887185 0.0236658177369631 2.87213153360479e-05
3.43611696486384 0.0300656347165849 0 0.00427296858775322 0.510752910083611 0.0237181912316773 0.0237856119686005 1.18722064845474e-05
3.4459344419063 0.0225291831277594 0 0.00289482581149347 0.360712129176349 0.0238081620719719 0.0238757638979603 1.09925853177403e-05
3.45575191894877 0.0172113350459295 0 0.00217240974344723 0.322602203237829 0.0238769489720472 0.0239447337064882 1.83206882440617e-05
3.46556939599124 0.019718525754058 0 0.00267392745335582 0.420040790466927 0.0239555852395744 0.0240235513951392 3.73678319331879e-05
3.47538687303371 0.0234867288513272 0 0.00314800777056473 0.491095060406836 0.0240492088487006 0.0241173554608096 2.08002515944075e-05
3.48520435007618 0.0209432561915142 0 0.00268423836276643 0.492214389960489 0.0241327965739253 0.0242011250545963 8.99434192730846e-06
3.49502182711865 0.0178399241025098 0 0.00207933629238066 0.383845375297662 0.024204150242348 0.0242726624608451 1.34073304296422e-05
3.50483930416111 0.0172065562541013 0 0.00187599551300877 0.340565642811922 0.0242730433396765 0.0243417400929461 6.83256091420481e-06
3.51465678120358 0.0184596428383919 0 0.00199010432204161 0.325487214051017 0.0243469372854283 0.0244158185259974 1.57711294316808e-05
3.52447425824605 0.0180532822699038 0 0.00203807229973246 0.320872073349589 0.0244191158793438 0.0244881813347988 2.47981498364933e-05
3.53429173528852 0.0186563900350836 0 0.00221790724524301 0.365795045925034 0.0244935950909645 0.0245628442208487 9.1741099252245e-06
3.54410921233098 0.021405791410692 0 0.00250731136064747 0.437120565846586 0.0245790240306268 0.0246484565174834 1.5397341846485e-05
3.55392668937345 0.0205830955296454 0 0.00224183263941313 0.455690839992238 0.0246612778166688 0.0247308946643126 1.1312406079401e-05
3.56374416641592 0.0169267998446418 0 0.00156111878676757 0.339781718286743 0.0247291271682312 0.0247989302767105 2.9871295815121e-06
3.57356164345839 0.0148574135361217 0 0.00122573582385543 0.251881258566212 0.0247887668335983 0.0248587570697901 4.07085363239268e-06
3.58337912050086 0.0171868652022085 0 0.00166847549947186 0.324687188788386 0.0248575361114218 0.0249277123843445 6.46372732413042e-06
3.59319659754333 0.0214763628241117 0 0.00234756057333696 0.399850490149375 0.0249432016808459 0.0250135625640193 1.9991542140077e-05
3.60301407458579 0.0210065525344492 0 0.00232010656693382 0.416893670622504 0.025026952939239 0.0250974984785994 1.49178255405946e-05
3.61283155162826 0.0176146849946964 0 0.00174625418253987 0.368867752189441 0.0250973307489437 0.0251680623501821 9.0069119198858e-06
3.62264902867073 0.0150093358689924 0 0.00126228715244908 0.368822214471111 0.0251574510409072 0.0252283699697245 3.93622019771842e-06
3.6324665057132 0.0145703950548555 0 0.00119687173139749 0.410506998986989 0.0252158075469735 0.0252869140045055 7.49565273127334e-06
3.64228398275567 0.0151018547289268 0 0.00128011417559087 0.390184903942938 0.0252762336617587 0.0253475275581144 1.04662717892764e-05
3.65210145979813 0.0144045858867159 0 0.00112872400156583 0.318094366853119 0.0253339142757834 0.0254053960840626 1.43781458188936e-05
3.6619189368406 0.0140240021675175 0 0.000971974922328422 0.273990949376313 0.0253901436028352 0.0254618139317366 7.09223628259533e-06
3.67173641388307 0.0150378814456296 0 0.00110814410871868 0.300495127614886 0.0254503577846406 0.0255222165136504 6.94510600933982e-06
3.68155389092554 0.016154524205207 0 0.00139938150891156 0.414231976163529 0.0255148425419802 0.0255868889384235 8.13557993717303e-06
3.69137136796801 0.0185116809000982 0 0.00171645106327634 0.481624321827618 0.0255885997992873 0.0256608335251255 2.15133310114312e-06
3.70118884501048 0.0202057465266046 0 0.00178494220309883 0.465008084382886 0.0256691309655916 0.0257415524985316 3.78661224371038e-06
3.71100632205294 0.0185687336588707 0 0.00148255067015479 0.398972185600283 0.0257432492184965 0.0258158592783678 7.53342416103691e-06
3.72082379909541 0.0153417265710745 0 0.00106893012999665 0.324393109554655 0.0258045985470574 0.0258773976582268 8.27913546604314e-06
3.73064127613788 0.0129908688278557 0 0.000771002620850281 0.337443803852569 0.025856629015206 0.0259296175425354 1.84790802461063e-05
3.74045875318035 0.0119732920873536 0 0.000626492477129426 0.330394891088334 0.0259046245245973 0.0259778027201056 9.45611709093566e-06
3.75027623022282 0.0107231853624709 0 0.000513457095130287 0.37065797678407 0.0259476160245688 0.0260209838992847 2.20553706377887e-05
3.76009370726528 0.0123634044125103 0 0.000712311573542679 0.388934791632793 0.0259970685445328 0.0260706260407034 4.12345467167241e-06
3.76991118430775 0.0159218508877124 0 0.00111171160564516 0.412830296758383 0.026060560677915 0.0261343077632373 7.70010436309259e-07
3.77972866135022 0.0183560179742541 0 0.00135801153221249 0.47809973087971 0.0261336459379118 0.0262075827550064 5.07217416518478e-06
3.78954613839269 0.0184666527271096 0 0.00129961149602759 0.511337883690693 0.0262071962506347 0.0262813231816501 1.5053214615665e-05
3.79936361543516 0.016610342306359 0 0.000992505258329168 0.428656174414793 0.0262734894453179 0.0263478070031482 7.11642798542578e-06
3.80918109247762 0.0143511980626558 0 0.000613986346274242 0.27609705883235 0.0263309617431279 0.0264054705230478 6.18904494096268e-06
3.81899856952009 0.0121373204902158 0 0.000305163290946986 0.243409873772813 0.0263797327440808 0.0264544330533109 7.17872578696968e-06
3.82881604656256 0.0117884197121145 0 0.000306826655474934 0.293214188973484 0.0264270660954088 0.0265019578366434 7.29010435487454e-06
3.83863352360503 0.0116135436723382 0 0.00043950923960262 0.429041601541292 0.0264735421403795 0.0265486247827321 1.1867574088227e-05
3.8484510006475 0.0108508800109723 0 0.000494049513397377 0.532948208974483 0.0265168553775972 0.0265921284252418 1.93302311032642e-05
3.85826847768996 0.0165581865426082 0.00981747704246794 0.00830151823959863 0.487293369103237 0.0265896600046877 0.0266650552736731 1.41306993784252e-05
3.86808595473243 0.0125587677823051 0 0.000457217726808568 0.400776767019084 0.026639862669428 0.0267154493918313 3.62911487629387e-06
3.8779034317749 0.0123470280864326 0 0.000326135790087279 0.272697316557982 0.0266893116797453 0.0267650903306475 6.2395951276923e-06
3.88772090881737 0.0098317386488842 0 0.000127160572491181 0.22877718284125 0.0267287735585545 0.0268047437199379 2.42535720179018e-06
3.89753838585984 0.00873670961108619 0 0.000110094124280258 0.28250835475817 0.0267638079227835 0.0268399691690476 9.57857335269464e-06
3.90735586290231 0.0102193000258515 0 0.00031452218984207 0.383979569800565 0.0268046038676524 0.0268809562406417 2.13212669902296e-05
3.91717333994477 0.0128215563978045 0 0.000595380890534958 0.385149319619011 0.0268555816358357 0.0269321254921807 9.32016446866462e-06
3.92699081698724 0.0126206209345827 0 0.000637744164108001 0.426713075861331 0.0269056773262819 0.0269824124882567 8.62310360546196e-06
3.93680829402971 0.0111601780364892 0 0.000499712131362573 0.436720603744594 0.02695000614849 0.0270269324406288 4.75268108216164e-06
3.94662577107218 0.010217126433131 0 0.000304599637145853 0.342491073832521 0.0269907167401032 0.0270678344463129 4.04892505553124e-06
3.95644324811465 0.00875339640159956 0 6.85334343101807e-05 0.308408387240166 0.0270257602233836 0.027103069477688 9.19739634367955e-06
3.96626072515711 0.00876450811559271 0 1.16862102587656e-05 0.292117060375073 0.0270608922406349 0.0271383933064155 1.34899229386181e-05
3.97607820219958 0.00930308094210419 0 8.34603223553443e-05 0.299682794628229 0.0270980960005491 0.0271757889732524 7.99126611616502e-06
3.98589567924205 0.00897385033205045 0 9.02386110003262e-05 0.344607048398465 0.027133947874313 0.027211832609059 1.45200792598858e-05
3.99571315628452 0.00897662059066695 0 1.95971236905401e-05 0.346331656655717 0.027169871770515 0.0272479485703041 2.44988202315197e-05
4.00553063332699 0.00871177885115171 0 0.000102671923502773 0.293747156794659 0.0272048525721879 0.0272831217615607 6.90018152207345e-06
4.01534811036945 0.00746081401387133 0 0.000178195694197303 0.236906182247837 0.0272348752277616 0.0273133364050656 8.96421169546954e-06
4.02516558741192 0.0066693377357665 0 7.3152981071245e-05 0.282330830242902 0.0272615791646219 0.0273402315717594 9.49921854557809e-06
4.03498306445439 0.00929305385428503 0 0.000266719781044755 0.372972876515556 0.0272984039165848 0.0273772479959991 1.05248868006588e-05
4.04480054149686 0.0135188710408094 0 0.000591449237578479 0.39103686253951 0.0273517509656619 0.0274307881900619 5.78018003718099e-06
4.05461801853933 0.0188153688284058 0.00981747704246794 0.00566958750314711 0.386759759760215 0.0274359607654148 0.0275151312447726 6.34895954483923e-06
4.06443549558179 0.00956829890862232 0 0.000236844456566299 0.339612561758353 0.0274738561050714 0.0275532186604074 2.12923891788124e-05
4.07425297262426 0.00669250737410443 0 7.50549389599287e-05 0.219844988877272 0.0275005871699373 0.0275801411063348 8.64988508726735e-06
4.08407044966673 0.00492797726146899 0 0.00028931618644551 0.198130117163423 0.0275204952074883 0.0276002401533545 1.81700810263155e-05
4.0938879267092 0.00494247638141565 0 0.000313515232883255 0.18491379124207 0.0275404851231445 0.0276204211901121 1.55627993775123e-05
4.10370540375167 0.00543389166499053 0 0.000225815183819311 0.212819201438545 0.0275623256019432 0.0276424528591088 1.31901137454581e-05
4.11352288079414 0.00588497220659567 0 0.000108080032348079 0.338731597455997 0.0275858108711736 0.0276661292845884 1.51459786931866e-05
4.1233403578366 0.00396351779758908 0.00981747704246805 0.00516439993865642 0.344712989966296 0.0275595240243545 0.0276400902608213 6.24940340948638e-06
4.13315783487907 0.00860256536623982 0 0.000144095692252266 0.27797774334618 0.027593516703472 0.027674275259711 1.69894115170732e-05
4.14297531192154 0.0073566965002172 0 6.62883705566109e-05 0.251718516615356 0.0276226198025932 0.0277035701591558 6.93831077983824e-06
4.15279278896401 0.00638714337340773 0 5.08056216069197e-05 0.241278981279119 0.0276479945668224 0.0277291364755937 7.21085957300557e-06
4.16261026600648 0.00518745950226074 0 0.000154644270378479 0.224013120682647 0.0276687089153058 0.0277500419186009 2.89119493814264e-05
4.17242774304894 0.00400674396667089 0 0.000230719361039966 0.216588578287467 0.0276848051468311 0.0277663286994237 1.25038557573428e-05
4.18224522009141 0.00460022962232109 0 0.000253224639654215 0.199584910782447 0.027703296444177 0.0277850110313699 1.07538916500403e-06
4.19206269713388 0.00559947357249202 0 0.000249701837922833 0.195585896988524 0.0277257604764359 0.0278076667979938 1.10007313958103e-05
4.20188017417635 0.00593797232536541 0 0.000213907346660602 0.197339348409112 0.0277495121302574 0.0278316103608239 1.5426182173988e-05
4.21169765121882 0.00633467049843883 0 0.00013440893889044 0.189640734108554 0.027774716121161 0.0278570063715993 4.14099339630854e-06
4.22151512826128 0.00650712603530335 0 7.7252094357827e-05 0.20698972361553 0.0278005091108676 0.0278829914025147 1.80625414740249e-05
4.23133260530375 0.00663860036576791 0 8.19202936354624e-05 0.21398033503036 0.027826818220596 0.0279094927055502 2.93893451068564e-05
4.24115008234622 0.0064935856120627 0 0.000131280869890671 0.195306460529223 0.0278526121517985 0.027935478894309 5.86977091624471e-06
4.25096755938869 0.0055531554196917 0 0.000174118822310165 0.185638671862146 0.0278747235473224 0.0279577820155337 6.67149154359148e-06
4.26078503643116 0.00470154657834199 0 0.000167336266308993 0.180087054584478 0.0278934321136418 0.0279766817081434 1.29872508256931e-05
4.27060251347362 0.00406453019177233 0 0.000144455921561482 0.218439047382322 0.0279095670387623 0.0279930072699237 1.39347968327996e-05
4.28041999051609 0.00418978865073805 0 0.000135254251815542 0.265137200422381 0.0279261770434649 0.0280098080132292 1.34976019411249e-05
4.29023746755856 0.00539237504052825 0 0.00012493016069437 0.23044267688726 0.0279475307725609 0.0280313533943042 4.56257764986666e-06
4.30005494460103 0.00591747847037272 0 0.000102297243297023 0.182735554107741 0.0279709170961137 0.028054931759838 1.02907893161828e-05
4.3098724216435 0.00623334439989398 0 6.23120371600616e-05 0.178321894613898 0.0279954761931173 0.0280796831009924 5.20363672466019e-05
4.31968989868597 0.00754178636725555 0 3.02756218078515e-05 0.2286683559458 0.0280251422463954 0.0281095423922684 7.45262896536596e-06
4.32950737572843 0.00806200952921876 0 2.62069546151933e-05 0.303698851562705 0.0280568398716698 0.0281414337099014 5.78437501069881e-06
4.3393248527709 0.007207986654862 0 3.18924198374204e-05 0.269549198265259 0.0280851583997004 0.028169945330208 2.04521984720782e-05
4.34914232981337 0.00537776502172904 0 4.01964368729191e-05 0.208702368192204 0.0281062492714445 0.0281912279135142 3.37374286200602e-05
4.35895980685584 0.00434522082743438 0 3.50315748149366e-05 0.256441874957831 0.0281232419799795 0.0282084115403544 9.79384052346385e-06
4.36877728389831 0.00589046509951507 0 2.76432559714879e-06 0.303555457425125 0.0281462567674837 0.0282316184640383 7.34805748776836e-06
4.37859476094077 0.00730997062408334 0 5.88985470748038e-05 0.295010715380873 0.0281747535667097 0.0282603085061007 2.76734536644401e-06
4.38841223798324 0.00661439572723177 0 7.73194331174509e-05 0.261552787278981 0.0282004619925809 0.0282862096311108 2.33647021911835e-05
4.39822971502571 0.00579448050482056 0 2.04527961533141e-05 0.215411798826389 0.0282230272824027 0.028308967093724 3.15188674392338e-05
4.40804719206818 0.00572683368388538 0 2.21390298900115e-05 0.220247537328291 0.0282453888325921 0.0283315208803348 2.83869291911961e-05
4.41786466911065 0.00626161390015434 0 5.76087129516845e-05 0.260257110243211 0.0282696963217238 0.0283560209774384 1.58027252313362e-05
4.42768214615312 0.00758524801382321 0 0.000196246199188788 0.296854012445697 0.0282989357213676 0.0283854539497934 1.98153013408236e-05
4.43749962319558 0.00877458917244556 0 0.000242408338265665 0.332978498687579 0.0283327375689258 0.0284194503862909 2.43991286325092e-05
4.44731710023805 0.00881751739666858 0 0.00014718575135908 0.318261954979045 0.0283668623824969 0.0284537700403382 8.61006949471187e-06
4.45713457728052 0.00775410372849317 0 6.41540308138344e-06 0.241442988156413 0.0283970616995914 0.0284841635459644 1.54283536180975e-05
4.46695205432299 0.00634331261065868 0 2.03569227479883e-05 0.193331457801302 0.0284217645203631 0.0285090594177143 3.0906866546823e-05
4.47676953136545 0.00616544153989507 0 0.000113576943015892 0.227302502936452 0.0284455014024593 0.0285329890686153 7.82419211899656e-05
4.48658700840792 0.00796421534467195 0 0.000270362308697258 0.304733746103387 0.0284759645054376 0.0285636463976933 0.000451058298295111
4.49640448545039 0.01340992173167 0.00981747704246805 0.00135266525843736 0.320082912980801 0.0285433553296175 0.0286311798609498 3.00093494226662e-05
4.50622196249286 0.01255590157744 0.00981747704246805 0.00112814189704935 0.249718272201654 0.0286079630751613 0.028695929429284 1.48030612181281e-05
4.51603943953533 0.0069233252856824 0 0.000123801549419711 0.247338732201575 0.0286345588956064 0.0287227188517771 1.52151883611283e-05
4.5258569165778 0.00434767635918631 0 6.35279863155369e-05 0.148535718078151 0.0286511958714577 0.0287395471362383 4.04725190417682e-05
4.53567439362026 0.00329339389558547 0 0.000128077704671548 0.162276068800172 0.0286635736585921 0.0287521152045869 1.79894347973085e-05
4.54549187066273 0.00543209892048546 0 0.000183628858817286 0.249687881720434 0.0286841780869228 0.0287729119461863 2.33192102962901e-05
4.5553093477052 0.00846654991034224 0 0.000166980160025865 0.326418120093964 0.0287166225032229 0.0288055516761723 3.79412847521624e-05
4.56512682474767 0.00904007126508377 0 0.000141666925668082 0.333659994199827 0.0287513291248583 0.0288404542643871 5.85114349198412e-05
4.57494430179014 0.00770182194704361 0 8.85491570482566e-05 0.255869289099409 0.0287809195459014 0.0288702394673611 4.04186205678452e-05
4.5847617788326 0.00623855165631459 0 1.79064059965262e-05 0.164714418354815 0.0288049464341136 0.0288944598239049 2.46932003815559e-05
4.59457925587507 0.00521641359987157 0 1.89459283083115e-05 0.144554603367331 0.0288249806586065 0.0289146865579775 2.74628869370176e-05
4.60439673291754 0.00541432723857715 0 5.03876277997417e-05 0.190182987124368 0.0288457056530417 0.0289356042859083 3.27526006141238e-05
4.61421420996001 0.00683932997889558 0 1.73334130237346e-05 0.230777754410614 0.0288720221861915 0.0289621150616329 2.77459863038924e-05
4.62403168700248 0.00729029128149672 0 5.65446891503951e-06 0.233321284062423 0.0289000978372503 0.0289903854789035 2.33607705268339e-05
4.63384916404494 0.00611936156334592 0 6.81211466176945e-05 0.212920224683391 0.0289234814095164 0.0290139626476938 0.00137899981149074
4.64366664108741 0.00581780086131678 0 4.65152367579713e-05 0.186805898046292 0.0289457273791713 0.0290364019728453 0.00255841860484589
4.65348411812988 0.0067597504972805 0 5.02287190082273e-05 0.185538703521279 0.028971820435228 0.0290626894608344 9.52141350888619e-05
4.66330159517235 0.00708951569353733 0 5.1562958663709e-05 0.210248588376454 0.028999178756032 0.029090242613736 0.000370126538180634
4.67311907221482 0.0067160447395862 0 1.92060853842491e-05 0.226831745800391 0.0290249204122782 0.0291161787410877 5.66952127233002e-05
4.68293654925729 0.00660731754705224 0 3.37739320995789e-05 0.231700770521434 0.0290501938920944 0.0291416466311987 3.60513986674969e-05
4.69275402629975 0.00688929336484967 0 2.50566753378645e-05 0.230757114345673 0.0290766743552784 0.0291683218799129 4.63421073091787e-05
4.70257150334222 0.00700385237891166 0 9.32230767657916e-05 0.215644595032805 0.0291037369035264 0.0291955794099516 3.76185213446673e-05
4.71238898038469 0.00650113716722012 0 0.000129868253228804 0.189642964053101 0.0291289282456334 0.0292209652545851 2.7692898430418e-05
4.72220645742716 0.00580206314256326 0 0.000168692408943072 0.163466936050057 0.029151498062677 0.0292437288719194 3.13453853532442e-05
4.73202393446963 0.00540788818099291 0 0.000200556272506591 0.157396875478001 0.0291726100890009 0.029265034314999 3.34317527370283e-05
4.74184141151209 0.00550384705520246 0 0.000177866044968944 0.179065151105342 0.029194029973742 0.0292866477619133 5.89923896327595e-06
4.75165888855456 0.00642460602456474 0 0.000174560459261841 0.214332341647212 0.0292189800687567 0.029311792481215 4.76984057312648e-05
4.76147636559703 0.00775684837504897 0 0.000276482134148714 0.248412059164334 0.0292492868035827 0.0293422953647802 3.48141366213158e-05
4.7712938426395 0.0103924462302896 0.00981747704246794 0.00104573065009733 0.237164047313701 0.029309261573452 0.0294024124873965 2.05710501586137e-05
4.78111131968197 0.0074819036646887 0 0.000423783703998482 0.172014933697333 0.0293388221162621 0.0294321689383978 1.69653944120657e-05
4.79092879672443 0.00534501567725343 0 0.000151989888532766 0.117095614542322 0.0293595096903007 0.02945305007026 1.93969218756277e-05
4.8007462737669 0.00535604780130927 0 5.88317662020277e-06 0.144432574464907 0.0293798465353947 0.0294735805726401 7.11856368684439e-06
4.81056375080937 0.00891338457041502 0 0.000267626499041163 0.227734949659823 0.0294144825506931 0.0295084143433069 1.84098580939352e-05
4.82038122785184 0.0121240801254858 0 0.000595819432126943 0.280407552077589 0.0294621970599487 0.0295563302859484 1.37141128047162e-05
4.83019870489431 0.0119453686380823 0 0.000588529435573359 0.254357282397101 0.0295091974484419 0.0296035319508863 1.12379293391163e-05
4.84001618193678 0.00993648956955995 0 0.000388338869605875 0.188411699443492 0.0295480088794791 0.029642542440161 5.52182742980555e-05
4.84983365897924 0.00916419726095374 0 0.000343894301333469 0.166505485163411 0.0295837434668702 0.0296784752492699 1.4358157395562e-05
4.85965113602171 0.0101199513101369 0 0.000502050745491589 0.198938556306031 0.0296235153257076 0.0297184464274123 1.81108180242888e-05
4.86946861306418 0.0107199420238562 0 0.000604764277890135 0.218088823833598 0.0296658259754661 0.0297609570968406 1.69653969647195e-05
4.87928609010665 0.00959642987832043 0 0.000505914377222694 0.190422136821377 0.0297035863781028 0.0297989162842157 1.00157257413807e-05
4.88910356714912 0.00808254932284003 0 0.00040155255037988 0.154433664641181 0.0297352904173111 0.0298308174052958 1.62846066735829e-05
4.89892104419158 0.00879277275202694 0 0.00061367653232669 0.15187851708489 0.0297702414528636 0.0298659662646749 1.18116532381343e-05
4.90873852123405 0.0102855821874149 0 0.00082362314032175 0.185268728250446 0.0298114184392768 0.0299073427575746 1.91152596019961e-05
4.91855599827652 0.0103331593266238 0 0.000689516866863082 0.229700699532783 0.0298524187620567 0.0299485427957336 2.23367009064233e-05
4.92837347531899 0.010757171068156 0 0.000626644300382284 0.255616356252893 0.0298948580967285 0.0299911824636764 2.8756845683826e-05
4.93819095236146 0.0117922892212484 0 0.000776835631815243 0.264606521555334 0.0299416192989288 0.0300381451715286 6.54887114976454e-06
4.94800842940392 0.0117551648405019 0 0.000860262061775696 0.246413917251983 0.029988451695975 0.0300851789814198 3.02720966774935e-06
4.95782590644639 0.0111955817094931 0 0.000915777478651347 0.195005802969829 0.0300332989241793 0.030130226902942 1.9058077457033e-05
4.96764338348886 0.0108008081397197 0 0.000980144526910309 0.153493123667734 0.0300768132592588 0.0301739413980731 1.38226776992938e-05
4.97746086053133 0.0112776724203045 0 0.00107710481422835 0.141380950516368 0.0301223937168523 0.0302197225265764 1.10027041457863e-05
4.9872783375738 0.0123054594086693 0 0.00111087637335161 0.178032704690799 0.0301719580844915 0.0302694888388295 1.86688065290501e-05
4.99709581461626 0.0133219231109871 0 0.00106752779133529 0.266523538523408 0.03022524883673 0.030322982894261 3.00600924164492e-05
5.00691329165873 0.0162849086707315 0.00981747704246816 3.6163296158187e-06 0.290530331744258 0.0302698173372118 0.0303678126971835 9.53502504095505e-06
5.0167307687012 0.00539856469891575 0.00981747704246805 0.00237670706130899 0.243862901424512 0.0303128187603001 0.0304109530831358 1.05122085428905e-05
5.02654824574367 0.00507867090962433 0.00981747704246794 0.00247680953522394 0.217843347739809 0.0303550066577179 0.0304532789527788 1.03928944319447e-05
5.03636572278614 0.0123751370631747 0 0.00135220506336642 0.163203750984357 0.0304054449666819 0.0305039191635565 4.785312402077e-06
5.04618319982861 0.0110064970113748 0 0.00122163401946729 0.141100060983145 0.0304503437154624 0.0305490182398254 1.26075615643854e-05
5.05600067687107 0.0105481776366732 0 0.0010528589582342 0.168691007802566 0.030493032104214 0.0305919066340195 3.44204577731075e-06
5.06581815391354 0.0126609549619139 0 0.00128344583532108 0.210033532043325 0.0305443456743792 0.0306434226359379 1.85111248945198e-05
5.07563563095601 0.0134961718658946 0 0.00129642624829351 0.23943421657739 0.0305988418081697 0.0306981222941155 7.26752574586718e-06
5.08545310799848 0.011146662067272 0 0.00074759449536238 0.25179308054665 0.0306429041741088 0.0307423860256885 1.41672540764492e-05
5.09527058504095 0.0114492276649198 0 0.000777246163121081 0.248910792651016 0.030688184811222 0.0307878684121997 9.23821141111049e-06
5.10508806208341 0.0142247204587111 0 0.00131973818264608 0.243308142510811 0.03074547857961 0.0308453666834095 1.60833679513239e-05
5.11490553912588 0.0149856181196739 0 0.00146660639907681 0.240558329562655 0.0308060570195752 0.03090615038255 2.49682287035084e-05
5.12472301616835 0.0156171084689533 0 0.00163067762701286 0.220936342652098 0.0308694850488636 0.0309697842118732 1.36743160789624e-05
5.13454049321082 0.0167119358382688 0 0.00194239810864627 0.206797943809341 0.0309379369482769 0.0310384427761961 9.14400504202481e-06
5.14435797025329 0.0151674030079443 0 0.00170303508209318 0.192433127283332 0.030999887928116 0.0311005988070019 9.82152347397851e-06
5.15417544729575 0.0119807977974595 0 0.001051111332668 0.159763659593645 0.0310479383508525 0.0311488513003084 1.43837865805691e-05
5.16399292433822 0.0104290107813305 0 0.000687147595180793 0.183529311908557 0.0310890676602319 0.0311901813521553 1.39810298652535e-05
5.17381040138069 0.0119193099779065 0 0.000954190545152667 0.237784236957494 0.031136588307985 0.0312379042347614 1.26265791154931e-05
5.18362787842316 0.0126372168145031 0 0.00110866570922413 0.253040947531681 0.0311872622630654 0.0312887810938554 6.82225572211187e-06
5.19344535546563 0.0116951285982055 0 0.00103964010952823 0.24826297653378 0.0312341878141308 0.0313359084370909 2.03139754156645e-06
5.20326283250809 0.0124978017119657 0 0.00145035314925179 0.217138609712971 0.0312853623766703 0.0313872850000564 5.80735514919414e-06
5.21308030955056 0.0119672262536004 0 0.00157977593793535 0.17332336443615 0.0313349393724239 0.0314370629857296 1.1754474748826e-05
5.22289778659303 0.00809877730316089 0 0.000888729864238325 0.150723818388061 0.0313678915046985 0.0314702123832058 1.09644193798587e-05
5.2327152636355 0.00665117288438988 0 0.000557241744543691 0.175396011848375 0.0313943878390364 0.0314969047783547 7.45348506794158e-06
5.24253274067797 0.00853945648505006 0 0.000876101814897112 0.226288565861652 0.0314289503708837 0.0315316652530283 3.56256955195831e-06
5.25235021772044 0.0083602371833873 0 0.000819702855924698 0.236480279148326 0.0314626635770766 0.0315655763094617 4.18155093449549e-06
5.2621676947629 0.00680594298808712 0 0.000578718510997445 0.22730585517436 0.0314897954655142 0.0315929044946674 5.58311280318289e-06
5.27198517180537 0.0074129226750721 0 0.000830867227289533 0.218091662620394 0.0315199849795709 0.0316232905469342 9.98411769843106e-06
5.28180264884784 0.00613990865912895 0 0.000602949417035648 0.214197712360674 0.0315446866284202 0.0316481875412263 6.4023684514137e-06
5.29162012589031 0.00442878366759758 0 0.000170303707491604 0.242333198561718 0.0315616088686295 0.0316653038522436 5.08270779247582e-06
5.30143760293278 0.00719912563937442 0 0.000646645908719101 0.270164201388397 0.0315904106161059 0.0316943023759681 4.98758175087832e-06
5.31125507997524 0.00930059499570968 0 0.00099367741782963 0.280657914504812 0.0316281698901606 0.0317322605102376 5.33072124179599e-06
5.32107255701771 0.00877610032208231 0 0.000796159093169324 0.2808208222632 0.0316633389253286 0.031767628211755 1.16839463261917e-05
5.33089003406018 0.0101283053295558 0 0.000991993010620307 0.258658097486649 0.0317041811258893 0.031808670495785 3.05350401581785e-06
5.34070751110265 0.00956319537075179 0 0.000759812627117551 0.269076602610584 0.0317421677649904 0.0318468570762198 6.01144310228887e-06
5.35052498814512 0.00763930356644726 0 0.000222588672361412 0.273266850172186 0.0317712391637797 0.0318761271979661 1.81232218937976e-06
5.36034246518758 0.00781324886264034 0 0.000153053942102355 0.238841279516431 0.031800728960429 0.0319058162086206 1.1037600863175e-05
5.37015994223005 0.00820138925280878 0 0.000124006724747328 0.229585248550104 0.0318315662594071 0.0319368534101852 1.35174349819518e-05
5.37997741927252 0.00917020145235981 0 0.000145816099855811 0.233074219247544 0.0318660813239136 0.0319715697618905 1.34710740796153e-06
5.38979489631499 0.010791432764778 0 0.000225576443183051 0.250160489636229 0.0319068917105821 0.0320125835957857 4.34299805219831e-06
5.39961237335746 0.0111439389209138 0 3.99508950588157e-05 0.285318030690278 0.0319484029077264 0.0320542993506608 5.03807969192798e-06
5.40942985039992 0.0108042839478143 0 0.000142162260849732 0.275328056017659 0.0319880458135433 0.0320941469144524 7.99070567449031e-06
5.41924732744239 0.0108819539839846 0 1.863738943364e-05 0.240066539950502 0.0320284956428493 0.0321348010626649 9.43702139613276e-06
5.42906480448486 0.0113967969438068 0 0.000460038102657379 0.219272980525925 0.0320723035180866 0.0321788126738066 1.26405745089354e-05
5.43888228152733 0.0106494788124121 0 0.000601396570055313 0.205142768359101 0.0321137895328532 0.0322205009156561 8.8250389899568e-06
5.4486997585698 0.00923069151731604 0 0.000415262941312333 0.196713814656747 0.0321493735241286 0.032256285671982 8.00288447019406e-06
5.45851723561227 0.00813234612342739 0 0.000135693086404653 0.222454139948956 0.0321799349879657 0.0322870472157148 1.51511394811764e-06
5.46833471265473 0.00658253481027593 0 0.000258674108483514 0.283229293089412 0.0322034046462361 0.032310715988069 9.80615099550477e-07
5.4781521896972 0.00613318830065024 0 0.000277803088652606 0.286286423054148 0.0322251268170804 0.0323326367186942 2.8384944124863e-06
5.48796966673967 0.00581502502333286 0 5.84235727992821e-05 0.236572574395077 0.0322463869054866 0.0323540942146765 7.0096555391985e-06
5.49778714378214 0.00390067254903848 0 7.14631449918457e-05 0.2029382279227 0.0322604594878958 0.0323683614395688 6.65035815374234e-06
5.50760462082461 0.00347197217714212 0 0.000110676475157556 0.1799581837788 0.0322735395382504 0.0323816349060431 5.75327173295803e-06
5.51742209786707 0.00481953164428983 0 0.000406562292751378 0.215366715658501 0.0322926346609492 0.0324009244734695 5.5541473739818e-07
5.52723957490954 0.00638360789859937 0 0.000580218422323586 0.293302509384532 0.0323181362680811 0.0324266222936285 4.71710914285041e-06
5.53705705195201 0.00657286303849625 0 0.000510678632997863 0.31804586097237 0.032344103823694 0.0324527866093014 5.91884992965054e-07
5.54687452899448 0.00448337736983651 0 0.000120970035386525 0.271905313185211 0.0323609709102938 0.0324698486947357 2.94314235886907e-06
5.55669200603695 0.003677426096929 0 3.20582048008444e-05 0.180126498928559 0.0323745310849824 0.0324836029885218 4.17033158141503e-06
5.56650948307941 0.00590405744735911 0 0.000392102324885291 0.129329107794334 0.0323975983992572 0.0325068665401116 4.52700163721572e-06
5.57632696012188 0.00852760288378129 0 0.000573697476684065 0.183849078924401 0.032431026631698 0.0325404943724155 4.29610991233247e-07
5.58614443716435 0.00958358938188342 0 0.000303004823517472 0.281117626204643 0.0324674392076024 0.0325771091731025 2.60848670516636e-06
5.59596191420682 0.0096556667272476 0 7.86051160457935e-05 0.327728167329123 0.0325028024179266 0.0326126761529479 5.92170285124788e-06
5.60577939124929 0.00991559229118266 0 0.000188512900287929 0.305091816840658 0.0325387453064676 0.03264882364831 4.38448797750727e-06
5.61559686829175 0.0105578392611931 0 2.33254662583282e-05 0.26343508958651 0.0325777940291801 0.0326880771991489 5.42744442313639e-06
5.62541434533422 0.0101877188176647 0 0.00022098941022658 0.250119021311617 0.0326161509677931 0.0327266376839455 1.49932565078724e-06
5.63523182237669 0.00836230420069439 0 0.000239794461856846 0.252868524033429 0.0326478040594977 0.0327584914831227 9.35476750490782e-06
5.64504929941916 0.00670670959631203 0 0.000250645623594781 0.225204614309975 0.0326733505061735 0.0327842360840006 1.90437577809933e-06
5.65486677646163 0.00572884913076421 0 0.000176673063580157 0.224794912026782 0.0326950074807607 0.0328060900191935 5.66396142505282e-06
5.6646842535041 0.00642596620086344 0 0.000196399930426527 0.30813120672655 0.032719315740333 0.0328305962634755 3.86106203807117e-06
5.67450173054656 0.00788543663898578 0 0.000266230951115276 0.379156670706522 0.0327492745967901 0.0328607551109819 3.80057640692861e-06
5.68431920758903 0.00739960858645938 0 5.43701458188273e-05 0.393504525383705 0.0327766884108582 0.0328883690222953 4.23768630931612e-06
5.6941366846315 0.00741202574119604 0 0.000126503859871674 0.363680514754471 0.0328043970630257 0.0329162775349185 4.32517808712259e-06
5.70395416167397 0.00749772603288101 0 0.000200308403088323 0.337314372280307 0.0328326787464201 0.0329447589451344 3.38356766354969e-06
5.71377163871644 0.00807050055113612 0 0.00019601390188706 0.324944645003639 0.0328630633173737 0.0329753441734055 1.79747162203839e-06
5.7235891157589 0.0105674803373477 0 0.000495208637101008 0.332571136647032 0.0329037379612467 0.0330162221677821 3.56633759878405e-06
5.73340659280137 0.0118223674554536 0 0.00056161512798969 0.341935785716308 0.0329492839790031 0.0330619732255075 6.66980088223711e-06
5.74322406984384 0.0111330371353741 0 0.000183859818997933 0.328074301202964 0.0329909483264771 0.0331038430848378 3.28941476732755e-06
5.75304154688631 0.0106662435830407 0 0.000223733426712613 0.390741876696182 0.0330294453407633 0.0331425465608138 1.02459271254464e-05
5.76285902392878 0.0121064379195004 0 0.000140781873710416 0.455434111216254 0.0330735578406137 0.0331868674260259 3.45463789441356e-06
5.77267650097125 0.0129665982029019 0 0.000209799331874871 0.447973584409493 0.0331220906565598 0.0332356085035137 8.37760728584054e-06
5.78249397801371 0.0107252616969054 0 0.000260906147659112 0.367235411672484 0.0331625252855264 0.033276247726077 1.26167109572607e-05
5.79231145505618 0.00686615542399893 0 0.000170895415923855 0.279906118717824 0.0331871454447632 0.0333010683131833 5.59342406765855e-06
5.80212893209865 0.00646758150647697 0 0.000323716382619743 0.343419204479139 0.0332097427212546 0.0333238660629814 5.86550660164775e-06
5.81194640914112 0.00999022477408107 0 0.000196539107552351 0.498253043006164 0.0332472261808052 0.0333615533065042 3.17367293805114e-06
5.82176388618358 0.0109841849448293 0 0.000475852562101919 0.529637840131393 0.0332893786637219 0.0334039099537596 5.1561119688176e-06
5.83158136322605 0.00800166563880744 0 6.9269377506509e-05 0.404638607899486 0.0333190511543953 0.0334337837132086 2.51406375239109e-06
5.84139884026852 0.00716479612280252 0 0.000342158788192548 0.330602887296248 0.0333441551134157 0.0334590894019693 6.08527592388477e-07
5.85121631731099 0.0117972973198606 0 0.000181099830914966 0.397255174433511 0.0333869649135851 0.0335021074367807 2.02556944674888e-06
5.86103379435346 0.0168846263840473 0 3.89684769327991e-05 0.513180023473962 0.0334493340441648 0.0335646916938884 5.55576303378814e-07
5.87085127139593 0.0197314230455689 0 2.81961001060704e-05 0.511416235515742 0.0335221623240927 0.0336377394417997 2.72832551338316e-06
5.88066874843839 0.0180898134496332 0 0.000711742451730057 0.473208962866868 0.0335863253287978 0.0337021224427113 2.49963781843818e-06
5.89048622548086 0.0165552091574699 0 0.00113222746343056 0.463342317648465 0.0336433535712393 0.0337593700371348 2.29235860743206e-06
5.90030370252333 0.0152496428575783 0 0.000748726130047395 0.475418781688391 0.0336969532372783 0.033813185388439 7.44692585127242e-07
5.9101211795658 0.00980832838055234 0 0.000558449334219946 0.435919480633091 0.0337311228304857 0.03384756161484 2.76177987449525e-06
5.91993865660827 0.00794429100115157 0 0.000215496608241605 0.279736498800032 0.0337596120134632 0.0338762531734286 3.91480625908637e-06
5.92975613365073 0.0112906616661907 0 0.000189205048121366 0.330973786715726 0.0338005906255529 0.0339174391125095 3.6521019791572e-06
5.9395736106932 0.0151819665650572 0 0.000744664879761048 0.499885145167102 0.0338539802050259 0.0339710442136025 1.92234810861891e-06
5.94939108773567 0.0150345403101815 0 0.00131540838514349 0.57813977132943 0.0339048062087338 0.0340220878799444 2.13702766729438e-06
5.95920856477814 0.0142643533559619 0 0.000706568456722567 0.50567585704528 0.0339549771048998 0.0340724726474302 2.11419244460881e-06
5.96902604182061 0.0133019333189843 0 0.000136395874988315 0.412435022195951 0.0340046067254054 0.0341223110991709 3.96255089629023e-06
5.97884351886307 0.0134437956089895 0 8.58746537338861e-05 0.409626626228499 0.0340545887194446 0.0341725023276669 6.62308753244286e-06
5.98866099590554 0.0174639105878474 0 0.000294853626745861 0.417777226224385 0.0341180885513977 0.0342362189077331 2.09759564332848e-06
5.99847847294801 0.0188608656164539 0 0.000943599445638765 0.408914209408561 0.0341844612651084 0.0343028130668723 1.96047758786189e-06
6.00829594999048 0.0192850101747064 0 0.00118608230254968 0.380428913336997 0.0342515728332899 0.0343701475828284 1.02634724690436e-06
6.01811342703295 0.0213824724109553 0 0.00109337066634024 0.409563148303965 0.0343268001248571 0.0344456003060429 3.39702249611975e-06
6.02793090407542 0.0236799355079536 0 0.00127483356778879 0.422542824184798 0.0344099128609644 0.0345289423184717 2.46003648787701e-06
6.03774838111788 0.0241649921583422 0 0.00155909787919606 0.40807005368843 0.0344938722355945 0.0346131325707279 4.31063633533119e-06
6.04756585816035 0.0255592059643277 0 0.00104658450465034 0.381790044498781 0.0345848556169794 0.0347043463872228 1.95120527393969e-06
6.05738333520282 0.0262397346289001 0 0.000436721640833526 0.368783719338181 0.0346805651741717 0.034800284539585 7.73862078891784e-06
6.06720081224529 0.0245107587844686 0 0.000640463675439795 0.394659587970212 0.0347692292950527 0.034889175424937 1.46487602650214e-06
6.07701828928776 0.0255908102580764 0 0.000893266527030534 0.35281721915668 0.034861055174722 0.034981230324197 5.40950108294123e-06
6.08683576633022 0.0223879439192307 0 0.00175591339031589 0.34298652531449 0.0349380690742097 0.0350584720745611 4.57961104885684e-06
6.09665324337269 0.02060194790715 0 0.00217187945495223 0.360287067214998 0.0350070701473175 0.0351276999955101 3.58335826155257e-06
6.10647072041516 0.0259200119306273 0 0.00173392139944384 0.370185137274076 0.0350973812679223 0.0352182430777594 3.84708889947685e-06
6.11628819745763 0.0329467334798319 0 0.00164973419397496 0.329108741062186 0.0352140616160412 0.0353351639401821 3.3680082262342e-06
6.1261056745001 0.0380645366507089 0 0.00191113522184916 0.294937204742723 0.0353488533567441 0.0354702032529733 3.14353622216927e-06
6.13592315154257 0.0389419675033201 0 0.0021810936870213 0.374103864804325 0.0354861211666025 0.0356077200015579 7.8541723074906e-07
6.14574062858503 0.0380324808164179 0 0.00225629405824856 0.370057748992933 0.0356199546817207 0.0357418007698463 1.29879595678828e-06
6.1555581056275 0.0281262850992461 0 0.0033938006945029 0.353901610075623 0.0357133549152088 0.0358354394619686 1.6415478981048e-06
6.16537558266997 0.0306152629887932 0 0.0023422430425703 0.302010053334461 0.0358197234589596 0.0359420450992526 2.50226490011421e-06
6.17519305971244 0.0427240728269669 0 0.000114273712514379 0.293168496488683 0.0359794283365187 0.0361019921945772 6.48635965004713e-07
6.18501053675491 0.0410920400979222 0 0.000221942440221334 0.334662151926487 0.0361335975143348 0.0362564005896547 1.47005342817819e-06
6.19482801379737 0.0411786655072373 0 0.000929923738005045 0.293618558233224 0.0362843338373147 0.0364073796771551 2.28456157610246e-06
6.20464549083984 0.04606035533155 0 0.00270327771853501 0.283874572312502 0.0364473648650535 0.0365706644658423 1.14047656107876e-06
6.21446296788231 0.0543666187888112 0 0.00359391796731373 0.400565734066423 0.036638386436644 0.0367619509439426 2.0889717536243e-06
6.22428044492478 0.0638470705989655 0 0.00338308419952971 0.419298689757009 0.0368654109785881 0.0369892483191818 2.69335555353992e-06
6.23409792196725 0.065150674460249 0 0.00388605001988218 0.346937608280272 0.0370960450620997 0.0372201561177618 1.9587872796483e-06
6.24391539900971 0.0675446128630951 0 0.00422825357116746 0.372549613421744 0.0373348789071201 0.0374592649681386 6.86527877586442e-07
6.25373287605218 0.0830852971862728 0 0.00231282973685243 0.417673679953074 0.0376375065841968 0.0377621749094876 1.85719225621329e-06
6.26355035309465 0.0632408238501413 0 0.00176713631246372 0.502820900073188 0.0378693834318346 0.0379943106084995 3.52823481592023e-06


==> dat/sl-j.dat <==
0 2014.10505652717
0.0098174770424681 1903.27019043153
0.0196349540849362 1795.39465248492
0.0294524311274043 1708.34824486451
0.0392699081698724 1556.98964149112
0.0490873852123405 1425.62219410202
0.0589048622548086 1381.92297487481
0.0687223392972767 1352.27129307049
0.0785398163397448 1297.30760257722
0.0883572933822129 1236.49015811707
0.098174770424681 1225.7730783909
0.107992247467149 1215.11429055005
0.117809724509617 1128.1116782546
0.127627201552085 1084.87580597564
0.137444678594553 1161.17659134683
0.147262155637022 1199.86147690859
0.15707963267949 1159.72852321418
0.166897109721958 1080.90182847201
0.176714586764426 977.158198597354
0.186532063806894 892.08533661607
0.196349540849362 824.088963607679
0.20616701789183 741.267950908517
0.215984494934298 678.669857771836
0.225801971976766 647.763728299596
0.235619449019234 621.035268031674
0.245436926061703 600.396630708721
0.255254403104171 600.722357238131
0.265071880146639 604.50981752712
0.274889357189107 577.022491148862
0.284706834231575 544.292431572314
0.294524311274043 545.088055907179
0.304341788316511 536.843730739459
0.314159265358979 506.985117605033
0.323976742401447 480.973834196324
0.333794219443916 439.658498942461
0.343611696486384 396.983545776719
0.353429173528852 380.896206286318
0.36324665057132 355.038061565813
0.373064127613788 317.609664001754
0.382881604656256 318.666240191318
0.392699081698724 330.174980235434
0.402516558741192 305.723532267432
0.41233403578366 276.642238968979
0.422151512826128 274.584499691759
0.431968989868596 273.186526992951
0.441786466911065 251.663001895382
0.451603943953533 222.470100650359
0.461421420996001 198.521281798335
0.471238898038469 184.294315441548
0.481056375080937 184.363173986158
0.490873852123405 183.150965615587
0.500691329165873 167.797698449371
0.510508806208341 150.876633517737
0.52032628325081 141.109308758134
0.530143760293278 127.545640190203
0.539961237335746 107.813158643976
0.549778714378214 92.332624472124
0.559596191420682 84.2889955493403
0.56941366846315 80.415596534391
0.579231145505618 76.7616324164839
0.589048622548086 69.0954947534971
0.598866099590554 61.5970697162693
0.608683576633022 57.2345267163235
0.618501053675491 51.2606170458483
0.628318530717959 45.2362707623041
0.638136007760427 41.278883613406
0.647953484802895 35.6154172207533
0.657770961845363 28.9689383587163
0.667588438887831 24.1770009145428
0.677405915930299 19.4972013278989
0.687223392972767 14.845941866733
0.697040870015235 11.5645040224235
0.706858347057703 9.18308400167726
0.716675824100171 7.55438563422813
0.72649330114264 6.30797798259739
0.736310778185108 4.56177375247758
0.746128255227576 2.79340199192114
0.755945732270044 1.52681071136189
0.765763209312512 0.726368165271442
0.77558068635498 0.377135550513176
0.785398163397448 0.258880550954634
0.795215640439916 0.398528364669947
0.805033117482384 0.948200184165117
0.814850594524853 1.65680463062512
0.824668071567321 2.7523166561145
0.834485548609789 4.46735306750295
0.844303025652257 6.43474373867501
0.854120502694725 8.53703487839898
0.863937979737193 10.8814938879042
0.873755456779661 12.2746258818492
0.883572933822129 13.3323810098186
0.893390410864597 15.9404720122818
0.903207887907066 18.978850732621
0.913025364949534 22.5718588398899
0.922842841992002 27.3582626160865
0.93266031903447 29.8670401549462
0.942477796076938 30.8027631321261
0.952295273119406 31.7510363987965
0.962112750161874 34.1928420173549
0.971930227204342 43.1255884614502
0.98174770424681 55.0882511469322
0.991565181289279 64.4123519927492
1.00138265833175 71.6258602870824
1.01120013537421 75.3084338561683
1.02101761241668 76.038965064287
1.03083508945915 78.1442717282054
1.04065256650162 82.7135985755968
1.05047004354409 86.9649393662514
1.06028752058656 93.0828799817602
1.07010499762902 106.992913133917
1.07992247467149 119.11130900376
1.08973995171396 123.340048609908
1.09955742875643 125.055505694832
1.1093749057989 124.497494300547
1.11919238284136 123.760457439737
1.12900985988383 132.797225762143
1.1388273369263 142.654718572256
1.14864481396877 152.669401661948
1.15846229101124 180.836418369762
1.1682797680537 197.886883330441
1.17809724509617 170.687431960866
1.18791472213864 157.000280996071
1.19773219918111 183.373547105073
1.20754967622358 188.582248679785
1.21736715326604 181.078399207301
1.22718463030851 205.764168992031
1.23700210735098 256.548388420542
1.24681958439345 294.67017717875
1.25663706143592 278.187549060552
1.26645453847839 228.131548905259
1.27627201552085 231.25184250713
1.28608949256332 280.869375757588
1.29590696960579 294.44569459627
1.30572444664826 284.102736172469
1.31554192369073 287.568364703238
1.32535940073319 278.218107267271
1.33517687777566 290.814102602692
1.34499435481813 347.249862107916
1.3548118318606 347.91800737722
1.36462930890307 323.520001271609
1.37444678594553 365.192592223109
1.384264262988 400.062485149877
1.39408174003047 372.613276087036
1.40389921707294 335.180435280457
1.41371669411541 346.911096124008
1.42353417115788 406.726512671136
1.43335164820034 427.96965759406
1.44316912524281 445.374358498892
1.45298660228528 522.472932487031
1.46280407932775 527.594054286535
1.47262155637022 445.107463776117
1.48243903341268 415.420113462405
1.49225651045515 421.158309693472
1.50207398749762 431.325070054721
1.51189146454009 446.905248494294
1.52170894158256 458.932561324878
1.53152641862502 530.632158521797
1.54134389566749 561.566395684483
1.55116137270996 561.36325644385
1.56097884975243 721.489836267519
1.5707963267949 782.479311560938
1.58061380383736 674.288386165583
1.59043128087983 696.257547520617
1.6002487579223 778.328610323401
1.61006623496477 887.163200584662
1.61988371200724 888.998206712633
1.62970118904971 834.566403047472
1.63951866609217 915.783502874126
1.64933614313464 834.231077343715
1.65915362017711 855.06187123349
1.66897109721958 974.733394899198
1.67878857426205 1092.61315268908
1.68860605130451 1313.84796204046
1.69842352834698 1238.26674850657
1.70824100538945 1278.15558807651
1.71805848243192 1513.08764593381
1.72787595947439 1401.40451503844
1.73769343651685 1454.24219246824
1.74751091355932 1592.31612634979
1.75732839060179 1380.74743912473
1.76714586764426 1382.98355589874
1.77696334468673 1986.79890589509
1.78678082172919 2276.80359173473
1.79659829877166 2058.85847754007
1.80641577581413 2123.91659229156
1.8162332528566 2325.77167186247
1.82605072989907 2675.33187741601
1.83586820694154 2904.7291581292
1.845685683984 2889.14661887206
1.85550316102647 2935.49255825581
1.86532063806894 3736.04516355719
1.87513811511141 4639.99319452244
1.88495559215388 4272.89252143075
1.89477306919634 4681.6137614023
1.90459054623881 5383.85283926137
1.91440802328128 4978.26137151241
1.92422550032375 5190.36256384957
1.93404297736622 5797.13576999846
1.94386045440868 6357.84919451194
1.95367793145115 6983.28564301025
1.96349540849362 7723.60547886309
1.97331288553609 7943.96389879672
1.98313036257856 8074.70832077482
1.99294783962102 9150.07109793472
2.00276531666349 9179.05115500584
2.01258279370596 10092.7803330654
2.02240027074843 11434.9055041538
2.0322177477909 11507.6783990768
2.04203522483337 12231.2244447874
2.05185270187583 13114.7729203011
2.0616701789183 14826.5960030515
2.07148765596077 16615.2083932472
2.08130513300324 17614.383868816
2.09112261004571 19901.8726001116
2.10094008708817 23277.8594983143
2.11075756413064 25555.3854588329
2.12057504117311 28087.0725110812
2.13039251821558 31833.020176276
2.14020999525805 34952.1430738403
2.15002747230051 37527.0462233122
2.15984494934298 39551.5893849013
2.16966242638545 41365.2506819578
2.17947990342792 43615.3167602551
2.18929738047039 46061.6661601158
2.19911485751286 49718.2419278901
2.20893233455532 54000.1699564732
2.21874981159779 57349.664147489
2.22856728864026 59832.5830899833
2.23838476568273 61525.7255556555
2.2482022427252 62141.9747687274
2.25801971976766 61613.2843195203
2.26783719681013 60485.8212246445
2.2776546738526 59219.1983886384
2.28747215089507 58424.8575094979
2.29728962793754 57665.4753950264
2.30710710498 56084.8468809875
2.31692458202247 53503.0351997096
2.32674205906494 50384.1360956722
2.33655953610741 46746.9013393275
2.34637701314988 43077.4514316888
2.35619449019234 39759.9314620241
2.36601196723481 36430.0176486244
2.37582944427728 33831.7578618569
2.38564692131975 32082.2183454995
2.39546439836222 30193.5405822213
2.40528187540469 28778.0833504664
2.41509935244715 27407.425143218
2.42491682948962 26094.2787804382
2.43473430653209 25893.0656527842
2.44455178357456 25273.8844999012
2.45436926061703 23926.160639342
2.46418673765949 22888.7311998188
2.47400421470196 21838.2688751185
2.48382169174443 20588.7783843534
2.4936391687869 18944.5545086376
2.50345664582937 17061.7198573477
2.51327412287183 15980.8374389205
2.5230915999143 15583.6941700666
2.53290907695677 15158.4486118831
2.54272655399924 14612.0579670866
2.55254403104171 14950.6175923582
2.56236150808417 15623.1868827164
2.57217898512664 15212.4378274884
2.58199646216911 14535.572572724
2.59181393921158 14195.1311954022
2.60163141625405 13666.0310551144
2.61144889329652 12615.4610176247
2.62126637033898 11200.501607565
2.63108384738145 10938.4706835157
2.64090132442392 11203.5986875547
2.65071880146639 10676.0193750567
2.66053627850886 9919.85744236368
2.67035375555132 8939.92683313979
2.68017123259379 8052.98527103457
2.68998870963626 7699.39274715775
2.69980618667873 7674.78237030718
2.7096236637212 8043.97220636628
2.71944114076366 8232.72415009753
2.72925861780613 7865.79425286406
2.7390760948486 7384.95627268705
2.74889357189107 7261.81718032158
2.75871104893354 7306.5986525629
2.768528525976 7187.92640078514
2.77834600301847 6976.02270684612
2.78816348006094 6588.79168039949
2.79798095710341 6149.33960990031
2.80779843414588 5941.21168982047
2.81761591118835 5797.1318353794
2.82743338823081 5608.50429135456
2.83725086527328 5450.19224893486
2.84706834231575 5279.68130145308
2.85688581935822 5102.94946587724
2.86670329640069 5038.98689208159
2.87652077344315 4977.219201378
2.88633825048562 4737.76098208934
2.89615572752809 4417.53893303664
2.90597320457056 4055.79442655614
2.91579068161303 3638.57104653777
2.92560815865549 3398.18285308281
2.93542563569796 3477.43796926179
2.94524311274043 3636.87529576431
2.9550605897829 3650.79475011283
2.96487806682537 3593.03567640269
2.97469554386784 3415.61889019365
2.9845130209103 3134.1149326747
2.99433049795277 3037.64645634464
3.00414797499524 3120.35937619561
3.01396545203771 3045.88318950255
3.02378292908018 2796.74811348928
3.03360040612264 2572.79147219992
3.04341788316511 2418.74697702131
3.05323536020758 2353.52430398949
3.06305283725005 2347.61398700396
3.07287031429252 2402.76530645294
3.08268779133498 2432.00158118093
3.09250526837745 2270.24287245274
3.10232274541992 2076.89487687244
3.11214022246239 2046.18484574248
3.12195769950486 2022.80338325201
3.13177517654732 1981.72981405132


==> dat/sl-movaxis-err.dat <==
0.0098174770424681 0.0486532464455387 0.0098174770424681 0.000231617055493294 0.654855358471751 0.000209403884032165 0.000209595404976841 0.000209595404976841
0.0196349540849362 0.0421880172983631 0.0098174770424681 0.00125867581473349 0.182054664974069 0.000385394780185464 0.000385784215792901 0.000385784215792901
0.0294524311274043 0.0428477711569016 0.0098174770424681 0.0001846037632387 0.223039666983586 0.000558470662949553 0.000559061735214559 2.52556612577946e-05
0.0392699081698724 0.0483981467646578 0.0196349540849362 0.00137289442216521 0.362184364260777 0.00076229632710743 0.000763085316056956 0.000127014728975103
0.0490873852123405 0.0491949607858657 0.0196349540849362 0.00110934543584651 0.224450698597467 0.00096418010625617 0.000965171916190105 1.96940527223985e-05
0.0589048622548086 0.0480064946356702 0.0196349540849362 0.00169729486386172 0.475177496659572 0.00115700486085826 0.00115819647356693 1.19999011436039e-06
0.0687223392972767 0.0552318969818583 0.0294524311274043 0.00138186899678205 0.262092354264928 0.00138466160777023 0.001386056568323 2.54925395156448e-06
0.0785398163397448 0.0578706789463134 0.0294524311274043 0.00036569327575231 0.302173242936724 0.00161934129609214 0.00162093988265753 3.68327883757494e-06
0.0883572933822129 0.0492336887085492 0.0392699081698724 0.000745350881144469 0.502127226609984 0.00182275040021988 0.00182454808619162 1.23923330424651e-05
0.098174770424681 0.0506487325586199 0.0392699081698724 0.00161810072533397 0.319543439760689 0.0020283490056958 0.00203034435808707 3.51998927519618e-06
0.107992247467149 0.0487342340218677 0.0392699081698724 0.0045840122417754 0.47984157912322 0.00222312673957636 0.00222531533574968 5.40388174551741e-06
0.117809724509617 0.0424116492452083 0.0490873852123405 0.00246073817752068 0.544693411531682 0.0023949210831185 0.00239730201375274 1.08491016305763e-05
0.127627201552085 0.0510249304827988 0.0490873852123405 0.00451893198986036 0.366079811055085 0.00259920252018025 0.00260177637967572 2.58635520606079e-06
0.137444678594553 0.0433367423644805 0.0589048622548086 0.00115777451513982 0.646076405922122 0.00277365306420774 0.00277642235291919 5.18192421416197e-05
0.147262155637022 0.0500615562288322 0.0589048622548086 0.00375636008921842 0.442212707656486 0.0029730692217869 0.00297603267877547 0.000184070163506841
0.15707963267949 0.0419353847330375 0.0589048622548086 0.00721733224895293 0.694979500843029 0.0031374944871522 0.00314064330754149 0.000363823509274935
0.166897109721958 0.0471356608773686 0.0687223392972767 0.00313705218103905 0.542671064165741 0.00332329609799824 0.00332663969586311 5.28571813718763e-06
0.176714586764426 0.0535342830474491 0.0687223392972767 0.00540224322680227 0.397220388370917 0.00353315435722907 0.00353669184230937 1.73938468885729e-06
0.186532063806894 0.0481714314265803 0.0785398163397448 0.000809800499683655 0.675163025528242 0.00372038797332663 0.00372412716580177 2.72728873018438e-06
0.196349540849362 0.0540509530996751 0.0785398163397448 0.00366634745653605 0.496803573276794 0.00392979742434113 0.00393373569494203 8.69191034653504e-06
0.20616701789183 0.0456683282830861 0.0785398163397448 0.00772180402287553 0.655841504895701 0.00410367742868483 0.00410780409242339 9.53124866316633e-07
0.215984494934298 0.0484039139029626 0.0883572933822129 0.00311534091430254 0.579816569015719 0.00428720030339185 0.00429152634884543 9.04408654102298e-07
0.225801971976766 0.0499597765684373 0.0883572933822129 0.00641234367868171 0.569960065285712 0.00447559684590499 0.00448011687031895 4.81949964476219e-06
0.235619449019234 0.0477572033557561 0.098174770424681 0.000817142243500435 0.709110288807809 0.00465285223308805 0.00465757840683426 6.23541110792338e-06
0.245436926061703 0.0429341454833564 0.098174770424681 0.00632554525299384 0.529948044913151 0.00480954701480593 0.00481446595812962 2.60103543817099e-06
0.255254403104171 0.0314578479593516 0.098174770424681 0.0113984302842987 0.657712295575676 0.00491821125290354 0.00492330821774601 5.51734140775164e-06
0.265071880146639 0.0476812961047766 0.107992247467149 0.00273381264448946 0.646919139209707 0.00508959620725046 0.00509489862651724 6.8238760556742e-07
0.274889357189107 0.0417218872201506 0.107992247467149 0.00816502201357094 0.573111226711269 0.00523584911712714 0.00524134305071762 2.38953558934825e-06
0.284706834231575 0.0347485003360271 0.107992247467149 0.0123703883975136 0.687324552616481 0.00535258182485694 0.00535825592092605 6.60719855031645e-06
0.294524311274043 0.0489026315723957 0.117809724509617 0.00492024121851165 0.662522413938839 0.00552285613624379 0.00552873499445295 5.17651624150426e-06
0.304341788316511 0.0417648249542537 0.117809724509617 0.00993771321446879 0.636822939084046 0.00566345093032645 0.00566952076846602 3.65669815950082e-06
0.314159265358979 0.0266783882891536 0.117809724509617 0.0154302647216636 0.664313419365137 0.00574219840205028 0.00574844047320409 5.39014422385341e-06
0.323976742401447 0.0413088479071944 0.127627201552085 0.00888620249006944 0.632836094713286 0.00587564779459265 0.00588208573560445 3.99151910174494e-06
0.333794219443916 0.036286932711475 0.127627201552085 0.0133644732779437 0.485011229766328 0.00598850313761236 0.00599512431884774 2.8386133087439e-06
0.343611696486384 0.0361959571892739 0.127627201552085 0.0170223023498355 0.719844018702408 0.0061012100761007 0.00610800509088603 3.80341256650801e-06
0.353429173528852 0.0362712234305365 0.137444678594553 0.012071685472278 0.498977221350635 0.00620789963922801 0.00621488419227535 9.55754808304247e-07
0.36324665057132 0.0307433337206403 0.137444678594553 0.0168400839070343 0.496668894002326 0.00629298158997282 0.0063001403615709 7.27470367944681e-07
0.373064127613788 0.0349125790849792 0.147262155637022 0.0111615453632971 0.543275765200957 0.00638707009593225 0.00639442431295873 2.94872141901259e-06
0.382881604656256 0.0335017839409081 0.147262155637022 0.0148738754110962 0.433639378474495 0.00647609512847981 0.00648363430990023 1.93377791004571e-06
0.392699081698724 0.0350316991327831 0.147262155637022 0.0188286916967901 0.631415641551156 0.00657242653316435 0.00658013980023898 5.85633513893952e-07
0.402516558741192 0.0336495786658977 0.15707963267949 0.0136244430629157 0.407960336683658 0.00665416325827901 0.00666206976613206 1.46657789502142e-06
0.41233403578366 0.0310419653718416 0.15707963267949 0.0184196252645322 0.420192207825222 0.0067269320182634 0.00673501612618626 1.68394650910031e-06
0.422151512826128 0.0384246856020024 0.166897109721958 0.0113541571682558 0.504825055953177 0.00681909738187775 0.00682738952300202 1.1434248272225e-06
0.431968989868596 0.0361619514844842 0.166897109721958 0.0159439836526931 0.352266541495685 0.00690374477618222 0.00691223013450618 2.84311631299828e-06
0.441786466911065 0.0380409441115341 0.166897109721958 0.020882401805686 0.516762157581194 0.00699769584209802 0.00700635969305989 3.76908579425496e-06
0.451603943953533 0.0366028608088289 0.176714586764426 0.0143640631102112 0.33218881627085 0.0070749901106396 0.00708385839212377 6.08884289912506e-06
0.461421420996001 0.0332821088945721 0.176714586764426 0.0204330220691157 0.406825459666863 0.00714101341550562 0.00715006516572509 2.68315573097937e-06
0.471238898038469 0.0344957747376757 0.186532063806894 0.0127899869574469 0.412519448662961 0.0072005790308947 0.00720984593194505 4.24933772889278e-06
0.481056375080937 0.0376221585447235 0.186532063806894 0.0177358396651915 0.378048474346484 0.00727467371910737 0.00728414133584054 8.79116889683453e-07
0.490873852123405 0.0403508234447209 0.186532063806894 0.0227867783640904 0.5445896657223 0.00736113209394027 0.00737078553410887 5.22292781313457e-06
0.500691329165873 0.0352475133710143 0.196349540849362 0.016301193885796 0.412322261970619 0.00741619387206389 0.00742605846958733 2.03404375841329e-06
0.510508806208341 0.037384956756506 0.196349540849362 0.0213240550213756 0.516312641178278 0.00748124446433556 0.00749130520928467 4.73682183925542e-06
0.52032628325081 0.035454666180276 0.20616701789183 0.0143825232521557 0.590963590307796 0.0075283272076877 0.00753861200480042 8.97754835750066e-07
0.530143760293278 0.0391406518580776 0.20616701789183 0.0190455023414324 0.52888901288852 0.00759164995897895 0.00760214557296934 7.35241229266704e-06
0.539961237335746 0.0409332128807545 0.20616701789183 0.0234635845972806 0.542331034442045 0.00766251165661763 0.0076732057301085 3.88143831117561e-06
0.549778714378214 0.039139607546878 0.20616701789183 0.0279316810794226 0.529172751157633 0.00772600479018271 0.00773688362135322 2.95855566470621e-06
0.559596191420682 0.0367795469278888 0.20616701789183 0.0323538725960179 0.457469220998648 0.0077800711965681 0.00779112021644098 2.68028348875291e-06
0.56941366846315 0.0382067392028632 0.215984494934298 0.0262971066430054 0.55182283379832 0.00783003252662087 0.00784127833816905 5.51766902980514e-06
0.579231145505618 0.0407706214493504 0.215984494934298 0.0299674322736043 0.385432427780812 0.00789057681205312 0.00790200925837373 8.71780156481317e-06
0.589048622548086 0.04245018721109 0.215984494934298 0.0339808052639023 0.415557811773871 0.00795833615984437 0.00796994284440913 5.70714881336864e-06
0.598866099590554 0.041717730134965 0.225801971976766 0.0281062792248917 0.395776168490509 0.0080121775283456 0.00802398568188296 8.81699084560073e-06
0.608683576633022 0.0414158386457313 0.225801971976766 0.0327421519573529 0.368159097861192 0.00806540053027514 0.00807739470269187 1.61041862157646e-06
0.618501053675491 0.0382470778075686 0.235619449019234 0.0273455441944234 0.444548237539959 0.00809446598893254 0.00810667174311694 6.76018539103902e-06
0.628318530717959 0.0419627092486332 0.235619449019234 0.0312560463816272 0.36401614634013 0.00813916762900583 0.00815157367831826 2.79442562162354e-06
0.638136007760427 0.0459886160484048 0.235619449019234 0.0350929123441192 0.430982199945255 0.00820040946035683 0.00821300483685185 5.79425283781658e-06
0.647953484802895 0.042868599834298 0.245436926061703 0.0296970020720633 0.430342190734109 0.00823781371811397 0.00825062448972756 8.4317289780281e-06
0.657770961845363 0.0486784221569425 0.245436926061703 0.0331053448026867 0.456640119717062 0.00829907295845982 0.00831209031678752 4.15252354856188e-06
0.667588438887831 0.0509111370943273 0.245436926061703 0.036527238957887 0.495233087518656 0.00836936426530695 0.00838257834087056 1.85282895003983e-06
0.677405915930299 0.0481669516880523 0.245436926061703 0.0403242294088569 0.446019638018829 0.00842859482267257 0.00844199246695028 8.17312733611551e-06
0.687223392972767 0.0464949675647577 0.245436926061703 0.0439474258349864 0.451394674688136 0.00848139774434331 0.00849496592331665 4.75568766951205e-06
0.697040870015235 0.0452270657335924 0.255254403104171 0.0392962054578057 0.483307142252564 0.00851740964177426 0.00853117358619999 7.83490163131573e-06
0.706858347057703 0.0444455924215816 0.255254403104171 0.0430078185084595 0.368128011415929 0.0085506455213606 0.0085645921668068 7.18607690793475e-06
0.716675824100171 0.0479916055497772 0.255254403104171 0.0465702397520112 0.385666898607528 0.00859873038827542 0.00861284794788794 1.19204170178523e-05
0.72649330114264 0.045022037262183 0.265071880146639 0.0418180552758156 0.37735538045361 0.00862200594840808 0.00863632180178263 1.14574059621701e-05
0.736310778185108 0.0490412747058306 0.265071880146639 0.0454624612034142 0.292746636711339 0.00866203160484071 0.00867653400302848 1.70956664275664e-05
0.746128255227576 0.0580657219056024 0.265071880146639 0.0484482637032412 0.396788263216061 0.00873881369023252 0.00875349498106362 1.87633507492579e-05
0.755945732270044 0.0517167228588018 0.274889357189107 0.0440543774500832 0.365930166981317 0.0087764637065837 0.00879135046127699 1.0875831173396e-05
0.765763209312512 0.0612181505156915 0.274889357189107 0.0469162651866256 0.381234759254801 0.00885272720907114 0.00886781269765426 1.31249161135168e-05
0.77558068635498 0.0672151737843386 0.274889357189107 0.0499884052552532 0.454036712147299 0.00895348987650709 0.00896876501774686 1.64346174950473e-05
0.785398163397448 0.0694489511944912 0.274889357189107 0.0530854458745077 0.436573645923236 0.00906393772414549 0.00907939158412833 2.34883206322591e-05
0.795215640439916 0.0702680348977959 0.284706834231575 0.0482106904177431 0.44777165859451 0.00916302655280836 0.00917869196213542 1.67511588961648e-05
0.805033117482384 0.0701200687271879 0.284706834231575 0.0515325411733862 0.333777397846335 0.0092624482796502 0.00927831254161319 1.68890063630776e-05
0.814850594524853 0.0648317400988739 0.284706834231575 0.0556210125068314 0.292197216061972 0.00934181888779734 0.00935786397502985 1.47945060816174e-05
0.824668071567321 0.0730203880249475 0.294524311274043 0.0496048704108567 0.397742601795989 0.00943846144129069 0.00945472864677105 1.48826810110399e-05
0.834485548609789 0.0680522971697937 0.294524311274043 0.0536577106165546 0.292136610295934 0.00951649339865124 0.00953296499612019 2.41501616777613e-05
0.844303025652257 0.06857313577093 0.294524311274043 0.0570748974157708 0.302300371818809 0.00959731480501962 0.00961397803632498 2.69760024429008e-05
0.854120502694725 0.0684689431304094 0.304341788316511 0.0524690621556216 0.387186513861105 0.00966263071969417 0.00967951791822574 4.41376520086865e-05
0.863937979737193 0.071403378246415 0.304341788316511 0.0554451966448222 0.315725453793729 0.00974046160545612 0.00975756269277457 3.52035694332563e-05
0.873755456779661 0.0753781356000123 0.304341788316511 0.0582552902611841 0.373761620423723 0.00983459142157468 0.0098518976194163 1.55474824466819e-05
0.883572933822129 0.0735923665014016 0.314159265358979 0.0541844222088925 0.425655750104998 0.00990699478895546 0.00992453499545329 2.08155279511898e-05
0.893390410864597 0.0766104006839861 0.314159265358979 0.0571147891325214 0.400177527103756 0.00999219104824179 0.010009955355325 1.70641866115635e-05
0.903207887907066 0.0801223433679523 0.304341788316511 0.0660546260286829 0.417946847504878 0.0101062030089299 0.0101241466860349 1.9760855760526e-05
0.913025364949534 0.0816115720406245 0.314159265358979 0.0621600671721049 0.433027154399102 0.0102117315686827 0.0102298838913315 2.66756922505041e-05
0.922842841992002 0.0831534035964545 0.314159265358979 0.0644097526756441 0.346408015749901 0.0103238096878163 0.0103421634324137 2.01101736057249e-05
0.93266031903447 0.0806607100593839 0.314159265358979 0.06749765211924 0.311958603057538 0.0104263928853436 0.0104449360712807 2.0136664810924e-05
0.942477796076938 0.0786296868484753 0.323976742401447 0.0644776444466371 0.309068345579716 0.0105058295559807 0.0105245877247872 1.24389951549313e-05
0.952295273119406 0.0800555053598762 0.323976742401447 0.0668018326187129 0.218722538602787 0.0105914294733737 0.010610395037272 1.51440494038019e-05
0.962112750161874 0.08296098066173 0.323976742401447 0.0691650036295397 0.270144274191819 0.0106887944712629 0.0107079602870269 2.25629738301358e-05
0.971930227204342 0.0781349613210327 0.333794219443916 0.066589667119815 0.230507852377293 0.0107518495680743 0.0107712387359716 6.29347233002225e-06
0.98174770424681 0.083736987986428 0.333794219443916 0.0684535182171214 0.280044656023576 0.0108375827907013 0.0108571908764086 8.11034909428221e-06
0.991565181289279 0.0805128152346635 0.343611696486384 0.0657514943814023 0.409269071068005 0.0108958741283946 0.010915724239385 3.34459169213041e-06
1.00138265833175 0.0826508209179793 0.343611696486384 0.0683128571617266 0.418581120055681 0.0109634606291145 0.010983544055151 4.44370615678994e-06
1.01120013537421 0.0859448615079079 0.333794219443916 0.075777337212538 0.415986951204282 0.0110583815231229 0.0110786603419216 1.09420231048593e-05
1.02101761241668 0.0831125911879182 0.333794219443916 0.0781840285415348 0.317842391234987 0.0111422085914936 0.0111626740662983 2.48831865728212e-05
1.03083508945915 0.0837620516408517 0.333794219443916 0.0802100727635428 0.349520776626067 0.0112288828581754 0.0112495282205137 2.88354557547642e-05
1.04065256650162 0.0839687299680609 0.343611696486384 0.0774049521290064 0.240037975207264 0.0113016863106623 0.0113225371447601 2.34494338573495e-05
1.05047004354409 0.0813668284801699 0.343611696486384 0.0800917560667002 0.20373741422477 0.0113642566091564 0.0113853030900034 3.17100454424164e-05
1.06028752058656 0.0862999446121271 0.353429173528852 0.0765621963873519 0.330994818525881 0.0114312290997277 0.01145250166265 1.94445951080577e-05
1.07010499762902 0.0837826147013361 0.353429173528852 0.0792967316968774 0.250895872357464 0.0114885051499745 0.0115099937699297 2.32479691895207e-05
1.07992247467149 0.0890993797852351 0.353429173528852 0.0811435667546066 0.325856833124182 0.0115667240682792 0.0115884246543358 5.20728011088381e-06
1.08973995171396 0.0883565573888163 0.36324665057132 0.0783654824272644 0.435185771510002 0.011627446530592 0.0116493841009233 5.15151884230224e-06
1.09955742875643 0.0928649178520462 0.36324665057132 0.0803786647111585 0.471428208520165 0.0117062911585127 0.0117284601582945 1.16547804774767e-06
1.1093749057989 0.0950314376773422 0.353429173528852 0.0867484276133027 0.456931904837856 0.0118078171605615 0.0118301828313131 1.07976940974987e-05
1.11919238284136 0.0897641644557616 0.353429173528852 0.0891778049451511 0.302688443428255 0.0118885424602055 0.0119110955956331 1.17349461406839e-05
1.12900985988383 0.0886838748743035 0.353429173528852 0.0912236512263407 0.359814217569999 0.0119650908952222 0.0119878243447266 8.71269852495575e-06
1.1388273369263 0.0876617276281098 0.36324665057132 0.0891398904413482 0.243491552793347 0.0120227993745226 0.0120457365954125 5.17705065140363e-06
1.14864481396877 0.0874257643462224 0.36324665057132 0.0911393015788035 0.246646136400847 0.0120795599709209 0.0121026946352201 1.21243259133472e-05
1.15846229101124 0.0927665101198565 0.373064127613788 0.0881820594560404 0.304813017490959 0.0121422107609066 0.0121655720020583 2.11282483674609e-05
1.1682797680537 0.0903134905947642 0.373064127613788 0.0906424406641541 0.286757537130159 0.0121952578973917 0.012218837054856 1.8771688696814e-05
1.17809724509617 0.094547467949418 0.373064127613788 0.0923722354077975 0.397418004596836 0.0122647999107956 0.0122885931002757 2.27400079786884e-05
1.18791472213864 0.0937340677656193 0.36324665057132 0.09817299663411 0.47331887894851 0.0123457497477138 0.0123697210717799 9.06620085598322e-06
1.19773219918111 0.0909504297413559 0.36324665057132 0.0998885147465684 0.400324657410855 0.0124163829183485 0.0124405251017802 6.96189081101843e-06
1.20754967622358 0.0979259760235913 0.373064127613788 0.0972860605664486 0.389909317390422 0.0124991485689267 0.0125234911011671 4.71598320633615e-06
1.21736715326604 0.0921269702992911 0.373064127613788 0.0994702570113161 0.249198798995539 0.0125594382570182 0.0125839719910889 1.99271721626431e-05
1.22718463030851 0.0883703995881355 0.373064127613788 0.101542193994246 0.293947198877575 0.0126051936655249 0.0126299102348772 6.6148556205511e-06
1.23700210735098 0.0948257621467468 0.382881604656256 0.0989771587056782 0.313990961579697 0.0126600295117502 0.0126849601957614 1.36460935961982e-05
1.24681958439345 0.0935995287256171 0.382881604656256 0.100778805593561 0.398216683028113 0.0127103540449179 0.0127354925400251 1.05666979097575e-05
1.25663706143592 0.0962534034698102 0.392699081698724 0.0989308196842659 0.455024718887208 0.0127544622895361 0.0127798361794642 1.16920274374417e-05
1.26645453847839 0.0952257769743978 0.382881604656256 0.104041635026468 0.481065711008429 0.0128114065406164 0.0128369784868533 1.19728035982194e-05
1.27627201552085 0.0943581548630159 0.382881604656256 0.105535890074233 0.377351659075289 0.0128652629619443 0.0128910277948234 6.8481223368689e-06
1.28608949256332 0.0932987507176519 0.382881604656256 0.106994231583539 0.325962532942982 0.0129153617040672 0.0129413140906773 1.7796009941602e-05
1.29590696960579 0.0986288416487611 0.392699081698724 0.105109710365809 0.41068354398608 0.0129696143795255 0.0129957841043669 2.29357544790479e-05
1.30572444664826 0.0972386352738028 0.392699081698724 0.106667204289525 0.337562532078087 0.0130188673396784 0.0130452488466956 9.86748739989662e-06
1.31554192369073 0.0960366334305338 0.392699081698724 0.108307187056883 0.329627650979446 0.0130636133965404 0.0130902010831455 9.6769520668885e-06
1.32535940073319 0.0958725882858908 0.392699081698724 0.1098392148918 0.381127111423044 0.0131078371875087 0.0131346261927067 2.44656535540593e-06
1.33517687777566 0.0978731475686951 0.392699081698724 0.11103791406491 0.47268104555691 0.0131601086731935 0.0131870958869433 1.58843368406729e-05
1.34499435481813 0.099589364743746 0.392699081698724 0.112173169989644 0.521076376344485 0.0132193972907007 0.0132465795988432 1.78266446526657e-05
1.3548118318606 0.0982081249766007 0.392699081698724 0.113564513931261 0.480896807483075 0.0132736448288258 0.0133010170402585 3.96922784243336e-05
1.36462930890307 0.0956045525382974 0.392699081698724 0.114989470220367 0.424479906368203 0.0133181991360983 0.0133457552448493 3.71810828491839e-05
1.37444678594553 0.101901927259789 0.402516558741192 0.113424635283973 0.389706170936169 0.0133699518976156 0.0133977235954026 1.98638765182932e-05
1.384264262988 0.0994281902525267 0.402516558741192 0.114772939817056 0.334251407743636 0.0134126955063347 0.0134406773374974 1.69310145203129e-05
1.39408174003047 0.0999746357256595 0.402516558741192 0.115864945494142 0.411188743599969 0.0134580665661451 0.0134862551445222 1.65783423488387e-05
1.40389921707294 0.104682552928213 0.41233403578366 0.114659166085213 0.41509924426783 0.013504246363572 0.0135326716986026 1.12421278286864e-05
1.41371669411541 0.103894468405145 0.41233403578366 0.116071738379005 0.403714224065913 0.0135480988595594 0.0135767556001271 2.294403445212e-05
1.42353417115788 0.0977959545583205 0.402516558741192 0.119619184403253 0.409762002872911 0.0135858899691872 0.0136147409582604 2.24345948092241e-05
1.43335164820034 0.0962249294055033 0.402516558741192 0.120527715443487 0.317746137536038 0.0136182709487287 0.0136473124339669 2.71826693925315e-05
1.44316912524281 0.0970906013518555 0.402516558741192 0.121177969919265 0.426481994438415 0.0136548520761654 0.0136840817977194 5.38861154391368e-05
1.45298660228528 0.102508455272978 0.41233403578366 0.120441813067364 0.334131242392448 0.0136949671800103 0.0137244148745306 2.00901919243355e-05
1.46280407932775 0.100444367047749 0.41233403578366 0.121546955211541 0.262249374246376 0.0137277033235623 0.0137573646209999 1.700848736873e-05
1.47262155637022 0.103056684745637 0.41233403578366 0.122324127544414 0.466667520579384 0.0137710820670027 0.0138009554689617 1.21505282433572e-05
1.48243903341268 0.109544078077108 0.422151512826128 0.121550245289411 0.544579254059221 0.0138223388011389 0.013852454031514 6.15018672565704e-06
1.49225651045515 0.107901296109094 0.422151512826128 0.122832192304984 0.461890262816027 0.0138681266177985 0.0138984782602026 9.03146963933903e-06
1.50207398749762 0.100953705727134 0.41233403578366 0.1255648847334 0.380247782456329 0.0139043266282246 0.0139348799011473 1.09509565265561e-05
1.51189146454009 0.101014932742887 0.41233403578366 0.126400809168359 0.392371816950487 0.0139411445938517 0.0139718970346629 1.46878192562468e-05
1.52170894158256 0.110898717429761 0.422151512826128 0.125582409566258 0.514564403702687 0.0139998608092889 0.0140308426798016 3.40104608907338e-05
1.53152641862502 0.109256066297976 0.422151512826128 0.126635041184842 0.428027402198125 0.0140528569475457 0.0140840642196875 3.95565145624861e-05
1.54134389566749 0.0991471703032876 0.41233403578366 0.128718648240043 0.368115947711101 0.0140837122243215 0.0141151114981962 5.56596195177103e-06
1.55116137270996 0.0981027172302105 0.41233403578366 0.129501480128153 0.37695704910977 0.0141109618442867 0.014142550222195 7.73281919957735e-05
1.56097884975243 0.108226706659269 0.422151512826129 0.129065219529451 0.44959107158766 0.0141611615302087 0.0141929686424565 2.92388672009121e-05
1.5707963267949 0.10672042677844 0.422151512826128 0.129985124723092 0.40695408226604 0.0142059688301832 0.0142379914903621 3.38853516520519e-05
1.58061380383736 0.0949868471180666 0.41233403578366 0.131443259828028 0.399695633446055 0.0142226723452342 0.0142548771217278 5.04793364641088e-05
1.59043128087983 0.0938704589189774 0.41233403578366 0.132035645440479 0.393722376044925 0.0142358388341245 0.0142682226941057 7.41262772537893e-05
1.6002487579223 0.104927712386933 0.422151512826128 0.131813789752406 0.345406150456541 0.0142753868009513 0.0143079806456248 3.57331989649648e-05
1.61006623496477 0.103050927280895 0.422151512826128 0.132524131619763 0.239813237057395 0.0143082619685516 0.0143410630108116 6.14523682495786e-05
1.61988371200724 0.103191765193054 0.422151512826128 0.133205702608035 0.29836804262385 0.0143420853595072 0.0143750917206227 0.000429175764727827
1.62970118904971 0.113345625453017 0.431968989868596 0.13325316243691 0.419670633780848 0.0143981071415624 0.0144313492614932 0.000200176982021296
1.63951866609217 0.112912264409081 0.431968989868596 0.134002009279373 0.40526672389884 0.0144533941656164 0.014486868938011 3.6647168109121e-05
1.64933614313464 0.102428106746049 0.422151512826128 0.134849896921344 0.344859102550105 0.0144860492893723 0.0145197244248668 0.000278139935847844
1.65915362017711 0.101160578807462 0.422151512826129 0.13540690622421 0.244536046556713 0.0145143431008817 0.0145482165470275 1.02281795610419e-05
1.66897109721958 0.101279712701958 0.422151512826128 0.135910458558073 0.301374472670331 0.0145436064226668 0.0145776767199832 4.50562439451064e-06
1.67878857426205 0.111248225742866 0.431968989868596 0.136323625547472 0.391530799993066 0.0145948684365923 0.0146291648388332 3.03744554079007e-05
1.68860605130451 0.110296247711748 0.431968989868596 0.136890523661102 0.338800642047447 0.0146433099753148 0.0146778301795107 9.00145491793338e-06
1.69842352834698 0.109666858626091 0.431968989868596 0.137364243960326 0.320806059502347 0.0146902198731893 0.0147249620046306 1.29215427154322e-05
1.70824100538945 0.10931143345251 0.431968989868596 0.137788063405203 0.334740718110167 0.0147366443508644 0.0147716068348019 9.90320910277417e-06
1.71805848243192 0.109071193586823 0.431968989868596 0.13825177000689 0.365972263883619 0.0147828864619658 0.0148180677873469 9.34141514684471e-06
1.72787595947439 0.0998312283516281 0.422151512826128 0.138133217608775 0.382268186886706 0.0148100818719408 0.0148454540533997 2.040483363323e-05
1.73769343651685 0.0984570198582722 0.422151512826128 0.138312499529202 0.313158149460731 0.0148329926669966 0.0148685541832632 2.97545334051109e-05
1.74751091355932 0.0981328688835545 0.422151512826128 0.138522811958942 0.319376351782426 0.0148555733544422 0.0148913229115307 2.44448921510921e-05
1.75732839060179 0.106387271160126 0.431968989868596 0.139568418805005 0.232366786150118 0.014894152772617 0.0149301176237074 3.45330136299267e-05
1.76714586764426 0.10585012300221 0.431968989868596 0.139862742317132 0.215603281281341 0.0149315144491475 0.0149676934875864 9.81567254758294e-06
1.77696334468673 0.106895199873148 0.431968989868596 0.140230260668852 0.317680769368386 0.0149734814678523 0.0150098741013224 1.30236194806672e-05
1.78678082172919 0.108116037234579 0.431968989868596 0.140590144200096 0.393733251729785 0.0150207007821833 0.0150573065223489 3.63519230352101e-05
1.79659829877166 0.108014688356256 0.431968989868596 0.140865602234395 0.344191876094722 0.0150682857887373 0.0151051038292955 4.06883531330401e-05
1.80641577581413 0.106839632795105 0.431968989868596 0.141040443563665 0.246033015355366 0.0151123140811697 0.0151493434256625 4.37083966052842e-05
1.8162332528566 0.105957327473262 0.431968989868596 0.141161137546661 0.221025994909117 0.0151539572988768 0.0151911971756169 2.78937571720914e-05
1.82605072989907 0.105731233415583 0.431968989868596 0.141292443735482 0.260658428353601 0.0151956568088927 0.0152331066909293 3.46676547216145e-05
1.83586820694154 0.105481605139648 0.431968989868596 0.1414498110823 0.282900544012075 0.0152372508032615 0.0152749101421975 3.2167553347479e-06
1.845685683984 0.105050569737291 0.431968989868596 0.141602344666502 0.278813222255656 0.0152780348300997 0.0153159030459535 2.33307189744251e-05
1.85550316102647 0.104678706220459 0.431968989868596 0.141727578308137 0.279372013343688 0.0153182601993573 0.0153563367940959 1.21201133845459e-05
1.86532063806894 0.104275887694522 0.431968989868596 0.141820839852789 0.273762248168144 0.0153578460998091 0.0153961306295698 1.58008119996821e-05
1.87513811511141 0.103900534424728 0.431968989868596 0.141881276424552 0.250861110621178 0.0153969369013479 0.0154354289947523 3.96008132975529e-05
1.88495559215388 0.103869893660669 0.431968989868596 0.14192645238445 0.233875754287465 0.0154368531999422 0.0154755526402376 4.61503601211229e-05
1.89477306919634 0.104032982991381 0.431968989868596 0.141988222831157 0.236871325775757 0.0154782843386423 0.0155171909690367 3.72060265294843e-05
1.90459054623881 0.104013755830528 0.431968989868596 0.142062128263765 0.260330395383355 0.0155204980096286 0.0155596116121473 4.17132042906968e-06
1.91440802328128 0.103863888483028 0.431968989868596 0.14209623146658 0.305692982983446 0.0155630553850299 0.0156023757641412 8.45050044589713e-06
1.92422550032375 0.0929443282412761 0.422151512826128 0.139428365807662 0.312557115759703 0.0155810249340593 0.0156205263930603 2.0104639607679e-05
1.93404297736622 0.10307822255943 0.431968989868596 0.141951676224538 0.319904857227851 0.0156226606714671 0.0156623688041384 2.30741404925656e-05
1.94386045440868 0.102103403130304 0.431968989868596 0.141830976769826 0.249227100370033 0.0156617487479798 0.0157016632910405 2.80741776808584e-05
1.95367793145115 0.101322129551449 0.431968989868596 0.141724647955837 0.202359417357753 0.0156989819597539 0.0157391027169839 6.25317130025607e-06
1.96349540849362 0.101295491327944 0.431968989868596 0.141657257207999 0.221236315547964 0.0157371451098476 0.0157774721262512 6.45936119570798e-06
1.97331288553609 0.102029014732397 0.431968989868596 0.141634222344277 0.286824482297054 0.01577903552858 0.0158195690891433 4.62644109630874e-05
1.98313036257856 0.102961687068061 0.431968989868596 0.141603368366532 0.350369861696044 0.0158254148656096 0.0158661553508057 3.43078698051554e-06
1.99294783962102 0.103282482477956 0.431968989868596 0.141473014061481 0.352407743767081 0.0158741352544655 0.0159150829427794 6.45874567736967e-06
2.00276531666349 0.102770565635147 0.431968989868596 0.141213904131517 0.276174095914573 0.0159222645516938 0.0159634195664928 2.08594700595286e-05
2.01258279370596 0.10225010384195 0.431968989868596 0.140920288197086 0.201663394574314 0.0159698255498755 0.0160111880544537 7.75805778309382e-06
2.02240027074843 0.10255777159904 0.431968989868596 0.140715935059772 0.220705367071376 0.0160197910435064 0.0160613614158008 8.49052905655012e-06
2.0322177477909 0.103362232487418 0.431968989868596 0.140600954745339 0.302126907868254 0.016073873459826 0.0161156521767415 1.15301647494782e-05
2.04203522483337 0.103709190978258 0.431968989868596 0.140470770108338 0.345532174243553 0.0161303543084449 0.0161723417071684 2.43573190127408e-05
2.05185270187583 0.103309702078044 0.431968989868596 0.140260607730245 0.326434717378334 0.0161865398547886 0.0162287360906453 3.44627005935233e-05
2.0616701789183 0.102601791595121 0.431968989868596 0.139995425358827 0.296340166901116 0.016241354383589 0.0162837595608609 1.67362800952164e-05
2.07148765596077 0.10194090100458 0.431968989868596 0.139725915066599 0.281752468382723 0.0162949784403493 0.0163375926899323 4.24918571020918e-06
2.08130513300324 0.101295829065028 0.431968989868596 0.139471224939993 0.267826252351437 0.0163474377435842 0.0163902611943823 1.69066012319077e-05
2.09112261004571 0.100682924520575 0.431968989868596 0.139235469469271 0.263734611494928 0.0163988139648381 0.0164418467446174 2.08673169549784e-05
2.10094008708817 0.100421586019364 0.431968989868596 0.139025776945756 0.303188141546448 0.0164503979067328 0.0164936402407445 3.13651626397012e-06
2.11075756413064 0.100491224426291 0.431968989868596 0.138813806011528 0.3667219422084 0.0165034612563589 0.0165469134758096 8.56748778710247e-06
2.12057504117311 0.100189312612218 0.431968989868596 0.138519439407929 0.379468882346055 0.0165567473033716 0.0166004096705705 3.44989772315775e-05
2.13039251821558 0.0993498783253151 0.431968989868596 0.138115992304534 0.322551516639727 0.0166084126650114 0.0166522853422271 6.89709367592098e-06
2.14020999525805 0.0990253061985984 0.431968989868596 0.137731736915672 0.27426719907404 0.0166603931321885 0.0167044764213892 1.31780640315203e-05
2.15002747230051 0.0999349706096031 0.431968989868596 0.137516234752155 0.310079213888658 0.0167171004334675 0.0167613948725557 1.38947464327449e-05
2.15984494934298 0.101322451443703 0.431968989868596 0.137400586787166 0.4110309825308 0.0167801925237647 0.0168246986722393 5.89226478141377e-06
2.16966242638545 0.101903418335252 0.431968989868596 0.137134452625536 0.483970475459386 0.016846893853634 0.0168916120742998 1.97384648936491e-05
2.17947990342792 0.0896367800636302 0.422151512826128 0.131217723770031 0.457281848144902 0.0168848799374401 0.0169297896711938 7.3722204451405e-06
2.18929738047039 0.0997214914286859 0.431968989868596 0.135965624865273 0.392417809924138 0.0169469209291592 0.0169920435942351 1.8804042399571e-05
2.19911485751286 0.0995695579083531 0.431968989868596 0.135587677759387 0.416421750679825 0.0170100004292017 0.017055336182422 1.30649957414884e-05
2.20893233455532 0.10068811780009 0.431968989868596 0.135424601454934 0.517351652975463 0.0170786150578608 0.0171241642033426 3.31244199240373e-06
2.21874981159779 0.0911706868292737 0.422151512826128 0.129498103572533 0.467178169492346 0.0171282189605081 0.0171739626540927 1.51034643494499e-05
2.22856728864026 0.100248966923227 0.431968989868596 0.134557991637432 0.460949300352769 0.0171983728118221 0.0172443308311455 1.60704305302727e-05
2.23838476568273 0.0991592054369785 0.431968989868596 0.133987551576469 0.382987200568657 0.0172664231175431 0.0173125952433866 6.98824137146585e-06
2.2482022427252 0.0994344538589949 0.431968989868596 0.133681880363788 0.450627967568981 0.0173371517952237 0.0173835379208144 7.14863004531042e-06
2.25801971976766 0.0895937572551679 0.422151512826128 0.127324727364979 0.552016456997258 0.0173872805176241 0.0174338636380879 4.93544381033311e-06
2.26783719681013 0.087688496540971 0.422151512826128 0.126444093607759 0.447035415876662 0.0174324148698942 0.0174791951472524 1.23405336616106e-05
2.2776546738526 0.0881028156711645 0.422151512826128 0.125876328008448 0.472519175576546 0.0174809419378531 0.0175279199574677 2.76586940930996e-06
2.28747215089507 0.0995664193495742 0.431968989868596 0.131889957620358 0.477576392426618 0.0175586467431567 0.0176058412850403 1.67603132356209e-05
2.29728962793754 0.0888734637806565 0.422151512826128 0.124858641226349 0.443749372760243 0.0176134294860449 0.0176608231761885 1.15334895085525e-05
2.30710710498 0.0884718042849382 0.422151512826128 0.124244578655991 0.430902808038155 0.0176685200746389 0.0177161133799874 3.34152428570736e-06
2.31692458202247 0.0891306659693618 0.422151512826128 0.123807205927451 0.573270707605327 0.0177276933346613 0.0177754869176958 1.03397679664072e-05
2.32674205906494 0.0947032572580773 0.431968989868596 0.129666672431304 0.567395046652256 0.0177942430907764 0.0178422538798773 1.00803988294445e-05
2.33655953610741 0.0753201224190385 0.41233403578366 0.114968174915477 0.537958310613813 0.0178207776924864 0.0178689721649403 4.13087249764094e-06
2.34637701314988 0.0836647147403764 0.422151512826128 0.121407715090167 0.337223388314132 0.0178653489302088 0.0179137444199681 7.6429662692814e-06
2.35619449019234 0.0827910584678755 0.422151512826128 0.120611765913921 0.313715432661434 0.0179087173482727 0.0179573143673233 7.54004024813893e-06
2.36601196723481 0.0844909714703668 0.422151512826128 0.120196096502124 0.495678190526427 0.0179601746258096 0.0180089741870858 1.54903414145108e-05
2.37582944427728 0.0857387323322336 0.422151512826128 0.119758746002738 0.547841889505249 0.0180180152184287 0.0180670182135192 2.35825668603841e-05
2.38564692131975 0.0862220438703338 0.422151512826129 0.119186932795249 0.479769520786816 0.0180795389042772 0.0181287460615197 2.23268546681828e-05
2.39546439836222 0.0872690131960463 0.422151512826128 0.118696836599837 0.484338436308664 0.0181468040973209 0.0181962162142883 2.31061176366528e-05
2.40528187540469 0.0879681175685272 0.422151512826128 0.118226299718597 0.539004060372797 0.0182184559361016 0.018268073639791 3.67755309758458e-05
2.41509935244715 0.0865033114404963 0.422151512826128 0.117459496754048 0.539607370052809 0.0182866655085321 0.0183364889459979 3.28455115897704e-05
2.42491682948962 0.0835393429037345 0.422151512826128 0.116423490179005 0.46499609489757 0.018346097417606 0.0183961264642809 2.52663942137872e-05
2.43473430653209 0.0813947508027344 0.422151512826128 0.115514452621271 0.396873273459278 0.0183997047596173 0.0184499394105436 3.58532924918728e-05
2.44455178357456 0.0812263253219516 0.422151512826128 0.114923317845415 0.442610756843887 0.0184546403655483 0.0185050808780032 3.36863058458155e-05
2.45436926061703 0.081742849716532 0.422151512826128 0.11438680974598 0.528136106825341 0.0185135229078844 0.0185641695792493 1.9390504173795e-05
2.46418673765949 0.0703408260594383 0.41233403578366 0.104533020734004 0.506700984321672 0.0185479809342866 0.0185988197086199 2.05811952453728e-05
2.47400421470196 0.0805570786738325 0.422151512826128 0.112867065550161 0.502211509571183 0.0186066344657188 0.0186576804307458 2.28660572981027e-05
2.48382169174443 0.070584700693507 0.41233403578366 0.102893045317931 0.511879979215672 0.0186465642345515 0.0186978034245196 3.36875858752177e-05
2.4936391687869 0.0708903871707529 0.41233403578366 0.102073527641017 0.457404655758099 0.0186900623444382 0.0187414950752408 2.27799800037362e-05
2.50345664582937 0.0712373540035893 0.41233403578366 0.101326026786626 0.488688756181182 0.0187371309097068 0.0187887575776776 7.12044467383522e-06
2.51327412287183 0.0789139477521255 0.422151512826128 0.109991049638036 0.517366369116399 0.0187976507007917 0.018849487473564 8.11738331700073e-06
2.5230915999143 0.0786172702242049 0.422151512826128 0.109323954534227 0.490587394477395 0.0188594399918955 0.0189114864281484 1.09078911993592e-05
2.53290907695677 0.0788446093462196 0.422151512826128 0.108709330117471 0.561341094971233 0.0189245387522041 0.0189767943040723 1.19638688575941e-05
2.54272655399924 0.0711996040800827 0.41233403578366 0.0982915801986798 0.621754835044515 0.0189799161434487 0.0190323684015889 8.75758056614903e-06
2.55254403104171 0.0694257193078035 0.41233403578366 0.097139775823612 0.553295971045193 0.0190312307207677 0.019083879905026 1.21312030711236e-05
2.56236150808417 0.0674927885099892 0.41233403578366 0.0958824267751134 0.397759130229301 0.0190780263226668 0.0191308726888615 1.46564764974211e-05
2.57217898512664 0.0692383626781481 0.41233403578366 0.0952778260017455 0.435688256012151 0.019133657751021 0.0191867020771371 1.87169381276779e-05
2.58199646216911 0.076466762541767 0.422151512826128 0.105077341904052 0.539559029143216 0.0192008390648833 0.0192540939745502 1.98045534532622e-05
2.59181393921158 0.0769953595898318 0.422151512826128 0.104609871192694 0.688233484002318 0.0192727323882055 0.0193261961286841 1.3282499917951e-05
2.60163141625405 0.0719415230450409 0.41233403578366 0.0934226809651686 0.646002956413088 0.0193452660006515 0.0193989287745714 5.28899930990572e-06
2.61144889329652 0.0698197938584051 0.41233403578366 0.0922385953789904 0.588999161184152 0.0194124872631337 0.0194663491197203 1.87834709749398e-05
2.62126637033898 0.068438207279345 0.41233403578366 0.0912017851794377 0.612111443232176 0.0194770809055254 0.0195311419125821 1.7419255516385e-05
2.63108384738145 0.0652971587828346 0.41233403578366 0.0898841939700355 0.510546727826747 0.0195325488597247 0.0195868088945479 1.13202894825851e-05
2.64090132442392 0.0627918857292458 0.41233403578366 0.0886302532031557 0.399308472081184 0.0195812920158787 0.0196357510217509 1.53025058857209e-05
2.65071880146639 0.0642083529047219 0.41233403578366 0.0880437832800176 0.509535670731883 0.0196378071286247 0.0196924652859337 4.71648603342369e-06
2.66053627850886 0.0665912668959748 0.41233403578366 0.087645992224579 0.634494702562229 0.0197056800667822 0.0197605374703791 5.03522295243575e-06
2.67035375555132 0.066540946054006 0.41233403578366 0.0868140534241398 0.579533292636853 0.0197760188984759 0.0198310753525366 2.73553959154134e-05
2.68017123259379 0.0654153934033719 0.41233403578366 0.0858470658484439 0.532720379607181 0.0198448208563096 0.0199000759430011 4.21244150967293e-05
2.68998870963626 0.0660334023338489 0.41233403578366 0.0851619474337971 0.63670052060189 0.019918626795299 0.0199740800414627 7.12322836272287e-06
2.69980618667873 0.0539950226215595 0.402516558741192 0.0699144561492656 0.637877830077917 0.0199680836282551 0.0200237321799118 1.0796577976381e-05
2.7096236637212 0.0546050061161976 0.402516558741192 0.068847935036312 0.658853490324114 0.0200231523575145 0.0200789957488839 3.48789883561665e-06
2.71944114076366 0.061825105603787 0.41233403578366 0.0816470008156478 0.611437086247778 0.020089292182685 0.0201453348235426 6.22944829771354e-06
2.72925861780613 0.0606721254477917 0.41233403578366 0.08051814233677 0.715618160092056 0.0201541907790571 0.020210431944424 1.2850762961871e-06
2.7390760948486 0.0596180978348431 0.41233403578366 0.0795138465173498 0.820009394357311 0.0202181096627412 0.0202745483795016 2.89553489106873e-06
2.74889357189107 0.0569513879004264 0.41233403578366 0.0787175523137763 0.691762348892096 0.0202743892162356 0.0203310237843493 6.08280435125441e-06
2.75871104893354 0.0558537187394061 0.41233403578366 0.0783459767187714 0.618723388748417 0.020328783004977 0.0203856112882886 3.34158205444842e-05
2.768528525976 0.0603459650411631 0.402516558741192 0.0637815266649129 0.699892154750807 0.0204219522233017 0.0204789770758096 1.93340845038372e-05
2.77834600301847 0.0586228264676254 0.402516558741192 0.0624174240470943 0.730212247542044 0.0205117657593026 0.0205689869787307 3.08177326218879e-06
2.78816348006094 0.0551538544652104 0.41233403578366 0.0760787270180501 0.672198129715486 0.0205716000136308 0.0206290129321204 1.5805676134907e-05
2.79798095710341 0.0541561151676956 0.402516558741192 0.0593437263541536 0.672250090942846 0.0206509136491328 0.0207085231017245 9.53118568389358e-06
2.80779843414588 0.0524580962193839 0.402516558741192 0.0577739933052076 0.553870033006398 0.0207272215618051 0.0207850275888662 5.39615519275363e-06
2.81761591118835 0.0555337097011619 0.402516558741192 0.0569340980344285 0.674116737291581 0.0208186575167578 0.020876660155196 7.17699203236255e-06
2.82743338823081 0.057431451387123 0.402516558741192 0.0560201396070733 0.727256401458283 0.0209205953758648 0.0209787945731318 1.19929657055398e-05
2.83725086527328 0.0529828278115375 0.402516558741192 0.0540427225998279 0.622136764726998 0.0210090610561606 0.0210674568593639 6.18068903001793e-06
2.84706834231575 0.0475053282261335 0.402516558741192 0.0516699607805328 0.530221597409551 0.0210803995516014 0.0211389922630385 4.77164110235927e-06
2.85688581935822 0.0489443405071377 0.402516558741192 0.0504822745642254 0.631777043318963 0.0211607894793252 0.0212195792931977 4.67628985702524e-06
2.86670329640069 0.0545227427110717 0.402516558741192 0.0504220658314582 0.798209609390123 0.0212653282255877 0.0213243148271275 1.65379600798316e-06
2.87652077344315 0.0571081393183299 0.402516558741192 0.0502106457895103 0.742631126654893 0.0213822374305883 0.0214414200545958 2.12463752210804e-05
2.88633825048562 0.0539426400839799 0.402516558741192 0.0491185241520976 0.670456259700813 0.0214896991221068 0.0215490768346174 1.10576938375586e-05
2.89615572752809 0.0514129121185578 0.402516558741192 0.0475290059760034 0.611546564298929 0.0215908932262647 0.0216504657912933 1.28083552947964e-05
2.90597320457056 0.0456553856912594 0.402516558741192 0.0454121727898998 0.529738008350624 0.0216734959518646 0.0217332631378608 7.06522495880206e-06
2.91579068161303 0.044489897046227 0.402516558741192 0.0436798718494945 0.431934455354512 0.0217554475137319 0.0218154095259578 8.71465478339877e-06
2.92560815865549 0.0454243779564695 0.402516558741192 0.0426099102834817 0.567515353473935 0.0218443832828829 0.021904539865099 1.12009005802806e-05
2.93542563569796 0.0440648745610677 0.402516558741192 0.0419517603325908 0.677156399196973 0.0219305903037393 0.0219909401195388 1.02821368854481e-05
2.94524311274043 0.048547542139074 0.402516558741192 0.041352623838732 0.631841948316316 0.0220375762576002 0.0220981189277272 1.38104957403628e-05
2.9550605897829 0.0469482730449753 0.402516558741192 0.0395939760306285 0.776813961441734 0.0221423126895018 0.0222030480759087 1.1336547446287e-05
2.96487806682537 0.0435526493889697 0.402516558741192 0.0375927928180335 0.578374911859747 0.0222378312622378 0.0222987592066646 1.04796055598231e-05
2.97469554386784 0.0344728494290354 0.402516558741192 0.0352615276418463 0.435342702688389 0.0223014511644726 0.0223625708995496 3.84382986950686e-06
2.9845130209103 0.0313562332147657 0.402516558741192 0.033054093399921 0.547004511070896 0.0223570744943003 0.0224183862983518 6.26502891846445e-06
2.99433049795277 0.0333924030059646 0.402516558741192 0.0317082553298183 0.646211172390092 0.0224246331063127 0.0224861369757019 1.2303067621764e-05
3.00414797499524 0.0374394340222028 0.402516558741192 0.0311679209874443 0.644332131311996 0.0225114057456288 0.0225731007439594 3.48162606644443e-05
3.01396545203771 0.0392127505520725 0.402516558741192 0.0304304422706697 0.663993209242463 0.0226084602024507 0.0226703450685354 1.13047819326878e-05
3.02378292908018 0.0343453929349928 0.402516558741192 0.0292236419174767 0.652567147727492 0.0226894450305521 0.0227515178017599 5.70844004332285e-06
3.03360040612264 0.0390447043587523 0.402516558741192 0.0277489830793592 0.572998121066243 0.022793487036181 0.0228557479574087 6.80479810487968e-06
3.04341788316511 0.0413946029338612 0.402516558741192 0.0263250018457371 0.736145418741102 0.0229110292689553 0.0229734779503079 4.06602676245922e-06
3.05323536020758 0.0432223649122311 0.402516558741192 0.0251757110454097 0.677666050479221 0.0230397191976463 0.0231023545547559 1.10293590338414e-05
3.06305283725005 0.0316665249315282 0.402516558741192 0.0238631127871388 0.691042804234037 0.0231254348850241 0.0231882534284921 6.82109689470812e-06
3.07287031429252 0.032615091258177 0.402516558741192 0.0208512298995165 0.631651442056039 0.0232205783278226 0.0232835821933331 1.57056664246598e-05
3.08268779133498 0.0305816810857497 0.402516558741192 0.018119288356378 0.727722442065507 0.0233126579803008 0.02337584837006 2.02161405221841e-05
3.09250526837745 0.0324719964317128 0.402516558741192 0.0166104754938516 0.764342045159953 0.0234165126577236 0.0234798891700652 2.15749542369033e-05
3.10232274541992 0.041657670820673 0.402516558741192 0.0148156978206999 0.794807292244862 0.0235620758058363 0.0236256399838116 6.63274093637419e-06
3.11214022246239 0.0471829291507468 0.402516558741192 0.0118995360804003 0.795757571886246 0.0237353622531941 0.0237991173107921 8.93247079512465e-06
3.12195769950486 0.0472100099945941 0.402516558741192 0.0083679938456882 0.693960441694127 0.0239145471385038 0.0239784966775032 1.97689773869687e-05
3.13177517654732 0.0441031588019338 0.402516558741192 0.00551619874246234 0.650646483824218 0.0240862870208097 0.0241504327021834 1.10965818192992e-05
3.14159265358979 0.0407876313286736 0.402516558741192 0.00393700831853383 0.774423568935424 0.0242486303725348 0.0243129710968256 1.22055023498122e-05
3.15141013063226 0.0394864107021079 0.402516558741192 0.00252949406634317 1.01142842617888 0.0244096147139582 0.0244741493759797 8.13643258692566e-06
3.16122760767473 0.0534795441425131 0.402516558741192 0.00128952448320518 0.870438869833227 0.0246331504420085 0.024697886362029 7.78415049192569e-06
3.1710450847172 0.0472294429754434 0.402516558741192 0.00433610898074432 0.836602094231548 0.0248366090274535 0.024901547773474 8.3317510693055e-06
3.18086256175967 0.0447785607248167 0.402516558741192 0.0069438346442709 0.63222371069755 0.0250349611156548 0.0251001040662736 1.3674525749601e-05
3.19068003880213 0.0506805323584709 0.402516558741192 0.00932505536533201 0.599077002797212 0.0252618546866708 0.0253272044413755 2.61624486501529e-05
3.2004975158446 0.0633309876773749 0.402516558741192 0.0121633633243486 0.501201803382982 0.0255447277172479 0.025610289312785 2.76759558210979e-05
3.21031499288707 0.0572895728298669 0.402516558741192 0.0138253951138346 0.559847022706365 0.025807364159202 0.0258731360902851 2.00727673923028e-05
3.22013246992954 0.0480249539830273 0.402516558741192 0.0149263820179295 0.556552651431601 0.026036211548329 0.026102190403884 1.91099870629083e-05
3.22994994697201 0.0461512435682149 0.402516558741192 0.0158793419794295 0.559079507264728 0.0262609900117874 0.0263271736419148 2.88969710482094e-05
3.23976742401447 0.0471623397533335 0.402516558741192 0.0171122287176405 0.579122631468231 0.0264936094458936 0.0265599969212999 1.84783939208975e-05
3.24958490105694 0.0427565736093302 0.402516558741192 0.0187943442502305 0.59510027135067 0.0267124534808814 0.0267790436638042 1.11283989394523e-05
3.25940237809941 0.0353496657090577 0.402516558741192 0.0207459807840938 0.544044159814856 0.0269054587193192 0.0269722503945651 7.13427789764947e-06
3.26921985514188 0.0286639918647712 0.402516558741192 0.022447650572478 0.508593690463767 0.0270752621073417 0.0271422536734632 1.28976693533681e-05
3.27903733218435 0.0264441619533472 0.402516558741192 0.0238710144239843 0.507332144764427 0.0272398632891899 0.0273070535099231 8.11654616191909e-06
3.28885480922681 0.025898844180314 0.402516558741192 0.0254873961685547 0.460026778192385 0.0274062588130928 0.0274736472260846 2.66351832042117e-06
3.29867228626928 0.0183155763716951 0.402516558741192 0.0275792866732896 0.421491074023888 0.0275459106691173 0.0276134962856237 1.29813372248768e-05
3.30848976331175 0.0128706524764104 0.402516558741192 0.0295076931375897 0.363087040720683 0.0276673888033311 0.0277351707508896 9.13251990619326e-06
3.31830724035422 0.0146399491470709 0.402516558741192 0.030600684746919 0.389369147631638 0.027799783531203 0.0278677607298834 1.40315094460011e-05
3.32812471739669 0.0176080522035099 0.402516558741192 0.0313249588664636 0.468767740049664 0.0279477518749168 0.0280159227078225 3.94461143851015e-06
3.33794219443916 0.014806493486395 0.402516558741192 0.0325364444173212 0.4987493861769 0.0280879128346479 0.0281562754151824 2.46723211391829e-05
3.34775967148162 0.0081835970616092 0.402516558741192 0.0344358721975659 0.451024780735593 0.0282049717462803 0.0282735247990943 2.9674707544478e-05
3.35757714852409 0.00228529451942416 0.402516558741192 0.0365535033377738 0.375526267501318 0.0283019866010622 0.0283707294907861 2.82300676834094e-05
3.36739462556656 0.00405753596297354 0.402516558741192 0.0384426706139782 0.352192806213149 0.0283768562662844 0.0284457877559159 3.14203331992889e-05
3.37721210260903 0.00764979078500705 0.402516558741192 0.0398859903648027 0.320953928161767 0.0284406417719034 0.0285097602600437 3.62430810731446e-05
3.3870295796515 0.00771202735992971 0.402516558741192 0.0411354285675893 0.336053477799252 0.02850790684016 0.0285772110880229 3.37303909004718e-05
3.39684705669396 0.00874537954755872 0.402516558741192 0.0424731871996252 0.42318193299836 0.02857466778232 0.028644156498656 2.35550206309919e-05
3.40666453373643 0.00795960062908885 0.402516558741192 0.0435523727102299 0.37109440476381 0.0286483299364331 0.0287180016526279 3.17640266082189e-05
3.4164820107789 0.00859409576280867 0.402516558741192 0.0447223080069821 0.31476098470609 0.0287230439207439 0.0287928969993752 1.55935204669619e-05
3.42629948782137 0.0124153474876718 0.402516558741192 0.0463104853580898 0.513867020969365 0.0287858034587616 0.0288558364113498 7.77007543939104e-06
3.43611696486384 0.0111241683142657 0.402516558741192 0.0476705582850279 0.47933596006408 0.0288577936223233 0.0289280056539535 3.09530806975512e-06
3.4459344419063 0.0159064682576667 0.402516558741192 0.0494070568110568 0.516487155860823 0.0289138919165512 0.0289842815908099 1.50308871473828e-05
3.45575191894877 0.0193285626642794 0.402516558741192 0.0510150398414224 0.42484102588339 0.0289596631456579 0.0290302290366156 2.46111823760212e-05
3.46556939599124 0.0211399819018654 0.402516558741192 0.0525069261335677 0.521744827677492 0.0290017665555963 0.0290725073377312 2.35411040736553e-05
3.47538687303371 0.0214672202324316 0.402516558741192 0.0537493983404179 0.614237159054995 0.0290462635785264 0.0291171776777145 1.90849700767963e-05
3.48520435007618 0.0204257449161498 0.402516558741192 0.0547132548318288 0.54929664645953 0.0290987214148883 0.0291698068971035 9.75860526085928e-06
3.49502182711865 0.0218789067695134 0.402516558741192 0.0558164095720891 0.557716308731953 0.0291487836509396 0.0292200382007879 1.97833192550082e-05
3.50483930416111 0.0209303638261136 0.402516558741192 0.0568577134083866 0.539182768214927 0.0292064996085469 0.0292779213363065 1.6438652421898e-05
3.51465678120358 0.0240682138311061 0.402516558741192 0.0583638595572885 0.498575299861097 0.0292550347332822 0.0293266217337844 2.52544411537845e-05
3.52447425824605 0.0332840342262787 0.402516558741192 0.0604872994120857 0.56539559075452 0.0292691501110846 0.0293409002852644 3.37268084155086e-05
3.53429173528852 0.0323826293051037 0.402516558741192 0.061807672729484 0.519197637686514 0.0292909388630143 0.0293628508705862 1.64005967015754e-05
3.54410921233098 0.0282390245753268 0.402516558741192 0.0627155501004452 0.495394038625455 0.0293338038434385 0.0294058761953133 1.05972744420411e-05
3.55392668937345 0.0320623998236111 0.41233403578366 0.0770776372291309 0.387039498703183 0.029364326244359 0.0294366094408409 1.79029592451281e-05
3.56374416641592 0.0319095669246063 0.41233403578366 0.0779503255964868 0.371937436907435 0.0293989080045335 0.0294713997969643 1.2642609871578e-05
3.57356164345839 0.0325631677476773 0.41233403578366 0.0787965943140017 0.407567393666779 0.0294340920061404 0.0295067898984054 2.66829772315143e-05
3.58337912050086 0.0332660804721332 0.41233403578366 0.0796191366137444 0.437374715203492 0.0294696109024758 0.029542512386517 2.35881084456623e-05
3.59319659754333 0.0341920594494358 0.41233403578366 0.0805135733614578 0.481915386769456 0.0295045346356788 0.0295776373680929 3.60058081543017e-05
3.60301407458579 0.0328533036618075 0.41233403578366 0.0813275003729647 0.394785074861761 0.0295482955260042 0.0296215977153945 1.61823465980944e-05
3.61283155162826 0.0334397388450919 0.41233403578366 0.08233237493288 0.326525140464192 0.0295929001273374 0.0296663998877405 1.16819962761536e-05
3.62264902867073 0.0363131075864234 0.41233403578366 0.0834867857189544 0.280222310477188 0.0296288141096743 0.0297025092243485 1.02351785385567e-05
3.6324665057132 0.0382992445767902 0.41233403578366 0.084564084236243 0.341537557614313 0.029659685533851 0.0297335738939945 2.23782133515614e-05
3.64228398275567 0.0381942604386375 0.41233403578366 0.0855231997325201 0.346538705645099 0.0296942074914384 0.0297682873846879 2.43642055981508e-05
3.65210145979813 0.0413604978477911 0.41233403578366 0.0867790789617913 0.408067919652227 0.0297188079433657 0.029793077327431 1.02506207000433e-05
3.6619189368406 0.0446921673773512 0.41233403578366 0.0880209270294048 0.353125337480379 0.0297327509201821 0.02980720765537 2.89502740740022e-05
3.67173641388307 0.044332382078746 0.41233403578366 0.0889409389019718 0.238519212413777 0.02975134392991 0.0298259863110461 1.86940600833491e-05
3.68155389092554 0.0435019231220545 0.41233403578366 0.0897936590326826 0.253263226182359 0.029776497206252 0.0298513235292618 5.49479845898687e-06
3.69137136796801 0.0435204485053639 0.41233403578366 0.0906519761027058 0.296289030819 0.029804618597418 0.0298796268849303 7.04366773835813e-06
3.70118884501048 0.0436714256461966 0.41233403578366 0.0914961004026095 0.301528125588011 0.0298351243880731 0.0299103125739066 6.54956786791385e-06
3.71100632205294 0.0447941554526438 0.41233403578366 0.0924654296996679 0.326132574400941 0.0298640127182806 0.0299393786815303 1.05522418803727e-05
3.72082379909541 0.0469521953668411 0.41233403578366 0.093582429326757 0.327170952151413 0.0298870342591279 0.0299625758391795 1.55573946499185e-05
3.73064127613788 0.048893700279161 0.41233403578366 0.0947408515393893 0.279937786793893 0.0299051259026842 0.0299808410790651 1.30927780287335e-05
3.74045875318035 0.0488709140910736 0.41233403578366 0.0957940666053061 0.299185588373976 0.0299264723530653 0.0300023595401542 8.25606805605229e-06
3.75027623022282 0.0474716219528221 0.41233403578366 0.096695886110671 0.337794487806619 0.0299567324137664 0.0300327901625567 1.26898380009803e-05
3.76009370726528 0.0548953178916199 0.422151512826128 0.106248832559172 0.31869694848042 0.0299533577782365 0.0300296253818052 2.91917039289863e-06
3.76991118430775 0.0505202126520166 0.41233403578366 0.0986513451357657 0.338490863515834 0.029976796508907 0.0300532303770914 1.14875090113392e-05
3.77972866135022 0.0551966352807973 0.422151512826128 0.107833650335307 0.353962236156406 0.0299776605713698 0.0300543004170877 7.02487340428298e-06
3.78954613839269 0.055565229954572 0.422151512826129 0.108569166593449 0.285462771216014 0.0299796950322173 0.0300565386747543 1.09574991736837e-05
3.79936361543516 0.0497118397433093 0.41233403578366 0.101193767302127 0.37954524986222 0.0300149783396481 0.0300919832025126 6.16023720446894e-06
3.80918109247762 0.0621505771903341 0.422151512826128 0.110527653117865 0.362878087361249 0.0299949528306458 0.0300721560100314 1.67819787360806e-05
3.81899856952009 0.060782921830364 0.422151512826128 0.111136930341502 0.345312324499299 0.0299832026773346 0.0300606025269609 2.6496143748986e-05
3.82881604656256 0.0598626635587348 0.422151512826128 0.111778475577992 0.315319850350405 0.0299778181333827 0.0300554129451864 1.60342192108787e-05
3.83863352360503 0.0592775194976596 0.422151512826128 0.112421150961759 0.281858802113155 0.0299773429239063 0.0300551308935661 1.18664113718624e-05
3.8484510006475 0.057687692283322 0.422151512826128 0.112948217573229 0.272817197508662 0.0299858317548429 0.0300638112967089 1.11946987344677e-05
3.85826847768996 0.0559767395775446 0.422151512826128 0.113457284488805 0.226793740970121 0.03000371589178 0.0300818854819834 1.36292388956123e-05
3.86808595473243 0.0569106742250762 0.422151512826128 0.114193489899401 0.273440318596253 0.0300201120675229 0.0300984695477849 5.41592509948023e-06
3.8779034317749 0.059054695549561 0.422151512826128 0.115045330844036 0.313818290645315 0.0300300509240064 0.0301085938527171 3.28366862810948e-06
3.88772090881737 0.0609221587224258 0.422151512826128 0.115878765600408 0.332583678182676 0.0300346507699516 0.0301133767793115 2.70806821985379e-06
3.89753838585984 0.0616054207366066 0.422151512826128 0.116640043637969 0.281518571091232 0.0300387737956817 0.0301176808991054 2.67958265889261e-06
3.90735586290231 0.0615565731272665 0.422151512826128 0.117375092066938 0.238690098215541 0.0300454326396335 0.0301245191414454 2.67129072564683e-05
3.91717333994477 0.0614674751524061 0.422151512826128 0.118106765503267 0.215261857096788 0.0300547675076021 0.0301340317320109 3.42131724138452e-05
3.92699081698724 0.0617037155700846 0.422151512826128 0.118840622159738 0.196511400561203 0.0300654001795951 0.030144840299975 3.66684489118966e-05
3.93680829402971 0.0621576988936423 0.422151512826128 0.119562016063311 0.207557002517614 0.0300763896090705 0.0301560036583639 1.25461740057469e-05
3.94662577107218 0.0618032033050336 0.422151512826128 0.120184694121769 0.212021969544428 0.0300909741701355 0.0301707603737358 9.80031106905825e-06
3.95644324811465 0.0610410578077194 0.422151512826128 0.120749353440936 0.202700971009191 0.0301107566229689 0.0301907133015147 1.43112958826464e-05
3.96626072515711 0.0621571550176963 0.422151512826128 0.121435453756394 0.239510269413799 0.0301280459970017 0.0302081707382467 1.59822133911746e-05
3.97607820219958 0.070605594177973 0.431968989868596 0.127939783674873 0.305271333652314 0.0301014648674975 0.0301817928281138 2.14244676799668e-05
3.98589567924205 0.0679560793186342 0.431968989868596 0.12826221360612 0.227131379747116 0.0300874957767988 0.0301680262056177 2.32630339594623e-05
3.99571315628452 0.0660553459010721 0.431968989868596 0.128587827557687 0.179474743512959 0.0300829431600531 0.0301636749757712 1.89280269662131e-05
4.00553063332699 0.0668687711998581 0.431968989868596 0.129092528905246 0.224203963778351 0.0300767211885382 0.0301576521986229 6.27166202491977e-06
4.01534811036945 0.0666118779069507 0.431968989868596 0.129537616732898 0.204065309018593 0.0300731392352707 0.0301542677961448 1.79426037393544e-05
4.02516558741192 0.0654537821780607 0.431968989868596 0.129927792199149 0.208538638256426 0.0300757975110704 0.0301571224547507 1.3992192899098e-05
4.03498306445439 0.0657645947317528 0.431968989868596 0.130396308938376 0.223330963470569 0.0300786813415566 0.0301602008496182 1.94775387594076e-05
4.04480054149686 0.0680625417646067 0.431968989868596 0.130983926305855 0.20512493439651 0.0300737147701115 0.0301554261087621 1.12706491796942e-05
4.05461801853933 0.0699092526927321 0.431968989868596 0.131591197362073 0.271686396033586 0.0300627581852658 0.0301446589388865 2.54696311813462e-05
4.06443549558179 0.0682164003826214 0.431968989868596 0.132009636847417 0.233740930908215 0.0300601138402427 0.0301422034177709 2.2178373776799e-05
4.07425297262426 0.0665911392923222 0.431968989868596 0.132399555633828 0.170291280392803 0.0300654002253248 0.0301476780071386 5.94082304414157e-06
4.08407044966673 0.0671825813157075 0.431968989868596 0.132887757482541 0.189147188985337 0.030069600911516 0.0301520651261063 1.93405847873007e-05
4.0938879267092 0.0666891413781535 0.431968989868596 0.133277006780697 0.14714200761227 0.0300769909572802 0.0301596403692303 1.22248695902554e-05
4.10370540375167 0.0660510769118747 0.431968989868596 0.13361516097876 0.143857856164716 0.0300880437470252 0.0301708771660549 1.20230472591634e-05
4.11352288079414 0.066308047741251 0.431968989868596 0.133996220543675 0.208349538650852 0.0300991181657745 0.0301821339373823 1.83375685150598e-05
4.1233403578366 0.0662118491612271 0.431968989868596 0.134358767770389 0.20653995847542 0.0301115940557136 0.0301947907577646 1.2821575518189e-05
4.13315783487907 0.0664271669653576 0.431968989868596 0.134723804621995 0.238900317751373 0.0301241675638986 0.030207543601623 3.78778461362716e-06
4.14297531192154 0.0655313700919511 0.431968989868596 0.135051906643356 0.237725356101719 0.0301412717541071 0.0302248262657105 1.67014458219601e-05
4.15279278896401 0.0643374736757421 0.431968989868596 0.135388198968669 0.160705054683003 0.0301640814059048 0.0302478138109737 1.01182250241154e-05
4.16261026600648 0.0656636953529299 0.431968989868596 0.13583531747631 0.221525020259994 0.0301824961137853 0.0302664042875429 3.11607399703707e-05
4.17242774304894 0.0653993270694382 0.431968989868596 0.136180512224732 0.19405848413564 0.0302027831258724 0.0302868659202248 8.0430545307837e-06
4.18224522009141 0.064628494671452 0.431968989868596 0.136462788684507 0.16350766735284 0.0302268526004381 0.0303111091742021 2.57110716669511e-06
4.19206269713388 0.0683392628660542 0.441786466911065 0.139917819198355 0.21797112339241 0.0302197472720593 0.0303042129699732 4.95358628620522e-06
4.20188017417635 0.06528316660053 0.431968989868596 0.137116234038888 0.198130498499851 0.0302424506764711 0.0303270874557603 1.13149665369551e-05
4.21169765121882 0.0653125326359559 0.431968989868596 0.137484835389905 0.200422615636203 0.030265730702152 0.0303505373977077 4.45143949005865e-06
4.22151512826128 0.0660173165609033 0.431968989868596 0.137886455577371 0.217070697703329 0.0302868926823664 0.0303718676892285 1.68142705950196e-05
4.23133260530375 0.0656320305186381 0.431968989868596 0.138242893046473 0.177985396697694 0.0303102180500846 0.0303953605757794 3.0345348995869e-05
4.24115008234622 0.0659760409431217 0.431968989868596 0.138601705827273 0.165766021755002 0.0303327476098162 0.0304180563221271 1.86394754753525e-05
4.25096755938869 0.0672693271470073 0.431968989868596 0.138942268117642 0.220842085987348 0.0303506194275843 0.0304360921964795 1.55495617411977e-05
4.26078503643116 0.066224104067216 0.441786466911065 0.141311550292102 0.142463129238986 0.0303533771668992 0.0304390536864108 1.30186495757048e-05
4.27060251347362 0.06450951204616 0.431968989868596 0.139197542071241 0.180134015944456 0.0303823694051441 0.0304682100646414 7.47627152590901e-06
4.28041999051609 0.0692156805628912 0.441786466911065 0.141862732229752 0.152118890938414 0.0303735619804803 0.0304596024688423 1.64543003498288e-05
4.29023746755856 0.0687298502042588 0.441786466911065 0.14197327959602 0.133213392842778 0.0303665362097524 0.0304527761544224 1.41306854338393e-05
4.30005494460103 0.0689311905752259 0.441786466911065 0.142034375373296 0.187055605267698 0.030358420122742 0.0304448585338885 9.24778404504782e-06
4.3098724216435 0.0668215847697916 0.441786466911065 0.141977685092345 0.136367800928625 0.0303581023754715 0.030444740263964 7.24082323853726e-05
4.31968989868597 0.0650081203002728 0.441786466911065 0.141935386380204 0.161941655081267 0.0303643561671882 0.0304511944005246 7.86577988577152e-06
4.32950737572843 0.0638982057301729 0.441786466911065 0.141910026946357 0.169206221771312 0.0303743643672514 0.0304614032878268 2.16986664298961e-06
4.3393248527709 0.0643628264028852 0.441786466911065 0.141911004386407 0.170212417287068 0.0303819156874005 0.0304691543031164 9.25018512836634e-06
4.34914232981337 0.0654338479954139 0.441786466911065 0.141941061961943 0.192354121086664 0.0303846366692322 0.0304720735332885 4.19246228098796e-05
4.35895980685584 0.0649335781544401 0.441786466911065 0.141972364525465 0.144214907096198 0.0303886705162269 0.0304763057289483 1.18936985388999e-05
4.36877728389831 0.0656988642455675 0.441786466911065 0.142028638789118 0.182480664079237 0.0303890505343576 0.0304768831069812 4.22982089226975e-06
4.37859476094077 0.0655927446503175 0.441786466911065 0.142009752054532 0.14493575143023 0.0303890048985664 0.030477034643457 1.78585589794966e-05
4.38841223798324 0.0653105544402335 0.441786466911065 0.141948226659376 0.139851623562381 0.0303890890668178 0.0304773159911708 2.83749923987758e-05
4.39822971502571 0.064143144144263 0.441786466911065 0.141853644810307 0.151759982653775 0.0303926448772951 0.0304810698942962 1.6610493813782e-05
4.40804719206818 0.0623935967593863 0.441786466911065 0.14171604629941 0.120501686899096 0.0304017902886215 0.0304904149274188 4.29718344941818e-05
4.41786466911065 0.0629326623352353 0.441786466911065 0.141573935975002 0.222106146352002 0.0304075387845511 0.0304963624098136 1.8265211737688e-05
4.42768214615312 0.0610650649661268 0.441786466911065 0.14140627041678 0.149451027803104 0.0304191497104167 0.0305081741301622 1.41844667950478e-05
4.43749962319558 0.0602510595145581 0.431968989868596 0.140489501773741 0.179527647112407 0.0304556555993247 0.0305448423174698 2.69454669883199e-05
4.44731710023805 0.0653005496765181 0.441786466911065 0.141134246715977 0.218796417378619 0.0304479966481322 0.0305373800357845 1.42402068791298e-05
4.45713457728052 0.0627227004782372 0.441786466911065 0.141079775644515 0.1231359245249 0.0304490552507145 0.0305386382749364 1.38853248175944e-05
4.46695205432299 0.0595732142157992 0.431968989868596 0.139999475101637 0.208135019952679 0.030483771979342 0.0305735181252736 2.44737448516149e-05
4.47676953136545 0.0623779821957011 0.441786466911065 0.140731935861517 0.151570832558976 0.0304829064196287 0.0305728531489927 7.44223373456099e-05
4.48658700840792 0.06074003563298 0.441786466911065 0.140403192609463 0.155861277325732 0.0304863169945641 0.0305764663448893 0.000444377017056806
4.49640448545039 0.0610470089267013 0.441786466911065 0.139985813266182 0.210720063402592 0.0304862577169948 0.0305766096695519 2.3125445717554e-05
4.50622196249286 0.0579699657886804 0.441786466911065 0.139682177304934 0.165815861154291 0.0304959316544815 0.0305864900267198 8.64958581570288e-06
4.51603943953533 0.0558582109720289 0.431968989868596 0.139003766626473 0.189518047603264 0.0305361190654262 0.0306268467749484 1.09683982825583e-05
4.5258569165778 0.060910075965396 0.441786466911065 0.139003465211958 0.182531066194463 0.0305300323025413 0.0306209644678993 5.63571309086155e-05
4.53567439362026 0.0616284585059327 0.441786466911065 0.138744186522219 0.218092335956468 0.0305191095325273 0.0306102461917046 1.17782753603452e-05
4.54549187066273 0.0584199270528688 0.441786466911065 0.138563314576162 0.134366646826765 0.0305184996246514 0.0306098453106511 1.44939303024806e-05
4.5553093477052 0.0520497600613271 0.431968989868596 0.137575514714705 0.186562737310481 0.030563775075972 0.0306552973034732 2.01157872986567e-05
4.56512682474767 0.0611489141581331 0.441786466911065 0.137379966289395 0.281443141262586 0.0305466970238407 0.0306384267754347 1.08863926830746e-05
4.57494430179014 0.05290480412115 0.441786466911065 0.137112983757288 0.179418910094012 0.0305586432074882 0.0306505909593789 1.71579590417632e-05
4.5847617788326 0.0525017129484669 0.431968989868596 0.136547199605638 0.186035269958994 0.0305947346349827 0.0306868618467586 6.9407076042966e-06
4.59457925587507 0.0496136955234395 0.441786466911065 0.135979841493479 0.28455711220912 0.0306128343994332 0.0307051855929753 1.45342358649498e-05
4.60439673291754 0.0536401058868151 0.431968989868596 0.13611533440625 0.115081027511632 0.0306401154472919 0.0307326477178255 3.74776524047783e-05
4.61421420996001 0.0569417359921256 0.431968989868596 0.135494005206818 0.177024052944764 0.0306515712413223 0.0307442820194656 1.39973061269532e-05
4.62403168700248 0.0566661055367464 0.431968989868596 0.134921203628876 0.2000128563232 0.0306608346074089 0.0307537254986049 1.33432171038131e-05
4.63384916404494 0.0528996358167214 0.431968989868596 0.134454711999528 0.124652959633594 0.0306812930353098 0.030774369921011 0.000210105738537321
4.64366664108741 0.0560255736051281 0.441786466911065 0.133646366814907 0.280389067171451 0.0306600529192301 0.0307533543495054 2.3008902668952e-05
4.65348411812988 0.0505827505243799 0.431968989868596 0.13322608450413 0.178840574569789 0.0306822235313718 0.0307757171111944 0.000136957019381825
4.66330159517235 0.0511012690323773 0.431968989868596 0.132646148760465 0.218942006315056 0.0306989858559407 0.0307926728160952 0.000310354309405378
4.67311907221482 0.0568544870079102 0.431968989868596 0.131567559546928 0.275309041289334 0.0306893078736448 0.0307831830422276 1.58833995856618e-05
4.68293654925729 0.0471527622846868 0.431968989868596 0.131955291642673 0.0791031629798409 0.030715067326468 0.030809144866882 3.44097544734135e-05
4.69275402629975 0.0555154605633091 0.431968989868596 0.130426632196158 0.254154449006769 0.0307033792247125 0.0307976507870971 6.28185465582424e-05
4.70257150334222 0.0486980993109313 0.431968989868596 0.130357045539171 0.203019016388908 0.0307149620375139 0.0308094384124005 5.64250611189374e-05
4.71238898038469 0.0457985292586615 0.431968989868596 0.129767947462328 0.195049997439206 0.0307336583486561 0.0308283454649057 2.9337584677661e-05
4.72220645742716 0.051811529455148 0.422151512826128 0.128325463604855 0.276835131093005 0.0307492846774908 0.0308441360032031 0.000184767077277716
4.73202393446963 0.0471042271301478 0.431968989868596 0.127723291487459 0.204378172171091 0.0307531620030265 0.0308482273249012 7.90905896879321e-06
4.74184141151209 0.052756073298591 0.422151512826128 0.126831527993651 0.175592734229413 0.0307568862944494 0.0308521196344587 2.78954248156198e-06
4.75165888855456 0.0585255833546223 0.422151512826128 0.12529827741399 0.32401672795978 0.030732616237432 0.0308280125989826 2.8879716605123e-05
4.76147636559703 0.0415310254246963 0.431968989868596 0.126488479059111 0.206217362513744 0.0307470624553938 0.0308426888130287 2.58159449698924e-05
4.7712938426395 0.0474746272300172 0.422151512826128 0.124936079286041 0.16998920918317 0.0307585311788326 0.0308543406666307 5.97207088364963e-06
4.78111131968197 0.0573963420571867 0.422151512826128 0.122667973847979 0.273918738099444 0.0307243529153202 0.0308203355595809 1.28610685523456e-05
4.79092879672443 0.047854012763781 0.422151512826128 0.123420936556163 0.166782031784677 0.0307255966660415 0.0308217681644379 5.51381642739243e-06
4.8007462737669 0.0445407689776505 0.422151512826128 0.123111141258531 0.17373599308305 0.0307359232343473 0.0308322913184323 1.9534964113833e-05
4.81056375080937 0.0441748724840608 0.422151512826129 0.122115858503248 0.217454549571002 0.0307423729013546 0.0308389415260258 1.72629186879998e-05
4.82038122785184 0.0369337882647628 0.422151512826128 0.122008471337504 0.157537911511628 0.0307727992259832 0.0308695815644788 1.40363318020703e-05
4.83019870489431 0.0429797752671238 0.41233403578366 0.120155908607368 0.23899981176084 0.0307982294932976 0.0308951783207156 7.71828074553717e-06
4.84001618193678 0.0511505992382981 0.41233403578366 0.118085546345006 0.253415624189503 0.0307850139432281 0.0308821219634893 3.3775400239694e-05
4.84983365897924 0.0415347514149447 0.41233403578366 0.119175685509088 0.151674619386467 0.0308082910636521 0.0309055748016432 1.97380314971009e-05
4.85965113602171 0.0433559553971005 0.41233403578366 0.117931891588986 0.1728842411972 0.0308187526945067 0.0309162136932633 2.61266067893277e-05
4.86946861306418 0.04500446726328 0.41233403578366 0.116338398146171 0.193285136614764 0.0308158802136871 0.0309135204021526 1.13995762995333e-05
4.87928609010665 0.0342809237503284 0.41233403578366 0.117012137993983 0.132015843378203 0.0308518713487193 0.0309497097223615 2.62221287730083e-05
4.88910356714912 0.0391513341987836 0.41233403578366 0.114800666218793 0.234571774757494 0.0308607920311445 0.0309588265559981 1.73115427529251e-05
4.89892104419158 0.0287591954500332 0.41233403578366 0.115829775940395 0.185176495713454 0.0309083251474841 0.0310065746725952 5.66675267953666e-06
4.90873852123405 0.0286325696679053 0.41233403578366 0.114898721130348 0.169242496756445 0.0309510120561711 0.0310494815115758 8.82884073095995e-06
4.91855599827652 0.0398984790616519 0.41233403578366 0.111599198899595 0.234674738896672 0.0309399513022503 0.0310386303709835 3.95534970256014e-05
4.92837347531899 0.0335753530364974 0.41233403578366 0.111812277487422 0.174314205187088 0.0309501975288439 0.0310490997643765 2.94986886120514e-05
4.93819095236146 0.0354048670895579 0.402516558741192 0.110507936111733 0.186915562133627 0.0309715954217565 0.0310706795277521 1.77277192089382e-05
4.94800842940392 0.0390727866995328 0.402516558741192 0.108754965116196 0.247863761365721 0.030971590505141 0.0310708568025777 9.06240404978564e-06
4.95782590644639 0.0362482238708827 0.402516558741192 0.108400690155992 0.201596250325077 0.0309783266829878 0.0310777842774006 4.06128105389545e-06
4.96764338348886 0.0311707234802903 0.402516558741192 0.108554920535268 0.155958973114239 0.0310016011513424 0.0311012623295259 1.67836078103808e-05
4.97746086053133 0.0348314082955865 0.402516558741192 0.106794134466997 0.22726159480044 0.0310034709313922 0.0311033365040688 3.91070208920025e-06
4.9872783375738 0.0283768614816134 0.402516558741192 0.106793715351234 0.148015407939846 0.0310263039989642 0.0311263884557833 1.23607189353863e-05
4.99709581461626 0.0307978070572682 0.392699081698724 0.105231744258839 0.197491506798085 0.0310563515581151 0.0311566132673683 1.43574579148635e-05
5.00691329165873 0.0311452407328806 0.392699081698724 0.104005063017515 0.228986796145777 0.0310786785084069 0.0311791230205005 9.49702629009982e-06
5.0167307687012 0.0318779317394602 0.392699081698724 0.102730226157878 0.224927093646094 0.0310917084950783 0.0311923410410343 3.67609304877208e-06
5.02654824574367 0.029911444503584 0.392699081698724 0.101998965759614 0.164156922998943 0.0311070074000426 0.0312078369633979 5.04085625690924e-06
5.03636572278614 0.0321199950826907 0.392699081698724 0.100562050959198 0.214100169715068 0.0311071385294197 0.0312081686621326 8.72304124178358e-06
5.04618319982861 0.0307483903634237 0.392699081698724 0.0997854858424285 0.178556124227557 0.0311072649396382 0.0312085040867608 1.66271298246351e-05
5.05600067687107 0.030853203944363 0.392699081698724 0.0986381571144301 0.189563164399901 0.0311008228024841 0.0312022775917673 7.99900764649044e-06
5.06581815391354 0.030891403314983 0.382881604656256 0.0976321734019023 0.199565112606911 0.0311109840803662 0.0312126166757451 1.98705937323205e-05
5.07563563095601 0.0274415591796086 0.382881604656256 0.0966376201136955 0.214863002623283 0.0311277956411867 0.031229617860828 8.8522493599968e-06
5.08545310799848 0.0239705898346854 0.382881604656256 0.0957906797227535 0.189534559136449 0.0311518171296465 0.0312538409630286 1.04488026019735e-05
5.09527058504095 0.0264576514314698 0.382881604656256 0.0940781082157769 0.224712963026262 0.0311586839001939 0.0312609135126775 2.3728216795177e-05
5.10508806208341 0.0273699216494299 0.382881604656256 0.0928628198984165 0.210883157033141 0.0311558300844884 0.0312582716704725 2.08000511032019e-05
5.11490553912588 0.0297146269511457 0.373064127613788 0.0929176607744943 0.177654231182633 0.0311642483025913 0.0312668602927355 2.56604914926792e-05
5.12472301616835 0.026023220403447 0.373064127613788 0.0917938727512634 0.175552781823903 0.0311797163135064 0.0312825116126878 1.41296947564044e-05
5.13454049321082 0.023024771828282 0.373064127613788 0.0904924452821735 0.178679529836283 0.0311990558092459 0.0313020467751502 2.60164144825132e-06
5.14435797025329 0.0212760354880273 0.373064127613788 0.0890844553501537 0.197173763400569 0.0312174157323629 0.0313206131927743 4.95702334059957e-06
5.15417544729575 0.0192411000942869 0.373064127613788 0.0879008492871494 0.221315104382299 0.0312366659573336 0.0313400810675917 1.30984057612573e-05
5.16399292433822 0.0213953605828027 0.36324665057132 0.0882066586543534 0.208681236746183 0.03126807472486 0.0313716660821096 1.61503929408887e-05
5.17381040138069 0.0201139344116461 0.36324665057132 0.0870186558428536 0.168544042689698 0.0312976848221113 0.0314014626487697 1.31077987269931e-05
5.18362787842316 0.0205136497127807 0.36324665057132 0.0854869719247641 0.211953635652866 0.0313182350893914 0.0314222077185683 5.20849952530838e-06
5.19344535546563 0.0192928259370523 0.36324665057132 0.0841230407398563 0.179359348293409 0.031336126590856 0.0314403047365518 6.49438242227655e-06
5.20326283250809 0.020215886424426 0.353429173528852 0.0849777265043668 0.224938787635526 0.0313718765883116 0.0314762200935819 7.71759155326922e-06
5.21308030955056 0.021088328295227 0.353429173528852 0.0829730671034637 0.232065519546734 0.0313951338199353 0.031499651126173 1.12724821298468e-05
5.22289778659303 0.0199135011465329 0.353429173528852 0.0813163812686712 0.226752412906379 0.0314144639021889 0.0315191663948393 1.05931562042707e-05
5.2327152636355 0.0165955963172395 0.353429173528852 0.0799943083284044 0.163017352873357 0.031438725390257 0.0315436275319266 8.81485120259738e-06
5.24253274067797 0.0184911331065238 0.343611696486384 0.0809971765098255 0.2594123000818 0.0314773607227088 0.0315824204055143 4.18456306262646e-06
5.25235021772044 0.0164801696461258 0.353429173528852 0.0762161085626473 0.265588878169565 0.0314840864793338 0.0315893669157791 1.03222389426727e-05
5.2621676947629 0.0154911449207584 0.343611696486384 0.0774505386217285 0.198857648276744 0.0315162460246001 0.0316217093749588 1.61337644190388e-05
5.27198517180537 0.0144149162551038 0.343611696486384 0.0754508296827657 0.186446440332847 0.0315428202690822 0.031648479137157 9.00678807203995e-06
5.28180264884784 0.015241399329943 0.343611696486384 0.0729879735905801 0.218051282526446 0.0315553088629708 0.0316611738144777 5.84831413644464e-06
5.29162012589031 0.0134651314061354 0.343611696486384 0.0708660999478727 0.212791003451759 0.0315642755870021 0.0316703608071287 5.94360000211031e-06
5.30143760293278 0.0160379306125794 0.333794219443916 0.0727212655882324 0.209569293098779 0.0315876915047393 0.031693953243285 2.1118899272985e-06
5.31125507997524 0.0174575400234133 0.333794219443916 0.0709123152277586 0.221093100766398 0.0315975409312305 0.0317039882898176 1.37424811729889e-06
5.32107255701771 0.0150855118037824 0.333794219443916 0.0692473742955947 0.169297645985876 0.031607818853263 0.031714466702448 1.6666821339154e-06
5.33089003406018 0.0135166963996511 0.333794219443916 0.0669499338990107 0.183108084284763 0.0316132280576236 0.0317200911959281 3.97427693579295e-06
5.34070751110265 0.0127785304081814 0.333794219443916 0.0643206258803122 0.246107493038848 0.0316096051479404 0.0317166977127664 2.5398083221502e-06
5.35052498814512 0.010065791576954 0.323976742401447 0.0663031809655008 0.213020219493637 0.0316387394192612 0.0317460258760215 6.73635105063983e-06
5.36034246518758 0.00984970254537676 0.323976742401447 0.0639519222048087 0.23655448247968 0.0316581019077266 0.031765595473631 8.97524335476987e-06
5.37015994223005 0.00982503338777119 0.323976742401447 0.0614588218242651 0.290578807378645 0.0316665223258893 0.0317742362939886 4.29248378203066e-06
5.37997741927252 0.0116670138321971 0.314159265358979 0.0645748083458065 0.254068951720524 0.0316953430109894 0.0318032333531564 3.10534990904421e-06
5.38979489631499 0.0118939055201964 0.314159265358979 0.0620446832557132 0.188235927605386 0.0317122070281337 0.0318202869783575 5.12203162529325e-06
5.39961237335746 0.0124257136796149 0.314159265358979 0.0592646794671818 0.209967042029516 0.0317150629167274 0.0318233459572016 8.27550555012517e-06
5.40942985039992 0.0103106800171856 0.314159265358979 0.0567312742410775 0.257952112934937 0.0317143280512488 0.0318228313648039 5.54345751850129e-06
5.41924732744239 0.00756304390103757 0.304341788316511 0.0593737745958844 0.273837772548319 0.0317475094691056 0.0318561968935977 6.74669017579406e-06
5.42906480448486 0.00616490657763524 0.304341788316511 0.0570524809089348 0.232737886160816 0.0317754598028023 0.0318843472967157 4.12652060046818e-06
5.43888228152733 0.00528782730569455 0.304341788316511 0.0545897576926358 0.217124123161054 0.0317958360129633 0.0319049391901589 5.661367453472e-06
5.4486997585698 0.00512118913506188 0.304341788316511 0.0518510024842289 0.27885849907806 0.0318051290331417 0.0319144630206087 1.6366506098638e-06
5.45851723561227 0.00373748525073148 0.294524311274043 0.0544576739101941 0.273916794190179 0.0318425315171325 0.0319520585882793 5.29868596883094e-06
5.46833471265473 0.00523502051907887 0.294524311274043 0.0515201950393542 0.280551911974519 0.0318621971873967 0.0319719307558682 9.65025408787219e-06
5.4781521896972 0.0090438529482082 0.284706834231575 0.0552860880115946 0.31489821885182 0.0318955959730435 0.0320054883664667 9.2114135707137e-06
5.48796966673967 0.00949034522185743 0.284706834231575 0.0524647992641296 0.268052317134474 0.0319155133198308 0.0320255794124513 8.45164010368722e-06
5.49778714378214 0.00858733267140954 0.284706834231575 0.0497324311659223 0.263487155047877 0.0319271017632027 0.0320373586313521 1.9089110864967e-05
5.50760462082461 0.00617528142009338 0.284706834231575 0.0470733871621684 0.281115963154088 0.0319360589386335 0.0320465260049285 1.29319469380463e-05
5.51742209786707 0.00562513551876065 0.274889357189107 0.0507759545263929 0.262797833398197 0.0319732609237611 0.0320838967722435 1.20584531638523e-05
5.52723957490954 0.0022003980303823 0.274889357189107 0.0478149212316888 0.207545249453951 0.0320102161809963 0.0321210426573395 5.37357463971735e-06
5.53705705195201 0.00204734017468133 0.274889357189107 0.0443520758312865 0.264735303205922 0.0320333539097918 0.0321443894444058 9.45498287020156e-06
5.54687452899448 0.00292372581331579 0.265071880146639 0.0479234134545549 0.282413458026763 0.0320784659195942 0.0321896671555423 7.13737965005127e-06
5.55669200603695 0.00447859012463181 0.265071880146639 0.044467511697531 0.256792559917136 0.0321038308672064 0.032215213979218 1.04612119334219e-05
5.56650948307941 0.00269151336462836 0.265071880146639 0.0413057117736539 0.23320227508787 0.0321225216245586 0.0322341073913712 4.30479505892194e-06
5.57632696012188 0.000247407458189852 0.265071880146639 0.038192196243348 0.337706857253883 0.0321371737412795 0.032248983939574 9.56579446354174e-07
5.58614443716435 0.000633187260082879 0.255254403104171 0.0419590203378618 0.307039334903486 0.032175588267503 0.0322875799368301 3.70986095660161e-06
5.59596191420682 0.000204287090404542 0.255254403104171 0.0391816388405819 0.282991473327787 0.0322057912068762 0.0323179831493378 8.48008851757343e-06
5.60577939124929 6.30530569478704e-06 0.255254403104171 0.035965391808391 0.290367270917868 0.0322224112460244 0.0323348219863935 3.13711964805786e-07
5.61559686829175 0.000122014801231418 0.245436926061703 0.0401050860796855 0.354187858019459 0.0322644453335328 0.0323770315441594 6.84453077196447e-06
5.62541434533422 0.000190627353358175 0.245436926061703 0.0364684839637659 0.256850903843033 0.0322916805537643 0.0324044623431677 5.57457328877842e-06
5.63523182237669 0.00136830660910581 0.245436926061703 0.0326103189540022 0.266837636503037 0.0322993789909068 0.0324123756468846 5.56755545636597e-06
5.64504929941916 0.000563143609534689 0.235619449019235 0.0364020373083496 0.400568532464569 0.0323375209763068 0.0324506932536086 3.17992972333063e-06
5.65486677646163 0.00117920050210552 0.235619449019234 0.0325723596921571 0.358991146323102 0.0323543477669229 0.0324677144143005 3.74856558972291e-06
5.6646842535041 0.00141642825184041 0.235619449019234 0.0293428965773576 0.315626532700187 0.0323678490883311 0.0324814337301344 2.49212915255297e-06
5.67450173054656 0.00273533839643392 0.225801971976766 0.0334599080661279 0.319770944181024 0.032410206443498 0.0325239681328914 7.82847536130528e-07
5.68431920758903 0.00657878375623833 0.225801971976766 0.0302741648173489 0.35410236199763 0.0324539414931694 0.0325679057472573 1.93264643175381e-06
5.6941366846315 0.00690268651511983 0.225801971976766 0.0269513665327506 0.387433573245749 0.0324861968500813 0.0326003845968052 5.23911782144119e-06
5.70395416167397 0.00254041820618156 0.215984494934298 0.0322448748133524 0.458390026630097 0.0325313322332262 0.0326456912204178 3.83685047175062e-06
5.71377163871644 0.000718769142821207 0.215984494934298 0.0282148743388838 0.392978404848442 0.0325545243536365 0.0326690747704376 4.95027164014035e-06
5.7235891157589 0.000737049566879699 0.215984494934298 0.0236415463819711 0.506878460610249 0.0325549123593297 0.0326696767636477 4.88834134445873e-06
5.73340659280137 0.00490794986944898 0.20616701789183 0.0277227684121841 0.439462555609524 0.0325977207020354 0.0327126648063419 3.68411974682122e-06
5.74322406984384 0.00481706423298611 0.20616701789183 0.0236898443439668 0.370549401499451 0.0326249919386802 0.0327401389937161 9.0224630847724e-06
5.75304154688631 0.00851017237551699 0.20616701789183 0.0201480759798844 0.484975846215405 0.0326523745102723 0.032767751676913 1.9149899407544e-06
5.76285902392878 0.0108495293725143 0.196349540849362 0.0252167686726752 0.551366138094818 0.0327137447326663 0.0328293101365983 6.1386723840194e-07
5.77267650097125 0.0156505969508426 0.196349540849362 0.0222190578236052 0.442526941864528 0.03278155710184 0.0328973378401785 5.67745608920515e-06
5.78249397801371 0.0151732137317567 0.196349540849362 0.0179918181749394 0.572978210644112 0.0328322600019453 0.0329482795219357 2.27957635306283e-06
5.79231145505618 0.0081557889861501 0.186532063806894 0.0239031676402202 0.559436174519721 0.0328863576562352 0.0330025592852265 7.51685325731735e-07
5.80212893209865 0.00786374311294491 0.186532063806894 0.0189450967287756 0.483176768789958 0.0329210770754737 0.033037487179577 7.05176122516266e-06
5.81194640914112 0.011078288390317 0.176714586764426 0.0242663639706164 0.600829426345974 0.0329921654667335 0.0331087432086823 4.93193917788716e-06
5.82176388618358 0.00445229588126994 0.176714586764426 0.0191455711244378 0.522104931153902 0.0330208480698701 0.0331376122445664 6.78391318419228e-06
5.83158136322605 0.00287067578611544 0.176714586764426 0.0151016567048557 0.56292854434991 0.0330296520945579 0.0331466250757557 6.61341458912053e-06
5.84139884026852 0.00239291552888221 0.176714586764426 0.0111367055277159 0.638630527712891 0.0330230829223388 0.0331402882955254 5.82851008417911e-06
5.85121631731099 0.0141925402436976 0.166897109721958 0.0160533151154411 0.661389829607235 0.0330809420320688 0.0331983519286965 6.29389952335387e-07
5.86103379435346 0.0191632655582439 0.166897109721958 0.0104448573590522 0.663348754742891 0.0331363247999017 0.0332539751524797 1.47924051852692e-06
5.87085127139593 0.0193672083856816 0.15707963267949 0.0171189282039227 0.685212108472719 0.0332211329218273 0.0333389750445704 8.10474549126919e-07
5.88066874843839 0.0198524205147353 0.15707963267949 0.0130861033115294 0.579714963530571 0.0332942337893207 0.0334122928243498 4.63344145004044e-06
5.89048622548086 0.0194922415741871 0.15707963267949 0.00859296714331342 0.708348725784216 0.0333510347944457 0.0334693360854978 3.89306487411594e-06
5.90030370252333 0.0218409129740814 0.147262155637022 0.0142466459597989 0.758760190438762 0.0334396792935072 0.0335581808610323 3.83374140507599e-06
5.9101211795658 0.0233332334270157 0.147262155637022 0.00995496346642621 0.556807993542798 0.0335196748119919 0.0336384037118923 3.61701061913614e-06
5.91993865660827 0.0216552850760047 0.147262155637022 0.00549163545654535 0.661071379061924 0.0335793948692358 0.03369837448719 2.3283653579969e-06
5.92975613365073 0.0235401334957275 0.137444678594553 0.011177280246298 0.87291443033596 0.0336683841630616 0.0337875726693302 4.12524501262683e-06
5.9395736106932 0.0217634894680973 0.137444678594553 0.0064795063605374 0.841267798290702 0.0337360524249801 0.0338554740393911 1.66959599824985e-06
5.94939108773567 0.021731869351499 0.127627201552085 0.0126949483446573 0.723067225728548 0.0338271974499164 0.0339468072712159 4.31784847149729e-06
5.95920856477814 0.0244062838751646 0.127627201552085 0.00632987876495428 0.771246909925264 0.0339065997879907 0.0340264325561152 1.43150480368915e-06
5.96902604182061 0.0262871582076439 0.127627201552085 0.00165339401318548 0.789047370322642 0.0339785076585018 0.0340985912728124 1.65251913014776e-06
5.97884351886307 0.0164228706557015 0.117809724509617 0.0094894466215702 0.604768824552006 0.0340438971499855 0.0341641718270337 2.00055466509981e-06
5.98866099590554 0.0165724103756604 0.117809724509617 0.00476053331850207 0.672591096314854 0.0340955255747197 0.0342160179226747 1.22681551273171e-06
5.99847847294801 0.0187953786670998 0.117809724509617 0.000368603222633324 0.74867472091701 0.0341425419890329 0.0342632793534853 5.62590138155034e-06
6.00829594999048 0.0331613340632386 0.107992247467149 0.00595253948724889 0.637739825823612 0.0342601690287116 0.0343811248841654 4.19584815930754e-06
6.01811342703295 0.0334438331081024 0.107992247467149 0.000994421224379205 0.690231619120616 0.0343644949594389 0.0344856958283761 3.86790776022793e-06
6.02793090407542 0.0272776022362553 0.098174770424681 0.00909321084192083 0.750437116830433 0.0344741577715756 0.0345955494144601 7.79863317259218e-06
6.03774838111788 0.0323283766639403 0.098174770424681 0.00392722979022397 0.609664556203358 0.0345870760859384 0.0347086905352606 3.66400426289753e-06
6.04756585816035 0.0347082238706558 0.098174770424681 0.000812013362140096 0.667979224114542 0.0346956951378209 0.0348175598441959 1.57306497332444e-06
6.05738333520282 0.0434920744565991 0.0883572933822129 0.00387993760922295 0.644778255939952 0.0348494536739065 0.0349715395569701 2.50886573565161e-06
6.06720081224529 0.0420126336098959 0.0883572933822129 0.000768387675206483 0.643841272568103 0.0349915477482913 0.0351138733093368 5.5397936670729e-06
6.07701828928776 0.0254449533049926 0.0785398163397448 0.00855708339642697 0.496440971269875 0.0350977430547638 0.0352202489753658 1.92284963626389e-06
6.08683576633022 0.0360986495199946 0.0785398163397448 0.00380248615925077 0.585881162254374 0.0352300852341106 0.035352805975319 2.17842347721656e-06
6.09665324337269 0.0332943256153724 0.0687223392972767 0.00930147605185444 0.646081175745768 0.0353668470035349 0.0354897425487062 1.65654622934646e-06
6.10647072041516 0.0362045678909184 0.0687223392972767 0.0051726551107808 0.429096001283764 0.0355043259010818 0.0356274222388472 2.95591074148037e-07
6.11628819745763 0.0409705162541226 0.0687223392972767 0.000897902612710222 0.493430700697707 0.0356489687143918 0.035772293521211 0.000692028622182022
6.1261056745001 0.0360811714050717 0.0589048622548086 0.00663296060106261 0.329801510276717 0.0357904688123376 0.0359139801827238 0.000498614556992254
6.13592315154257 0.0463894554548516 0.0589048622548086 0.00227660113554845 0.253611790204557 0.0359591506039061 0.0360828806300451 0.00026575884423054
6.14574062858503 0.0495850646604511 0.0589048622548086 0.00263908657454959 0.498167226823096 0.0361278041124143 0.0362517801321913 7.70739787089594e-05
6.1555581056275 0.0424949670567188 0.0490873852123405 0.00242215822993991 0.336623425539556 0.0362820995167874 0.0364062806827614 7.8659677638885e-06
6.16537558266997 0.035465697938157 0.0490873852123405 0.000644722297904188 0.286436272484039 0.0364060315395326 0.0365304325574646 2.77983129010978e-06
6.17519305971244 0.036029097927376 0.0392699081698724 0.0038418799543421 0.455241467761996 0.0365402462193311 0.0366648348117045 1.37810616228206e-06
6.18501053675491 0.0421711013523608 0.0392699081698724 0.000915967063552681 0.271011415028329 0.0366926075132423 0.0368174074068363 1.31992777803955e-06
6.19482801379737 0.0421475920856662 0.0392699081698724 0.00201056199026611 0.486649980934493 0.0368409964200797 0.0369660267230552 5.2756791895535e-06
6.20464549083984 0.0298924496819806 0.0294524311274043 0.00223821422067833 0.290082343154832 0.0369512392170826 0.0370764605105577 3.25450225052529e-06
6.21446296788231 0.0318080499578414 0.0294524311274043 0.000618672291224809 0.250278727069625 0.0370690734392247 0.0371945027813309 1.13356174460085e-06
6.22428044492478 0.0381923134000066 0.0196349540849362 0.00213380999800766 0.526503285950467 0.0372068586400197 0.0373324768140621 1.23649616657274e-05
6.23409792196725 0.0391188483030498 0.0196349540849362 0.00244771176625336 0.26682008425205 0.0373552102106462 0.0374810282430022 1.19940902222195e-05
6.24391539900971 0.0304140823903105 0.0196349540849362 0.00212472938665093 0.430973713179868 0.037476828433961 0.0376028532030194 0.000501413330396049
6.25373287605218 0.0525774177265266 0.0098174770424681 7.33113558155085e-05 0.336728659580087 0.0376632598928981 0.0377894918724193 2.49913359709382e-05
6.26355035309465 0.0556275974826234 0.0098174770424681 0.00243207179069338 0.374015033459886 0.0378598521048307 0.037986310113396 5.32276749679467e-06


==> dat/sl-translation-err.dat <==
0.0098174770424681 0.0871661258613687 0.00984825283256988 0.0115502179256168 1.05861469073 0.000372501610216364 0.000372687864176695 0.000645514316118364 0.00101639874105405 0.00771733620381163
0.0196349540849362 0.0595691755787067 0.00984825283256988 0.00207944115171754 0.310477191143474 0.000616800058848123 0.000617181131198421 0.0010689890767085 0.00195240649066797 0.00342943906495334
0.0294524311274043 0.0730565497002205 0.00984825283256988 0.00202003036553744 0.593560220362126 0.000912280813894264 0.000912867013671507 0.000528383549114595 0.00125764495561821 0.00365773796074968
0.0392699081698724 0.0866804324061081 0.0196965056651398 0.000863798006828065 0.593828862693597 0.00126627303976754 0.00126706920580364 0.000700290546182559 0.000756728823765518 0.0122726710037612
0.0490873852123405 0.0755897055143957 0.0196965056651398 0.000270287352124143 0.438704172436265 0.00157351670730331 0.00157452068274477 0.000335222318839404 0.000464758847474535 0.0547160817215339
0.0589048622548086 0.0594736751151482 0.0196965056651398 0.00539159846887871 0.534180619444886 0.00181776095791888 0.00181895751110557 0.000184070249565704 0.000422272472559539 0.0935462089717607
0.0687223392972767 0.0768488509136596 0.0295447584977097 0.000107822668561852 0.567886824323994 0.00213004882740836 0.00213145415086201 0.00139632680171983 0.00119296882951824 0.0508729311109907
0.0785398163397448 0.078715290701332 0.0295447584977097 0.0002202286448722 0.418389072882091 0.00244824719422599 0.00244986251682909 0.00400195446052566 0.00214874816730659 0.125819793984782
0.0883572933822129 0.0641712723476092 0.0295447584977097 0.00777761101341401 0.696535951001256 0.00271142738856529 0.0027132331204501 0.00681722097915302 0.004132532979464 0.0285665300798199
0.098174770424681 0.0610986864447945 0.0393930113302795 0.00220330842059319 0.535742170654382 0.00295928143310954 0.00296128663674649 0.000901794566626832 0.00148615552766292 0.0250558707080485
0.107992247467149 0.0582344767822957 0.0393930113302795 0.00669925454904796 0.585735845104569 0.00319745065759874 0.00319964572604853 1.00688745890319e-05 7.741748984601e-05 0.0417242657231522
0.117809724509617 0.0683639395155696 0.0492412641628494 0.000429933704713559 0.930678867402483 0.00347137126781446 0.00347377288250046 0.000580162902398659 0.000910822041312949 0.0251685148375361
0.127627201552085 0.0674721345068905 0.0492412641628494 0.00508003472392132 0.607690128326608 0.00374383201466321 0.00374643087252572 3.86226495267332e-05 0.000536557923119542 0.037064504790117
0.137444678594553 0.0513538106637189 0.0492412641628494 0.011107197217366 0.970627906319725 0.0039549124260888 0.00395768979437194 2.13180809519187e-05 0.000519428910309945 0.0102785044068071
0.147262155637022 0.0431317773504373 0.0492412641628494 0.0124700800505528 1.10330782664315 0.00413461950828297 0.00413756801268021 0.000162334779465377 0.000422240758727903 0.0052073289988602
0.15707963267949 0.0437247992257228 0.0689377698279892 0.0031602256684688 1.0021857118212 0.00429834858865564 0.00430150549763596 6.02850774713429e-05 0.000193533616234754 0.0128122172511032
0.166897109721958 0.0527411593256008 0.0590895169954193 0.0104125614071031 0.915141711132424 0.00451247213773359 0.00451580939769784 0.000106091741623143 0.000181306104126787 0.0043759957990109
0.176714586764426 0.0806633846799045 0.0689377698279892 0.00717435581255393 1.31204779015348 0.00483261568973911 0.00483615334962799 0.00203870313329288 0.00112788072746545 0.00278565829529417
0.186532063806894 0.0683279588761654 0.0689377698279892 0.0091099031745554 0.795880173971896 0.00510519425289474 0.00510892289928578 0.000271928773526483 0.000117950940531331 0.00463914945976766
0.196349540849362 0.0585696264175772 0.0689377698279892 0.0117304112896515 0.928041255822907 0.00534155759081515 0.00534546659904679 0.00243019171026268 0.00290870699509069 0.00738425636918749
0.20616701789183 0.0687701727589799 0.0787860226605591 0.0101264041045912 1.00974397554693 0.00561269791797684 0.00561679707314507 0.00202404266803914 0.00269590820584079 0.00789254076819632
0.215984494934298 0.0531270781208492 0.0787860226605591 0.0154587356748329 0.730947832256221 0.00582740913865183 0.00583167780444956 0.000553072025025359 0.000187861438574701 0.0054913146371497
0.225801971976766 0.0583011846524575 0.088634275493129 0.00821699939620302 0.747773913914109 0.00604950522687646 0.0060539661648539 8.64837291881581e-05 0.00030286257284908 0.00352435139047282
0.235619449019234 0.0617982515248748 0.088634275493129 0.0133429087573828 0.917231872593109 0.00629180189353488 0.00629644339790074 0.000260622792236107 0.000178747216961212 0.00810529310768846
0.245436926061703 0.0701008352796512 0.088634275493129 0.0169507062500477 0.782176741365693 0.00657229530659336 0.00657711150686861 0.000785967042234376 0.000314306161678532 0.00400732770463384
0.255254403104171 0.0474690095179119 0.0984825283256989 0.01336207536069 0.622111397084276 0.00675159396721963 0.00675658577604395 0.000166716081603347 0.000338620873617083 0.00728290485201749
0.265071880146639 0.0746897252418711 0.0984825283256988 0.0158774473949342 0.97504012777951 0.00704323895596574 0.00704841287427851 8.81641748290654e-05 0.000196096036692855 0.000299564945968669
0.274889357189107 0.0593887692924753 0.108330781158269 0.0089066307956237 0.833545029429328 0.00725767359230401 0.00726304396310324 0.000507891208905194 0.000529873413748561 0.00182207511350911
0.284706834231575 0.0664827222017533 0.108330781158269 0.0161652769213 1.050957486825 0.00751021546169432 0.00751576598758988 0.000219968171625135 0.000236429854679323 0.012343549579014
0.294524311274043 0.0635496677801404 0.108330781158269 0.0180684024307235 0.87491638868388 0.00775496228991901 0.00776068577912438 0.00100987876078551 0.00096721568523747 0.00180650981997159
0.304341788316511 0.0590569689707695 0.118179033990839 0.0147713612506119 1.32541704403982 0.00796864329866252 0.00797455007834276 0.000122261612309645 0.000144140453308433 0.00374787475076988
0.314159265358979 0.06118244366833 0.118179033990839 0.0147933965843853 0.956142186059041 0.0081922064610271 0.00819829721477617 0.000227788174672517 0.000188973666707323 0.00200459275317666
0.323976742401447 0.057553037774042 0.128027286823408 0.0100576359254069 0.896013510454836 0.00838533254933331 0.00839162268439914 0.00014937345129144 0.000248383594982683 0.00392079173925903
0.333794219443916 0.0585732357808524 0.118179033990839 0.027797651691108 1.34966454476674 0.00861859262599142 0.0086250275147106 0.000793716167097696 0.000375682149091887 0.00075418964487957
0.343611696486384 0.0500041363858226 0.137875539655978 0.0062775854771962 1.08205793896129 0.00876709281524851 0.00877373806639956 0.000245996868320248 0.000169730941852033 0.00463331981921506
0.353429173528852 0.070350036196703 0.128027286823408 0.0223157475706511 1.09306995052499 0.00903110135856929 0.00903791691675843 0.00010708044662727 0.0001311809016195 0.000186969769022358
0.36324665057132 0.0383815409402815 0.137875539655978 0.0188840864684575 1.04471692907678 0.00915345715716115 0.00916043935426696 0.000257642599759256 0.000375465759992618 0.00209247338665128
0.373064127613788 0.0398799204179376 0.157572045321118 0.0021158750815895 1.47736144908808 0.00922868158485131 0.00923590321425912 0.000330515483697326 0.00043035613989229 0.00129399888568374
0.382881604656256 0.0476289801477866 0.147723792488548 0.013776630204224 0.92416055910592 0.00937130211567992 0.00937871560881844 0.00047799350139651 0.000491893420320263 0.000715231347228899
0.392699081698724 0.0308351125348513 0.167420298153688 0.0055051768240601 1.43930011323366 0.0093995806903365 0.00940724372448229 5.13918095989096e-05 0.000508680255092576 0.00427176629144741
0.402516558741192 0.0435362090953865 0.157572045321118 0.0116813250982485 0.603775576182182 0.00951431905849703 0.00952218331774164 0.000875356470112361 0.000702206425840673 0.00116005938570331
0.41233403578366 0.0621047125923397 0.147723792488548 0.0290636477669562 1.12109925999199 0.00973558527388076 0.00974360401166801 0.000248968961806368 0.000368111532040996 0.000917712143903147
0.422151512826128 0.0515017402868314 0.157572045321118 0.022117477615049 0.981449893208539 0.00989608074502738 0.0099042736264738 0.000361952140394866 0.000507545105300584 0.00117877086493097
0.431968989868596 0.0621909537688955 0.157572045321118 0.0265423321332929 1.28605764436106 0.0101055959896991 0.0101139548759707 0.000185737020972592 0.000399237900181777 0.00172835266454278
0.441786466911065 0.0535033002494524 0.167420298153688 0.0184460674403526 0.588511093411674 0.0102589493533 0.0102674995797145 0.000539142577667266 0.000589413565809354 0.00182219493908975
0.451603943953533 0.058192145685307 0.167420298153688 0.0244143488759616 0.963614936547774 0.0104393148343594 0.0104480405197805 0.000413298526755409 0.000391122000849592 0.00072627270494855
0.461421420996001 0.0448367597471784 0.177268550986258 0.0196694717977589 0.919041073258886 0.0105477891059824 0.0105567036465723 0.000395968684410569 0.000956340928406805 0.00082364261200728
0.471238898038469 0.05510119442173 0.177268550986258 0.0233251847141171 0.555410686851491 0.010702816012033 0.0107119135786688 0.000223104564471028 0.000810760954061466 0.00153528788659126
0.481056375080937 0.0499629464064544 0.187116803818828 0.0162778537612491 0.795520386665427 0.010815395521199 0.0108247018542459 0.000453644750185109 0.0005721288120504 0.000756672258509272
0.490873852123405 0.0331876952365656 0.196965056651398 0.00994432952537988 0.575942961555456 0.0108409189067972 0.0108504512342559 0.000168127566233816 0.000316299660822638 0.00144196182993853
0.500691329165873 0.0477158903049035 0.196965056651398 0.0142283001262248 0.618891120644596 0.0109312350682689 0.0109409882664761 0.00105726149078637 0.00105324750644269 0.00183153862018903
0.510508806208341 0.0307864509150529 0.206813309483968 0.00730519439901739 0.900313010429519 0.0109347250943437 0.0109447183639836 0.000272492674510006 0.000507309557158689 0.000811684654895938
0.52032628325081 0.0444485761394569 0.206813309483968 0.0127375646581984 0.683498219921887 0.0110005754016053 0.0110107993647623 0.000192999417610099 0.000339083343108658 0.000884530162340032
0.530143760293278 0.0291578528603745 0.216661562316537 0.00565092123932104 1.10509088336866 0.0109879200379216 0.010998395138366 0.00114886872749254 0.00130636751180446 0.00229130166778158
0.539961237335746 0.0764654215208476 0.196965056651398 0.0328522812309833 0.80746742870069 0.0112146091556634 0.0112252628849253 0.00109498963875354 0.000963374393150312 0.00253680509551318
0.549778714378214 0.0321240384570352 0.226509815149107 0.00437042422018946 1.18986371946887 0.0112025854756065 0.011213502411176 0.000169628159140367 0.000257976977337228 0.00366938773042677
0.559596191420682 0.0608895793081057 0.216661562316537 0.0203398815785026 1.45272364739118 0.011333395219563 0.0113445343667066 0.000397122078234844 0.000918004809399728 0.00358515511858755
0.56941366846315 0.0449517763974483 0.226509815149107 0.0144750282833531 1.04765711976141 0.0113853502443091 0.0113967280590891 0.000199532728027519 0.000822573461222669 0.00202515289557686
0.579231145505618 0.0714414817595751 0.196965056651398 0.0490989515977999 1.42593733919688 0.0116036465611698 0.0116151539090106 0.00111234037525728 0.00250405919638223 0.00426554601583129
0.589048622548086 0.0615972957469958 0.216661562316537 0.0338093709246984 0.708610100683308 0.0117483755397091 0.0117600663213319 0.000783159242472583 0.00168630151881144 0.00294353846080793
0.598866099590554 0.0694958419298707 0.206813309483968 0.0474987603880961 1.66478408930233 0.011949351116374 0.0119611793379129 0.000864044672413358 0.00151454611496833 0.00233299033631717
0.608683576633022 0.0593091470242827 0.226509815149107 0.0320234438338095 0.53060696579911 0.0120707555751347 0.0120827789330474 7.86380745005789e-05 0.000418763009093839 0.00115598080239543
0.618501053675491 0.0690780798218956 0.216661562316537 0.0451958411041004 1.56303122623245 0.0122573104076859 0.0122694840857407 7.37730500219096e-05 0.000355606140824231 0.000677796262408287
0.628318530717959 0.0629367099469749 0.236358067981677 0.0297261132906512 0.773595201272539 0.0123770692276803 0.0123894553950619 0.000588343371943822 0.00127217908549699 0.00209577372987068
0.638136007760427 0.07033680262044 0.226509815149107 0.0430241204989064 0.969464326797855 0.0125537974228422 0.012566349060474 0.000295197809638458 0.000279376529627449 0.0010114699617255
0.647953484802895 0.073978987016867 0.236358067981677 0.03723707015651 0.578120590398341 0.0127248135536053 0.0127375595960913 0.00110288389230321 0.00156625994416144 0.00148200844457807
0.657770961845363 0.0800634739219124 0.236358067981677 0.0400761929683818 1.55097583442334 0.0129232515912077 0.0129361858277833 0.000380314147044769 0.000736374644273652 0.000651701542936496
0.667588438887831 0.0615498957050644 0.246206320814247 0.0364839007268308 0.801062572103077 0.0130302771338707 0.0130434109635554 0.000365618233764624 0.000604097662452857 0.00120400892279494
0.677405915930299 0.0698321077878841 0.246206320814247 0.0397605494376712 0.731958791037507 0.013173512509614 0.0131868397115229 0.000364088673067765 0.000744532095423172 0.000637741274848211
0.687223392972767 0.0639285379748229 0.256054573646817 0.0341421595343351 0.88955899076261 0.0132730984045287 0.0132866433549706 0.000166973600563844 0.000779448609835169 0.00151771751587233
0.697040870015235 0.0681933099710348 0.256054573646817 0.0377979628812324 0.754125820826005 0.0133935392140316 0.0134072925035127 0.000289155642342439 0.00107739213535389 0.00143499543328788
0.706858347057703 0.0696009738348282 0.265902826479387 0.0319884868261625 0.765319438897475 0.0134990033296355 0.0135129936169153 0.00034412472356863 0.00060074957441363 0.000627500827636495
0.716675824100171 0.0673485151707049 0.265902826479387 0.036463591089579 0.899454484323071 0.0136004789430116 0.013614691044712 0.000368097705396182 0.000962470030441978 0.000531412393512753
0.72649330114264 0.0606726186749723 0.275751079311957 0.0330563329006683 1.08249696227674 0.0136570635415415 0.0136715147532622 0.000552396076321405 0.000847640249723961 0.0010759495270371
0.736310778185108 0.069572368570617 0.275751079311957 0.0353462936512655 1.01634214256768 0.0137524252233675 0.0137671122221004 0.000268594172478912 0.00103926768860621 0.000896119127877634
0.746128255227576 0.0671704264132851 0.285599332144527 0.0306898502950401 1.14524038885988 0.0138207877138114 0.0138357323344847 0.000453664253516832 0.000590510111417988 0.00079752919488599
0.755945732270044 0.0689388475839277 0.285599332144527 0.0340865090788337 1.16972167094638 0.013900810738811 0.0139160027422893 0.000186841698249081 0.000679511867330015 0.0013523920735607
0.765763209312512 0.0942981339965665 0.256054573646817 0.0610373238096035 1.45547112049731 0.0141406264255396 0.0141559696833417 0.000189534210785616 0.000557056214376817 0.00162059911799105
0.77558068635498 0.0899000690576683 0.256054573646817 0.0643584392025489 0.963556664838632 0.0143675347798982 0.0143830158680009 0.000968014708379868 0.0010376568740395 0.00536078967666266
0.785398163397448 0.0946284024520665 0.265902826479387 0.0592579233157513 1.63930537694368 0.0145957199978816 0.0146113656457625 0.000207058251876675 0.00073816432027531 0.00319970409780603
0.795215640439916 0.0931905617151794 0.265902826479387 0.0624289588836588 0.847586752196619 0.0148220033873986 0.0148378023251579 0.00024600798142683 0.000760995080744514 0.00134635775993848
0.805033117482384 0.0980076127538712 0.275751079311957 0.0570598398050964 1.5778323576746 0.0150471930193505 0.01506317488599 9.75428481352731e-05 0.000472292334441516 0.000750007868325027
0.814850594524853 0.0927337636571011 0.275751079311957 0.0616155904045829 1.48689174372598 0.0152557523135571 0.0152719002832086 0.000137767544840705 0.000174929136485744 0.00037459027631693
0.824668071567321 0.0941629162651167 0.285599332144527 0.0566989556560986 1.19667836826877 0.0154487800016125 0.01546512175444 0.000635291527860675 0.00124335560831271 0.00190353049149059
0.834485548609789 0.0986511935387526 0.285599332144527 0.0588523869838333 1.73508887305162 0.0156620215949913 0.0156785522184242 0.000154225625706762 0.00050789219781827 0.000221075071706597
0.844303025652257 0.124263703188276 0.275751079311957 0.0686982259138486 1.33410632943741 0.0159997297438961 0.0160164190412924 0.000689755053839317 0.00193337471755258 0.00397437324581225
0.854120502694725 0.097923504397097 0.295447584977097 0.0583158004352896 1.73313126093431 0.0161914759837787 0.0162083679377337 0.000500384018529 0.00134057263126126 0.00196817602930348
0.863937979737193 0.097343272579612 0.305295837809666 0.0534844926266711 0.958673599040091 0.0163583393268106 0.0163754610649231 0.000186219636582339 0.000573152468240796 0.00126092214884998
0.873755456779661 0.104378484097581 0.305295837809666 0.0561778697646597 1.99216614589861 0.0165552798411199 0.0165726263758719 0.000404106885145058 0.000500705292877119 0.000784061922544398
0.883572933822129 0.121153203103592 0.305295837809666 0.0582346773494038 1.77800791948302 0.0168182206115782 0.016835794073747 0.000642257605723552 0.00099191077380955 0.00360397380537124
0.893390410864597 0.108840357671921 0.315144090642236 0.0547051872192031 1.35256115923548 0.0170131868369922 0.0170310035718918 0.000333497694375586 0.00119791397783025 0.00115428653767842
0.903207887907066 0.103367902310004 0.324992343474806 0.050442821640952 2.5549128440893 0.017166476472448 0.0171845575893524 0.00020514620935722 0.00227215381460333 0.00250500993156533
0.913025364949534 0.114972824780428 0.305295837809666 0.0671155530256266 0.861098093358712 0.0174154654305538 0.0174337424060295 0.00097629681480465 0.000935543480192879 0.00182216698538942
0.922842841992002 0.130708801084789 0.324992343474806 0.0545491482721115 2.50437111711953 0.0176775916725236 0.0176961331245758 0.000599527721526808 0.00166319260473668 0.00209917339457991
0.93266031903447 0.116546790183348 0.315144090642236 0.065656819029212 1.22566431110786 0.0179139865775665 0.0179327409170125 0.000607497626606905 0.00203332214622424 0.00365076983988239
0.942477796076938 0.128698999798758 0.334840596307376 0.0535648577584152 2.31001138646456 0.0181513557791745 0.0181703862771445 0.000406839305121148 0.0011342160542613 0.00221524871942039
0.952295273119406 0.119446393994958 0.324992343474806 0.0637988234683224 1.3853172717244 0.0183810163475785 0.0184002772536667 0.000136981943319808 0.000856723447585883 0.001641406947722
0.962112750161874 0.117597583777541 0.344688849139946 0.0551006800781994 2.07290238515415 0.0185604990030692 0.0185800362142595 0.00011451228464901 0.000736591145773986 0.00094840828264928
0.971930227204342 0.117707492701055 0.334840596307376 0.063755529558422 2.49393364713738 0.0187666231326681 0.018786400690727 0.000229260158402651 0.000856544840150298 0.000862898122140968
0.98174770424681 0.124730859322173 0.344688849139946 0.059666408327977 1.94251660036423 0.0189803967243187 0.0190004384827104 0.000889796527784104 0.00230448271592271 0.0033258083754746
0.991565181289279 0.14726365444294 0.334840596307376 0.0669717497722883 3.52334110594354 0.019302186841766 0.0193224711868483 0.000518600939157626 0.000710463280964104 0.000643742793801709
1.00138265833175 0.124901368870822 0.354537101972516 0.0586258079333209 2.23438200331676 0.019501964431825 0.0195225232867744 0.00014165651676591 0.000174664476817891 0.000588747205444407
1.01120013537421 0.126312326787375 0.334840596307376 0.0729492559327201 2.53162334861797 0.0197487563853675 0.0197695338499468 0.000430126109374782 0.00220975317303496 0.00272283888769688
1.02101761241668 0.123249750875101 0.364385354805086 0.0588965065598207 2.41157644659835 0.0199274006705492 0.0199484591827203 0.00026839750227205 0.000886760649650598 0.00133160576587293
1.03083508945915 0.115443439655508 0.334840596307376 0.078627124312773 2.80406002003978 0.0201345542656743 0.0201558144664011 0.000309941906996186 0.000835813515189508 0.0013110414152794
1.04065256650162 0.129255860905554 0.354537101972516 0.0698084455590539 2.81154939053963 0.0203585588598008 0.020380066301007 0.00027672664015484 0.000419918395110705 0.00071853714770319
1.05047004354409 0.151952676099183 0.315144090642236 0.0914096303561483 3.69921847235741 0.0207388519188779 0.0207605244596606 0.000661771584838041 0.00138390273593518 0.00327883645911215
1.06028752058656 0.134873147625547 0.364385354805086 0.0682514735939004 2.74199884877875 0.0209666364552395 0.0209885725088801 0.000323790265903584 0.000655773377098013 0.000932957552884438
1.07010499762902 0.123572399031892 0.324992343474806 0.0919577221811769 3.20089192240338 0.0212240681315344 0.0212461691106785 0.000226344214007586 0.000935850721565368 0.00150351302484592
1.07992247467149 0.150827636471833 0.374233607637656 0.0661444154396204 3.84801223568817 0.0214945263110976 0.0215169115093022 0.000679163067688359 0.000368104167692342 0.00204015217772452
1.08973995171396 0.124011369971974 0.354537101972516 0.0808308435256605 2.60889025125097 0.0217033569280509 0.0217259633553601 0.00013323025105074 0.00213762707273749 0.00133910002883676
1.09955742875643 0.136247183868827 0.384081860470226 0.0672978847660528 3.83657175402605 0.0219052295334669 0.0219281190656742 0.000462476438877972 0.000746928734317314 0.00126664384675157
1.1093749057989 0.122057982397356 0.384081860470225 0.0705504456890242 2.53637607180927 0.0220579084231243 0.0220810664477868 0.000166982297904947 0.000126620890276763 0.000955080109694067
1.11919238284136 0.117372617337512 0.324992343474806 0.102547986652818 3.78792276550352 0.0222856936802133 0.022308999106709 0.000355499835427904 0.000797959172468823 0.0014803430348072
1.12900985988383 0.117362937377984 0.393930113302795 0.0717321274406992 2.84125719402108 0.0224019472705337 0.0224255282034974 0.000372704723635035 0.000878675256707387 0.00127566625902565
1.1388273369263 0.112668279417524 0.324992343474806 0.104722975088326 2.35891646277132 0.0226130838445312 0.0226368056727618 0.00135639166024908 0.00209338534725089 0.00475271935775434
1.14864481396877 0.129391749242738 0.354537101972516 0.0934311331631973 2.73614121215373 0.0228441532304462 0.0228680733330073 0.000520972305767747 0.00141609946420347 0.00146294037993933
1.15846229101124 0.112479579574959 0.334840596307376 0.103222917180735 1.8423899289741 0.023045135597945 0.0230692054654833 0.000374310422199772 0.000753080643613235 0.000534842279787297
1.1682797680537 0.125260087592759 0.354537101972516 0.0968649809321328 3.8463585283245 0.0232625537502526 0.0232868125331362 0.000854366405983238 0.0012861936522595 0.00642459224893059
1.17809724509617 0.115200879479047 0.374233607637656 0.0908120075736093 0.787942218475963 0.0234060570995924 0.0234305367441313 0.000270103288497393 0.00153929317352665 0.00076905717437271
1.18791472213864 0.125789143632706 0.364385354805086 0.0962233317006776 3.05228795451492 0.0236087502797233 0.0236334319467688 0.000354718939392176 0.00157304349639378 0.00120916954702418
1.19773219918111 0.12250080167222 0.384081860470226 0.0901815104306164 1.03429079872901 0.0237620974008247 0.0237870157875137 0.000135904696797645 0.00124328865731825 0.00133819554820453
1.20754967622358 0.127053067080202 0.374233607637656 0.0958257748839813 2.02640388927531 0.0239522854505527 0.0239774190441983 0.00202416354073109 0.00317009665175393 0.00757287171775122
1.21736715326604 0.133873578819157 0.393930113302795 0.0898935716071673 2.27071479551182 0.0241307237852615 0.024156110250139 0.00109323187482383 0.00173426227520522 0.00357788350711078
1.22718463030851 0.139893588576741 0.393930113302795 0.0913953872064418 2.77866340125332 0.0243337088509337 0.0243593463771917 0.000223237411544729 0.000516146643525716 0.000642358333533759
1.23700210735098 0.122590558792513 0.374233607637656 0.101853788867765 2.43948171341497 0.0245077355614799 0.0245335754048809 0.000763386832568041 0.00195925815031297 0.00338176270791246
1.24681958439345 0.139997078203747 0.344688849139946 0.112098758869349 4.0940154172997 0.024799139405096 0.0248251314856997 0.00019043184676639 0.000971340876187784 0.00106614153679336
1.25663706143592 0.120852420640655 0.354537101972516 0.111142264286865 2.1346409589117 0.0250040628319184 0.0250302123449877 0.000635164161730332 0.000693081645122193 0.00217871225101568
1.26645453847839 0.145944243671044 0.413626618967935 0.0923353650604181 2.99893655404227 0.0251871026641957 0.0252135319233617 0.000346801136002073 0.00159561187844157 0.0015097981151699
1.27627201552085 0.12599385903763 0.364385354805086 0.11090237406612 2.62934320924821 0.0253940375578471 0.0254206396835906 0.000276558504485154 0.000659130426457921 0.00120114405416368
1.28608949256332 0.151069917794215 0.423474871800505 0.0915015022213677 2.6760659750371 0.0255790303813672 0.0256059265641136 0.000255840180622505 0.000369695372618748 0.00104364777634895
1.29590696960579 0.143674096459807 0.423474871800505 0.0932754480147957 2.38435697757962 0.0257425426604439 0.0257697224771304 0.000763926424745564 0.00260553134854806 0.0040520362668975
1.30572444664826 0.15974117846347 0.433323124633075 0.0915665873233403 3.08884704449876 0.0259507705550942 0.0259782494506885 0.00145232937128981 0.00506956320615872 0.00784725194830484
1.31554192369073 0.136467571724191 0.423474871800505 0.0970964549701934 2.52800810921783 0.0260973243000344 0.0261250697884132 0.00026299959827035 0.00109079785153902 0.00147501393000781
1.32535940073319 0.123251704675361 0.384081860470226 0.112117720582976 1.53016090080331 0.0262580432779362 0.0262859863718226 0.000832978657265541 0.00223530412233846 0.00194510200671607
1.33517687777566 0.109379325026103 0.374233607637656 0.116420383420276 3.19187635541011 0.0263808717332361 0.0264089902702355 0.00234633351972909 0.0073793028762855 0.0115288583244361
1.34499435481813 0.127357487084421 0.393930113302795 0.111360618409035 1.4587356868908 0.0265427973459713 0.0265711262407836 0.000843521680742394 0.00405186398524001 0.00479988075138777
1.3548118318606 0.114256665387463 0.384081860470225 0.11666681885758 3.18250476983398 0.0266694378547014 0.0266979534967127 0.00237735898345361 0.00648077593473361 0.0130013665977419
1.36462930890307 0.110690819445113 0.393930113302795 0.114467674640567 1.4391500060641 0.0267684825108788 0.0267971979180405 0.0028268961785512 0.00516719102288677 0.0106836972843991
1.37444678594553 0.120067509552015 0.393930113302795 0.115728933665205 2.63877768017991 0.0269028877232861 0.0269318040468628 0.000414494172966928 0.00175676786416972 0.00140716421409784
1.384264262988 0.0976632700280633 0.374233607637656 0.122948096556752 2.3492547302376 0.0269829853102496 0.0270120589255189 0.000873269878680198 0.00418735877024053 0.0055526714083591
1.39408174003047 0.0894754120165144 0.364385354805086 0.125889309623359 2.72683017558623 0.0270501421403375 0.0270793492146906 0.000598836649365983 0.00292451405922041 0.00345606692118843
1.40389921707294 0.0925259575588193 0.384081860470226 0.121498489935616 0.993912320547818 0.027100383649687 0.0271297559678355 0.000941229465681421 0.00381887525095368 0.00528555169658999
1.41371669411541 0.0975654383694495 0.374233607637656 0.125124981759306 2.62054837676688 0.0271879620538355 0.0272174792013274 0.00121242668348076 0.00195754184291587 0.000415823231033082
1.42353417115788 0.142983762222187 0.433323124633075 0.111962227657231 3.08355294105058 0.0273299081269352 0.0273596978171577 0.000678706443652734 0.00241830316336686 0.00281052333075752
1.43335164820034 0.141804856865214 0.413626618967935 0.116475304990706 4.58533835769893 0.0275124975743209 0.0275425210088905 0.00121686803546865 0.00303363489725242 0.00231279179499192
1.44316912524281 0.116927171653386 0.393930113302795 0.122782632702427 3.04535400076584 0.0276397032222858 0.0276699114444135 0.00200329822908883 0.00155043393344767 0.003465947823045
1.45298660228528 0.124472370609934 0.393930113302795 0.123118380347678 3.63441004719597 0.0277966858468593 0.0278270803198201 0.00188959286450558 0.00866396720635899 0.0101388306057553
1.46280407932775 0.136472398203355 0.423474871800505 0.11920876406601 2.15559870308122 0.0279390854038561 0.0279697223072209 0.00095161416037672 0.0061145649013422 0.00630969568847792
1.47262155637022 0.125497703491005 0.403778366135365 0.124051335389309 3.22484341461101 0.0280809655788499 0.0281118024980214 0.00168042968753241 0.00638575734057163 0.00941527866552079
1.48243903341268 0.117351226825709 0.403778366135365 0.124778834163514 1.34407433089467 0.0281935351305991 0.0282245671328474 0.00209572201736548 0.0064048561493628 0.00599181142746254
1.49225651045515 0.117149615074268 0.403778366135365 0.125570194146284 1.58425477640682 0.0283061580120168 0.0283373832641357 0.00125652521563638 0.000856592533656434 0.00319830021459273
1.50207398749762 0.127595993515984 0.413626618967935 0.123590764304602 4.01579388315468 0.0284406294254897 0.0284720700616969 0.00114411819308084 0.00225647378838639 0.00387379940550117
1.51189146454009 0.125653974019417 0.413626618967935 0.125399626176481 3.87885158793613 0.0285672032656415 0.028598855779336 0.000785507742454814 0.00171988798657714 0.00278959320573952
1.52170894158256 0.135245199186579 0.423474871800505 0.123618084187765 2.93656196536543 0.0287117277723648 0.0287436138120912 0.00236460096608191 0.00580380074961819 0.0093009758080141
1.53152641862502 0.136921858557085 0.433323124633075 0.124753520728737 2.04251560336714 0.0288406917775951 0.028872825864797 0.000571361230998902 0.00412136810825768 0.00417935181329414
1.54134389566749 0.138688839276446 0.433323124633075 0.124896943886016 2.74198039772361 0.0289791587444387 0.0290115399999316 0.000387564308877505 0.00243043171607096 0.0028981018120078
1.55116137270996 0.138226686109447 0.433323124633075 0.126885036852441 2.3678937923824 0.0291158132636036 0.0291484380862325 0.000699781914406691 0.0021105595831379 0.00350195723665192
1.56097884975243 0.131762151360469 0.413626618967935 0.129510613814048 3.63199490734997 0.0292682527528918 0.0293010845969969 0.00198332432669175 0.00552420285002876 0.00206087229157924
1.5707963267949 0.120375754481794 0.413626618967935 0.129245935470715 2.40838010218504 0.0293806777798707 0.0294137118823699 0.00372708946699117 0.00431407957282208 0.010320076097946
1.58061380383736 0.132080590916217 0.423474871800505 0.129884592199605 4.06908914882929 0.0295170393038871 0.0295502945702479 0.00164035242389805 0.00313382058255652 0.00525261660308144
1.59043128087983 0.10387526294514 0.393930113302795 0.131867642329918 3.22237519833961 0.0296045693058466 0.0296379852318255 0.00227905116794764 0.00579105351320556 0.00374460911259105
1.6002487579223 0.113461893568173 0.403778366135365 0.132907679449291 4.46199536954057 0.0297099608826605 0.0297435543936418 0.000682738335881445 0.00172554957514042 0.00278468432118311
1.61006623496477 0.0983030634323532 0.393930113302795 0.133116692555648 3.09439621896514 0.0297795786636436 0.0298133249468784 0.00247106957673368 0.00847711188969031 0.0111726667070846
1.61988371200724 0.128194038664305 0.413626618967935 0.132563240403593 3.61709897274799 0.0299241596302668 0.0299581044302156 0.000731612422699671 0.00184891365241359 0.00247078594111637
1.62970118904971 0.0806711873141932 0.374233607637656 0.135602846520878 4.19751367242093 0.0299653534267243 0.0299994006226634 0.00247911306043661 0.00405727343926295 0.00642842635935142
1.63951866609217 0.0768737763569379 0.364385354805086 0.135890948293873 5.88561032058265 0.0300169341316199 0.0300510544397027 0.00315486960995386 0.00637997896962709 0.00997727535116564
1.64933614313464 0.146592401051177 0.443171377465645 0.133497687800787 4.12545576573106 0.0301614335895238 0.0301958169346354 0.000896527720445222 0.00178307689051713 0.00109957289568592
1.65915362017711 0.120116901254121 0.423474871800505 0.134436133279076 3.32103019025095 0.0302582019875306 0.0302927938529682 0.00120228701445046 0.00296123437355045 0.00428415987556283
1.66897109721958 0.124145332957302 0.423474871800505 0.134543774259117 4.88438522622222 0.0303712992453913 0.0304061008922629 0.00141912468709325 0.00611558934144115 0.00786654464334058
1.67878857426205 0.108003638716353 0.403778366135365 0.136599346338866 4.17794898009378 0.0304666397052847 0.0305016010026047 0.00117009444456685 0.00478667849711334 0.00348284033743031
1.68860605130451 0.110096559800204 0.403778366135365 0.136474076242864 4.55608495797847 0.0305721987827238 0.0306073189997143 0.00445485679784012 0.00775884711316418 0.0151293880915502
1.69842352834698 0.145469311898848 0.453019630298215 0.13749934867277 2.50291513360417 0.0306900153613798 0.0307254138033107 0.00297087403365936 0.00545455281968941 0.0108124087742744
1.70824100538945 0.137966500714248 0.443171377465645 0.137640105574165 3.04032119280242 0.0308086001164331 0.0308442505927473 0.00031835638817513 0.000942974922875493 0.000742443635362697
1.71805848243192 0.144710233323468 0.443171377465645 0.138256101286133 4.16725741990385 0.0309532253723349 0.0309891294955344 0.000682644870259958 0.00295465342948981 0.00350921562707969
1.72787595947439 0.0865822666079081 0.384081860470226 0.135771098995969 4.19280040658525 0.0310144223773315 0.0310504342924963 0.00286889026767755 0.00312149926879028 0.00570377866086979
1.73769343651685 0.167508399918324 0.462867883130785 0.139906303311462 4.62101107985026 0.0311921231422907 0.0312284397589837 0.000934641320739796 0.00408902823060734 0.00447755262474428
1.74751091355932 0.129764040479891 0.433323124633075 0.138408418325798 1.49817853956226 0.0313102550619986 0.0313467966101768 0.0012635999298188 0.00219270191874412 0.00322894790743163
1.75732839060179 0.120532462192611 0.423474871800505 0.13820214781662 3.4793179777967 0.0314176630129101 0.031454405141041 0.000536287407978374 0.00188937850088508 0.00306927683530511
1.76714586764426 0.155182363596061 0.453019630298215 0.140681837096937 3.59224559972543 0.0315828952494926 0.0316199111947836 0.00107592246167048 0.00369848876059161 0.00539018808860999
1.77696334468673 0.118538994609773 0.413626618967935 0.137554498409661 5.16827016816648 0.0317064840787708 0.0317436801962427 0.00046708677555559 0.000953615845919782 0.00139601541668049
1.78678082172919 0.150838463411758 0.453019630298215 0.141527414497195 3.19220484579356 0.0318589614733166 0.0318964272230398 0.00115551236987409 0.00203754337541797 0.00201080033075818
1.79659829877166 0.144855202354871 0.443171377465645 0.141128978034476 4.29493011189848 0.0320149421279745 0.0320526543719667 0.00173659951861458 0.00128258107116623 0.00203802263234834
1.80641577581413 0.147650872211471 0.443171377465645 0.141117750507382 5.08030445751483 0.0321833547829971 0.0322213138298559 0.000533616962736193 0.000998345987632721 0.000584613006732939
1.8162332528566 0.129279841610274 0.433323124633075 0.140507804689844 4.2308831560058 0.0323073351162648 0.0323455140788207 0.000463565132074897 0.00120361956713951 0.00132370571004543
1.82605072989907 0.0756807563267856 0.374233607637656 0.13068776726588 5.51522558986258 0.0323530856567503 0.032391354553699 0.00170525312608051 0.00358658015723484 0.00201553279377733
1.83586820694154 0.114182159940126 0.413626618967935 0.138496624969641 6.90959485301575 0.0324653630681488 0.032503807113804 0.00107998145469025 0.00419157647447546 0.00510144762203575
1.845685683984 0.102814629467711 0.393930113302795 0.13342478554363 4.17055269918523 0.0325833885400019 0.0326219632838471 0.000700535758397775 0.00221108228866226 0.0010129408632098
1.85550316102647 0.0551562230140707 0.354537101972516 0.126817653678609 8.26977917829253 0.0326057062489551 0.0326443015112477 0.000748003031993466 0.000939529906333709 0.00200182230665117
1.86532063806894 0.0892891710169372 0.393930113302795 0.132782242121597 3.46041064066304 0.0326845410770109 0.0327232489468089 0.00102452176590085 0.003385177182602 0.00366315318483799
1.87513811511141 0.0883427084039441 0.384081860470225 0.130674267483778 4.63643911102512 0.0327874377991236 0.0328262306440338 0.000607507134247589 0.00197753310792613 0.00209301459671468
1.88495559215388 0.0775048760542757 0.384081860470226 0.130727189440434 3.40287400425068 0.0328550137042488 0.0328938791422001 0.0013419868218676 0.00543257059386171 0.00649440265716476
1.89477306919634 0.0691413251865625 0.374233607637656 0.128296896928986 4.97415061773484 0.0329225480735713 0.0329614491830032 0.000911166091431229 0.00223211631157544 0.000553139272216071
1.90459054623881 0.103949705749842 0.403778366135365 0.134098593491968 3.62701029337888 0.0330459070158626 0.0330849371008378 0.000299407701262497 0.000433022384525505 0.00111709536275765
1.91440802328128 0.0959514712984424 0.393930113302795 0.130636626283083 4.52230971454633 0.0331731581991305 0.0332122833168144 0.00118825554197325 0.00354978692072207 0.00362269629462476
1.92422550032375 0.0993399029867212 0.403778366135365 0.133276113260636 5.61575158057104 0.0332862296381463 0.0333254762168793 0.000470650122917213 0.00220526728806549 0.00214115454777111
1.93404297736622 0.0859123984415175 0.393930113302795 0.130964076584155 4.37705418242498 0.0333818800467299 0.033421208166961 0.000317802748303158 0.00111445591091189 0.000424429429087787
1.94386045440868 0.164590770728162 0.462867883130785 0.148907237796726 5.72176614287617 0.0335318248321981 0.0335714900643838 0.00114298232133017 0.00385739289294508 0.00286185410158984
1.95367793145115 0.0815971368289092 0.384081860470225 0.12726971296832 5.87555564968509 0.0336439375105295 0.03368365276943 0.00286310392363164 0.00417246718306885 0.00666414478483806
1.96349540849362 0.0682888509595163 0.374233607637656 0.122436047481368 5.18535672062174 0.0337470082871098 0.0337867281966719 0.000669477162170647 0.00201087192268959 0.00172768396494853
1.97331288553609 0.151982724347557 0.453019630298215 0.147811721886762 6.3067640096122 0.0338827789150708 0.0339228042593056 0.000471681785199259 0.00183036619477222 0.00199825465553116
1.98313036257856 0.13594146410878 0.433323124633075 0.140042771875007 6.00476534262642 0.0340394035356284 0.0340796616696002 0.000554650596141689 0.00241029403607918 0.00271125847259774
1.99294783962102 0.0663351430780105 0.354537101972516 0.116061227831158 9.42119906401376 0.0341972457230502 0.034237442942296 0.000779023062993224 0.00167460078229547 0.00248315852406539
2.00276531666349 0.132025333116643 0.433323124633075 0.13958940634104 7.59979055141339 0.0343412092618268 0.0343816381011149 0.00082233550707508 0.00241209292345671 0.0034856784144946
2.01258279370596 0.176313038409922 0.462867883130785 0.15003978645886 9.5288427032344 0.0345263756170618 0.03456716552137 0.000456054760286839 0.000312385983166907 0.000953493354606263
2.02240027074843 0.0988847243086777 0.384081860470226 0.122117845243196 7.8214676142029 0.0347228610141219 0.0347637043862948 0.000383321625516915 0.000828090499813411 0.00235431454909253
2.0322177477909 0.11113435903096 0.413626618967935 0.132243248839491 6.20505570167483 0.0348666124422557 0.034907609496017 0.000803855339030832 0.0030409106218732 0.00402356672503763
2.04203522483337 0.0708204471691225 0.354537101972516 0.112932634750875 8.45848122313957 0.0350592492141957 0.0351001754829487 0.000608012722686925 0.0030505368750067 0.00306711727313652
2.05185270187583 0.138766420851973 0.423474871800505 0.134769154519845 8.11401860986434 0.0352668888517754 0.0353080253236106 0.00112537244395415 0.00369685512647189 0.00385687943445543
2.0616701789183 0.0807515131999124 0.384081860470225 0.119865633431259 7.59167371519708 0.0354155815035642 0.0354567442485744 0.000904978808982123 0.00342278058491236 0.00344726969834607
2.07148765596077 0.166027864999537 0.453019630298215 0.147620825949713 7.30453217046468 0.035593901553578 0.0356354026563984 0.000805799354623526 0.00247132955023704 0.00124645995351813
2.08130513300324 0.108868078524749 0.403778366135365 0.125351544646593 5.87326056860019 0.0357768015333549 0.0358184210170587 0.000399408601860627 0.00174162837760096 0.00235778123292236
2.09112261004571 0.147286364503546 0.443171377465645 0.14271326589267 6.97585136440827 0.0359359188727777 0.0359778266761359 0.000518592452667843 0.00161187987964542 0.0014300706720379
2.10094008708817 0.111095351157441 0.403778366135365 0.124167626213187 9.50902753351044 0.0361292891877059 0.0361713188204958 0.000264807553691553 0.00163050046643708 0.000876963206041926
2.11075756413064 0.134497260364547 0.433323124633075 0.137470434034716 5.82317789596348 0.0362874351681524 0.0363297096319962 0.000519363557375179 0.00212695937577171 0.00126510849444823
2.12057504117311 0.116492848795793 0.423474871800505 0.131999605356163 6.61926884021884 0.0364260069932024 0.0364684763105749 0.000554882938250164 0.00212983946878049 0.00130856285833961
2.13039251821558 0.154045693040934 0.453019630298215 0.145900790713431 5.26692999201551 0.0365719816019464 0.0366147824477287 0.000757500969616257 0.00288694839035023 0.00263298835173407
2.14020999525805 0.124314337206254 0.423474871800505 0.131867273776074 8.33378073377398 0.0367373276668808 0.0367803333138843 0.000137471380453401 0.00147022906645834 0.000352944587713236
2.15002747230051 0.185042186648545 0.472716135963354 0.15680475078168 12.8164400820908 0.0369032214765399 0.0369466533585286 7.03720450592607e-05 0.00104336136284265 0.000476647041572391
2.15984494934298 0.102550950023832 0.384081860470226 0.113008418879695 6.35398894574159 0.0371362400320188 0.0371797307396488 0.000809522917872545 0.00184488928630604 0.00211815814121779
2.16966242638545 0.118887861627565 0.413626618967935 0.125592027987467 5.4476247978786 0.0373238326157035 0.0373674936587174 0.000544645085131916 0.000672972411859876 0.0025912790473268
2.17947990342792 0.077906071361024 0.374233607637656 0.105712619419948 10.0291057657455 0.0375145644863374 0.0375582256833453 0.000519610598187904 0.00176316264294509 0.00193755097522513
2.18929738047039 0.107480233118828 0.403778366135365 0.120303309917059 4.57830365699663 0.0377017483551273 0.0377455368817819 0.000443298831996651 0.00149608725271295 0.0025192126235863
2.19911485751286 0.113224173032571 0.403778366135365 0.118405699285276 7.64361000821794 0.0379143506276145 0.0379582716164716 0.000623093554061708 0.0024595029724246 0.00280858034089401
2.20893233455532 0.0965938624841527 0.393930113302795 0.112903909138169 6.50420301952991 0.0381091813768352 0.038153184269478 0.000554727833129926 0.00204743883048838 0.00252968452289899
2.21874981159779 0.166006237167078 0.462867883130785 0.151533677347891 8.58228876333353 0.038242221349609 0.0382866238850503 0.000869389920264476 0.00155207081428383 0.00136633338965792
2.22856728864026 0.114107518764005 0.413626618967935 0.120763181773506 8.32499799297996 0.0384243716202644 0.0384689452229592 0.000316125992650159 0.00251468403115693 0.00146498560250596
2.23838476568273 0.0783530108660779 0.374233607637656 0.0967266185014015 15.3638726701381 0.0386448811931875 0.0386894495216191 0.000314115279818875 0.00304967523288831 0.00149693667100312
2.2482022427252 0.15194589274198 0.443171377465645 0.13911673884894 6.85021167749651 0.0388205680295571 0.0388654579570492 0.000477361538300896 2.75727668757511 0.00150104313561452
2.25801971976766 0.125985865719332 0.423474871800505 0.125716203065209 9.18124612137064 0.0390011031053317 0.0390462165647681 0.000999592791076963 2.77474753673259 0.00333861669260552
2.26783719681013 0.07393816578186 0.334840596307376 0.0740000239898725 15.5524455694934 0.0393534364141378 0.0393983986254332 0.00111879113076285 0.00660691931915796 0.002862571349722
2.2776546738526 0.150732548212102 0.443171377465645 0.13702021495938 10.2570610129314 0.0395257202107827 0.0395710107545253 0.00141278665350186 0.00645854026498715 0.00512760750709218
2.28747215089507 0.124658572340242 0.413626618967935 0.118070889716514 9.62789015701427 0.0397459225185774 0.0397914049278293 0.000810269131156944 0.00733394071143052 0.00461168194797517
2.29728962793754 0.137691200905937 0.433323124633075 0.130923460818078 8.74109540542446 0.039918931439592 0.0399646953753186 0.000753584719774462 0.00437117590812113 0.000540491914774731
2.30710710498 0.043255353239897 0.354537101972516 0.0769672411414474 8.43559389587764 0.0401136512472589 0.0401593022240282 0.000299159177137467 0.00498135334457975 0.00146553987932479
2.31692458202247 0.0327577424445322 0.344688849139946 0.0684610160169498 11.2782455407 0.0403282895328974 0.0403737658073 0.000444765566505743 0.00448909575136504 0.00139045470617743
2.32674205906494 0.0576249136309966 0.374233607637656 0.0852732844797529 7.91441137982957 0.0405205107807663 0.0405659459557354 0.00124838123879867 0.00531831786634235 0.00417066871803693
2.33655953610741 0.0897498109712105 0.403778366135365 0.107136373482407 5.05845556575267 0.0406782814071016 0.0407238357331829 0.000121607663677242 0.00341151098071585 0.000794674640300684
2.34637701314988 0.0688485187452184 0.374233607637656 0.0855812516857722 8.56165531359402 0.0409099639035921 0.0409554899050537 0.000369220063115048 0.00371318619693497 0.000951502971096953
2.35619449019234 0.176863520439049 0.462867883130785 0.152982274820821 8.12133575631837 0.0410249643905245 0.0410709756005302 0.0009736876899089 0.00355701282193694 0.0014812353010765
2.36601196723481 0.0334857892476371 0.334840596307376 0.053622259785761 12.8329078409122 0.041325594546917 0.0413713697025975 0.000368503665468891 0.00359046422614855 0.00128724413786917
2.37582944427728 0.0914608320369459 0.403778366135365 0.103650716560586 5.48478523115649 0.0414953767231054 0.0415412784577301 0.000216419643784834 0.00313162814820422 0.00088719225130649
2.38564692131975 0.175229282203158 0.462867883130785 0.152650548874225 9.79883211788561 0.041595321144159 0.0416417217526562 0.000851616452370654 0.00185373209327536 0.00165998055634819
2.39546439836222 0.0737452212939336 0.393930113302795 0.0942877500086781 2.68858577380932 0.041756992162862 0.0418034602049519 0.000468779387910394 0.00202355879393703 0.00132893298658118
2.40528187540469 0.0608614506752879 0.384081860470225 0.0847456877848793 4.97000907385333 0.0419318690913326 0.0419783442087988 0.000325475315849068 0.0021578033027146 0.00143445234573926
2.41509935244715 0.0547147974881809 0.374233607637656 0.073976978872587 9.62086377875682 0.0421488751938087 0.0421953012573362 0.000940212946778424 0.00326942798666062 0.0034035077619215
2.42491682948962 0.132247387861276 0.443171377465645 0.13333668409694 5.67515392902082 0.042225421789346 0.0422722191829741 0.00122276570773706 0.0037768644225442 0.00477079930509997
2.43473430653209 0.102611495649664 0.374233607637656 0.0751420304582764 11.4902481222298 0.0425925312725221 0.0426393508809242 0.000606784252654403 0.00256339335479671 0.00206653596108251
2.44455178357456 0.100303963640424 0.423474871800505 0.114045600307367 4.09824501241481 0.0426856767014649 0.0427327389952922 0.00104052566598971 0.00194323477065483 0.00149599560828505
2.45436926061703 0.140207006742593 0.443171377465645 0.133950925757694 4.23471843597441 0.0427785600745204 0.0428260171203496 0.001154878068879 0.00320293250651567 0.00306340661024728
2.46418673765949 0.104431618989418 0.423474871800505 0.113028340433103 3.31230080484085 0.0428849978774296 0.0429327088866303 0.000357838717395969 0.00208085627735016 0.00120726689299651
2.47400421470196 0.115808942385201 0.433323124633075 0.122755245157616 4.50938730005279 0.0429655011592736 0.0430135312753404 0.000658518579355472 0.00781252983296626 0.00197495221726499
2.48382169174443 0.0955844623269773 0.423474871800505 0.110945459138391 4.73797658440739 0.0430465833789206 0.0430948599490312 0.00130652239684155 0.00271951291409238 0.0033435268938286
2.4936391687869 0.0822714718237734 0.413626618967935 0.100864829174535 3.42003248245008 0.0431415309148614 0.0431899942022056 0.000833080002131684 0.00179084860633923 0.00151308600806387
2.50345664582937 0.0825183333596384 0.413626618967935 0.0994701348911756 3.32427542033872 0.0432398487607615 0.0432885008024327 0.000415777960092881 0.000505898767512498 0.000611029271707898
2.51327412287183 0.073748459456191 0.403778366135365 0.0903046732697668 2.51911476579799 0.0433620898451042 0.0434108782660624 0.000378513661132822 0.000639878087837906 0.000588361346290038
2.5230915999143 0.0939950233384033 0.413626618967935 0.0989774222747347 4.1564398146798 0.0434942336009559 0.0435432337956196 0.000822214166036298 0.000937081600319915 0.000652429681419349
2.53290907695677 0.077909149612077 0.403778366135365 0.0870302293510007 4.30587727809293 0.0436371821874271 0.0436863266381543 0.000550195221444681 0.000823611961378161 0.00112353776528311
2.54272655399924 0.0946264020943923 0.413626618967935 0.0968693584489873 4.09970729660182 0.0437734672694492 0.0438228295185932 6.26532961711963e-05 0.000479524603053646 0.000207363277948001
2.55254403104171 0.0746449533334714 0.403778366135365 0.0850477932085217 3.93665113855228 0.0439070284412277 0.0439565358259834 0.000679524924120273 0.00119423474609983 0.00116311967055366
2.56236150808417 0.0703027549360666 0.393930113302795 0.0747854687363844 3.79467940395356 0.0440828254230962 0.0441324285204774 0.000948132547261718 0.00312647085359588 0.00153521703608518
2.57217898512664 0.125655787949375 0.433323124633075 0.119760256940269 3.72389922366701 0.0441772001189042 0.0442271782612887 0.000566369357021078 0.00208712501018532 0.00110109082158964
2.58199646216911 0.10994301304097 0.433323124633075 0.119409278998902 2.82935117920014 0.0442215217651611 0.0442718562548968 0.00146319813864644 0.00184574604360013 0.00218244141128246
2.59181393921158 0.102213204744473 0.423474871800505 0.106281053044971 2.85818587301577 0.0443112042590558 0.044361835540825 0.000811440885423923 0.00131902354440724 0.00205916276881092
2.60163141625405 0.0978925972794069 0.413626618967935 0.0937764379384744 2.302379377247 0.0444523120140871 0.044503187305385 0.000503165964178903 0.00126595725896066 0.000826508967495341
2.61144889329652 0.093153578076975 0.413626618967935 0.0929489236491676 2.20266874502585 0.0445778988443644 0.0446290152103842 0.000503218129675925 0.000527579053803584 0.000517649871048019
2.62126637033898 0.0810381474530508 0.413626618967935 0.0914662720124391 1.76975804017839 0.0446658395608428 0.0447171834106769 0.00161940059323289 0.00819129416456343 0.00595968331204137
2.63108384738145 0.0693091798432802 0.403778366135365 0.077686901603524 2.26610052286182 0.0447827631429841 0.0448342704790166 0.000521523160544371 0.0012124318666357 0.000776724184466536
2.64090132442392 0.0799455461966629 0.413626618967935 0.0897990254504183 1.69300618577899 0.0448670267838223 0.0449187669666665 0.000631876283914966 0.00190522664257905 0.00140039452758169
2.65071880146639 0.0909514825328581 0.413626618967935 0.0895822671485977 1.56172490731454 0.0449857620792394 0.04503775372376 0.000936236959102665 0.00350611819468452 0.00173350283216032
2.66053627850886 0.0773825215735512 0.403778366135365 0.0755496640740931 1.45061589363214 0.045127916896432 0.0451800932149866 0.000302310383060965 0.0030991258030446 0.000562640165515427
2.67035375555132 0.0824249545946205 0.403778366135365 0.0746496810631093 2.09716650502526 0.045287113412285 0.045339484059146 0.000376756834754612 0.00570269490028587 0.0028866408653206
2.68017123259379 0.0708287239071471 0.393930113302795 0.0591982690371831 2.62209371817852 0.0454810076783989 0.0455335050531255 8.40798716633681e-05 0.00437319386338349 0.000732510904109031
2.68998870963626 0.055430405725712 0.393930113302795 0.0567159145536494 1.55948168369206 0.0456296465374524 0.0456822502825656 0.00067563247167748 0.00398101530836847 0.00115541103084738
2.69980618667873 0.0534608378128638 0.393930113302795 0.0538486074532756 3.06986748112748 0.0457803199150436 0.0458330255665544 0.00018371495981169 0.00250318390778763 0.000645394267979762
2.7096236637212 0.0999399012489584 0.423474871800505 0.0993656045654296 3.39301843290874 0.0458501341541086 0.0459031829823427 0.000540048843555727 0.000532898716721761 0.000887217166277434
2.71944114076366 0.104803510178932 0.423474871800505 0.100520029835653 2.1958003708088 0.0459297377454646 0.0459831426300807 0.000597554282253039 0.00115764262880049 0.00101430602772787
2.72925861780613 0.0843425182285606 0.413626618967935 0.0813189572063575 2.7336784644096 0.0460324694620138 0.0460861417771154 0.000397429071829669 0.00752295187399007 0.00123726984685447
2.7390760948486 0.0736684247310796 0.413626618967935 0.081143847315003 1.31894257170539 0.0460968165369776 0.0461507477313922 0.0011309881600734 0.00652861403562713 0.00252516696224807
2.74889357189107 0.0758480735853244 0.423474871800505 0.0979868951180452 1.58326048281095 0.0460834442199035 0.0461377030462773 0.000922187331549624 0.00625999548860673 0.0015744388904816
2.75871104893354 0.0655133357361666 0.413626618967935 0.0795145960141887 1.16778273434357 0.0461209003622405 0.0461754146561642 0.000508639272416004 0.00533482366634224 0.00108310146478269
2.768528525976 0.0701569098781984 0.413626618967935 0.0799994062029069 0.979142681846849 0.0461691168049439 0.0462238988557821 0.000835636304357508 0.00442839878276011 0.00215002062226218
2.77834600301847 0.0578435421574313 0.393930113302795 0.044705076158282 1.65423551322234 0.046337748849966 0.0463926648037469 0.000397262821792824 0.00322354971137602 0.000809338093564611
2.78816348006094 0.0708483855868342 0.403778366135365 0.0626817119495178 1.01401342021439 0.0464630961448048 0.046518230716347 0.000741742993360691 0.00388441625894092 0.00103859894598595
2.79798095710341 0.0634626770008323 0.403778366135365 0.0599466591947664 0.800868347242303 0.0465707238027502 0.046626067104665 0.000331053805043681 0.00169837886774574 0.000193812298023132
2.80779843414588 0.0545247877333574 0.393930113302795 0.04067320477813 1.38019291622075 0.0467331542790062 0.0467886346956573 0.000940792263335726 0.00171978818717018 0.00125436385307424
2.81761591118835 0.0603439203640437 0.403778366135365 0.0578974101801557 0.838502468306761 0.0468309078737835 0.0468865999281176 0.000204809264380025 0.000528236120772176 0.000549207967420158
2.82743338823081 0.0566090593527725 0.413626618967935 0.0738708685238521 1.53180463830022 0.0468361868588429 0.0468921501679859 0.000855222390283348 0.00279652794712909 0.000888686924632525
2.83725086527328 0.0556315010088155 0.403778366135365 0.0541968462543278 0.998994695377559 0.0469256201239485 0.0469817918496961 0.000701023937618224 0.00391050736554621 0.00081032165224417
2.84706834231575 0.061772686921502 0.403778366135365 0.0528176223759342 0.915828267219948 0.0470380940756764 0.0470944841943048 0.000905964085150762 0.00438262110895304 0.0015189734004312
2.85688581935822 0.0633326063681934 0.403778366135365 0.0521752041488009 1.04710327416264 0.0471548481874006 0.0472114629023832 0.00101644203877964 0.00195152294767536 0.00141507807152937
2.86670329640069 0.0665074373184823 0.403778366135365 0.0524044993271762 0.570279580605804 0.047277870662456 0.0473347203130306 0.00193711881486193 0.00188110495135444 0.00252759541270697
2.87652077344315 0.0764038519847793 0.403778366135365 0.0517750663869351 0.935427853852991 0.0474337647112417 0.0474908654374346 0.000820425949260189 0.00250221174232842 0.000828308396473414
2.88633825048562 0.0654378791152972 0.403778366135365 0.050075683251959 0.721297243970726 0.0475555125839233 0.0476128526867423 0.000913501591221015 0.00170129339194956 0.00108001964178687
2.89615572752809 0.0649154045731243 0.403778366135365 0.0493719832148079 0.573148565868849 0.0476747875997465 0.0477323704998579 0.00038046762045053 0.00239197715320964 0.000574795398971822
2.90597320457056 0.0544555230992627 0.403778366135365 0.0477237947467014 0.564992221434322 0.0477611094149302 0.0478189243433959 0.00021978538696832 0.00161005506565778 0.000434377700225771
2.91579068161303 0.0503498170434399 0.403778366135365 0.0458274947522109 0.616031843379342 0.0478373281097417 0.0478953713030731 0.00116388863938032 0.00238250387207416 0.00111832721810015
2.92560815865549 0.0517386402022703 0.403778366135365 0.0442588380854906 0.510436650275792 0.0479211820434424 0.0479794570953099 0.000277984421641161 0.00130559203840418 0.000504329274815833
2.93542563569796 0.0606322047075747 0.393930113302795 0.0199574213453037 1.65586296429955 0.0481379369383056 0.0481963827582105 0.00102601424714713 0.00054724846877384 0.00140689344641043
2.94524311274043 0.0612293142222714 0.393930113302795 0.0177897352337095 0.948021464700605 0.048361856591016 0.0484204743966827 0.000829821488390743 0.000720116353124865 0.00124718543522656
2.9550605897829 0.0658541231048406 0.384081860470225 0.00866008688742187 3.03051932851967 0.0487126110278343 0.0487713289841183 0.000798154659483128 0.00117059203841412 0.000821446808362305
2.96487806682537 0.0518143259159368 0.393930113302795 0.0114805362467531 2.04484378828207 0.0489225971681379 0.048981471629857 0.000841108768777115 0.000941772669151936 0.000695895221626443
2.97469554386784 0.0603308028826647 0.403778366135365 0.0407037433040212 2.29315961795551 0.0490308840790969 0.0490900226655312 0.000265982043007386 0.000200629576315839 0.000268143332573735
2.9845130209103 0.0450286716837595 0.403778366135365 0.0367276929137598 0.623309284171879 0.0490991326199516 0.0491585123497191 0.00108986327792358 0.000698194178783013 0.000855908351488817
2.99433049795277 0.0258338587124014 0.403778366135365 0.0350339648773597 0.614440085007181 0.0491035924883834 0.0491631919186144 0.000351412482599799 0.000512818663399097 0.000542049257961003
3.00414797499524 0.0375419565469262 0.403778366135365 0.035501648597802 0.584383790656034 0.0491435168295688 0.0492033574797187 0.000559691468574809 0.000343336845788157 0.000388959830505185
3.01396545203771 0.0407553382325355 0.403778366135365 0.0349997993324243 0.61932694525327 0.0491932242307176 0.0492533146817707 0.000530915909383391 0.00035935446945392 0.000299664898008612
3.02378292908018 0.0355385455784589 0.403778366135365 0.0336658200809086 0.596617413775939 0.0492266667552246 0.0492870033107615 0.000166706057348285 0.000247818328050896 0.00028110724283675
3.03360040612264 0.0509833912704953 0.403778366135365 0.032954843173949 0.552154432492434 0.0493137227642932 0.0493743276278228 0.00104092611590229 0.00116868640294395 0.000990714239461815
3.04341788316511 0.0571315664590181 0.403778366135365 0.0326605705529104 0.700414592281722 0.0494203288404146 0.0494812139415409 0.00088470087371038 0.000475863354534575 0.000436523572133208
3.05323536020758 0.0521309528869597 0.403778366135365 0.0320816757680403 0.655139535174622 0.0495088733061499 0.0495700367779453 0.00127101988124727 0.000916510412434932 0.000350507763889034
3.06305283725005 0.0386664952755089 0.403778366135365 0.0300448448359933 0.633388102213764 0.0495552806119682 0.0496167072951659 0.00107381023011537 0.000771933489198999 0.000818568368372389
3.07287031429252 0.0359963203528353 0.403778366135365 0.0266862196323031 0.751937049843009 0.0496026092957842 0.0496642930584981 0.000815394861703302 0.000667725299417723 0.000586560528544469
3.08268779133498 0.0255079565899661 0.403778366135365 0.0227512778256309 0.766630092723269 0.0496251676962334 0.0496870922220613 0.000543902835765334 0.000354576065606873 0.000286144449088138
3.09250526837745 0.0276937940392927 0.403778366135365 0.020459271366996 0.732854096832363 0.0496614181961188 0.0497235857863398 0.000352122260536952 0.000233161691502355 0.000107882425300319
3.10232274541992 0.0348789385002165 0.403778366135365 0.0193160810710209 0.819755204342801 0.0497246788076072 0.0497871001968457 0.000471575390678148 0.00021111555847316 0.000133254215968135
3.11214022246239 0.0471361121452196 0.403778366135365 0.0164531877435422 0.927326668659359 0.0498397792278309 0.0499024659441941 0.000785627482945055 3.06268398738931e-05 0.000219153801692922
3.12195769950486 0.05137512747873 0.403778366135365 0.0116485131382507 0.893170915151976 0.049985848210532 0.0500487977187142 0.00123321109214844 0.00011773937518458 0.000451012703140606
3.13177517654732 0.0514046135048261 0.403778366135365 0.00489276142152689 0.971740930971159 0.0501554409322496 0.0502186411812117 0.00103217029289361 0.000259881305375512 0.000305168552069038
3.14159265358979 0.0332123240431053 0.403778366135365 0.0025819776749979 0.922516020088832 0.0502660978669706 0.0503295288850702 0.000712281679160696 0.000232325366448426 0.000288478806290938
3.15141013063226 0.0511685735808405 0.403778366135365 0.000436510733379469 0.979032544976714 0.0504494457505569 0.0505131244455065 0.000585448529599749 0.000226644080667802 0.000776166300835893
3.16122760767473 0.0704995132179913 0.403778366135365 0.0047924803379778 0.977476939752021 0.0507150756050877 0.0507790164296329 0.000454369247579632 0.000198902440822091 0.000216584500811398
3.1710450847172 0.0552048554425754 0.403778366135365 0.00779782680197311 0.938333189089041 0.050935223920247 0.0509994084090033 0.000307549953606444 0.000156261804456285 0.00027863133856918
3.18086256175967 0.0561103065722466 0.403778366135365 0.0120354160105905 0.72852190554144 0.0511718528317391 0.0512362765231692 0.000182913272363271 0.000117579668901185 0.000210646423990178
3.19068003880213 0.0652551123747387 0.403778366135365 0.0152461677339294 0.629210267182925 0.0514502296868884 0.0515148991651263 0.000324210681370188 0.000222185134927006 0.000185188037326824
3.2004975158446 0.0744087722248606 0.403778366135365 0.0172823908847233 0.612804821445442 0.0517658093335078 0.0518307338879482 6.64480392073664e-05 0.000105648638126575 0.000124088634474753
3.21031499288707 0.0698283536875717 0.403778366135365 0.0183027833799802 0.640200698166688 0.0520662011095903 0.0521313784720717 0.000461389201893894 0.000249523941374219 0.00059213248373562
3.22013246992954 0.0597106364979582 0.403778366135365 0.0196002534057717 0.571478874115904 0.0523326962671813 0.05239811803123 0.000970457302116145 0.00058470688584411 0.000577562086641085
3.22994994697201 0.0545263715626695 0.403778366135365 0.021557623403463 0.607972981451478 0.0525851922379806 0.0526508534682293 0.00116708227537136 0.000661651766923282 0.000791069793900865
3.23976742401447 0.0502412346150666 0.403778366135365 0.0234453500958655 0.676014893910322 0.0528265607500338 0.052892457652476 0.000699695376620316 0.000422496837109677 0.000374691827588308
3.24958490105694 0.0530367040847085 0.403778366135365 0.0246575000840379 0.652391381291661 0.0530796270152148 0.0531457644180787 0.00099584845968186 0.0013346072559521 0.00102463256085462
3.25940237809941 0.0426166597551296 0.403778366135365 0.0260345828663225 0.547551776145793 0.0532975426415821 0.0533639119929194 0.00013880536132586 5.78159940584651e-05 9.1071088029506e-05
3.26921985514188 0.0307654230638484 0.403778366135365 0.0281366846648378 0.591391760965837 0.0534775610447899 0.0535441507931319 0.000133776505936158 0.000119081591174158 0.000146445647664416
3.27903733218435 0.0193342589928034 0.403778366135365 0.0301114301073198 0.828732295499894 0.0536204142427295 0.0536872136352722 0.000133776680640703 0.000251990320871591 0.000287456747340043
3.28885480922681 0.00487915322678201 0.393930113302795 0.0042503177521005 1.17832094302258 0.0535740099620716 0.0536410589499354 0.000174567246414286 0.000236238410531482 0.000262592794953404
3.29867228626928 0.00913845378183187 0.393930113302795 0.00739193352322443 1.22864318277183 0.0535210210944083 0.0535883131787172 0.000869383051286268 0.000717881303985428 0.000650364279788012
3.30848976331175 0.0150928917311088 0.403778366135365 0.0354270915846645 1.14496639493151 0.0536594866687974 0.0537269869622159 0.000234110953002756 0.000295652369075111 0.000330779753804602
3.31830724035422 0.00207019458020397 0.393930113302795 0.0107107432761732 1.45197738043427 0.0536550964256804 0.053722853008536 0.00032490974181371 0.000219359364525533 0.000347868536245744
3.32812471739669 0.0187890061351033 0.403778366135365 0.0362460472890905 1.12067347957805 0.0538046695085297 0.0538726458011129 0.000216557943482558 0.000228551226909338 0.000255429254884224
3.33794219443916 0.0329726260583705 0.413626618967935 0.0619687855719268 2.02731203512545 0.0540983322007921 0.0541664888216398 0.000168159012415876 0.00028115934940764 0.000330941584529472
3.34775967148162 0.0165186048261907 0.393930113302795 0.017704128848596 1.84216375940444 0.0540419970645901 0.0541103914629816 0.000761079374123505 0.000812297289234346 0.000933099525333223
3.35757714852409 0.00551989802430342 0.403778366135365 0.0419545463263641 0.942585145614257 0.0541552311009998 0.0542238342916959 3.37174340806825e-05 0.000461097046681671 0.000461860348158449
3.36739462556656 0.00388515048380766 0.403778366135365 0.043406348190277 1.3373139049759 0.0542649680881256 0.0543337801097658 0.000871352319103961 0.000833784355851636 0.00196442633228475
3.37721210260903 0.00788819134761742 0.403778366135365 0.0455271568649258 1.77923280298225 0.0543358732918874 0.05440488307977 0.000136788689784732 0.000524412418302876 0.000571958438132639
3.3870295796515 0.00804351710396067 0.393930113302795 0.0233761908034216 1.89125163096441 0.0543213373627601 0.0543906000947565 3.4289926127133e-05 0.000513197555171236 0.000498848879572361
3.39684705669396 0.000403960492881938 0.403778366135365 0.0459965127247557 1.6924391693019 0.0544165757241357 0.0544860518758844 0.000602835670552001 0.000656093453966052 0.00100231730850372
3.40666453373643 0.00174178452136275 0.413626618967935 0.0683510670999993 3.12238239332004 0.0545863138328744 0.0546559560061315 0.000206017470303671 0.00030201044331079 0.000422329515537216
3.4164820107789 0.0058625530455596 0.393930113302795 0.0279259860280642 2.69871147132167 0.0546322898058935 0.0547022022608445 0.000375616551274754 0.000239340899971623 0.000681305255814722
3.42629948782137 0.00604017929978218 0.413626618967935 0.0698170103151925 3.08959516011452 0.0547858953879552 0.0548559759236704 0.00047787935774874 0.000488770308886228 0.000687215855508416
3.43611696486384 0.00610545375008353 0.403778366135365 0.0517533655410635 2.9934757343271 0.0548700714040333 0.0549403661986781 0.000670824610727389 0.000541136278151427 0.00111955281798685
3.4459344419063 0.0207478514185959 0.423474871800505 0.0895572987588111 3.56880804557036 0.0550360993805773 0.0551065112309279 0.000132578840131306 0.000614166276493743 0.000464800755127712
3.45575191894877 0.0147866107776526 0.403778366135365 0.0540024592309838 2.04249476147233 0.0550904179140817 0.0551610405757535 0.000343590728928578 0.00159148758606319 0.00133185739789883
3.46556939599124 0.00216178530924038 0.384081860470226 0.0188645038384234 7.37536038641097 0.0550733475713495 0.0551442842068443 0.000383043080959963 0.000640880252155175 0.000876784415077621
3.47538687303371 0.000241659278454431 0.433323124633075 0.104077227890666 5.14117001519767 0.0553613420948152 0.0554323936631535 0.000227116680298078 0.000189534045087985 0.000209990262561395
3.48520435007618 0.0145599980541653 0.413626618967935 0.0750673072842799 2.71081719377943 0.0554870285199161 0.0555582552245528 0.000184721146530408 0.000570798457272859 0.000352774526012331
3.49502182711865 0.00950482006680176 0.433323124633075 0.106824661865733 9.97060956937438 0.0557479252123743 0.0558192579156304 9.93666288358708e-05 0.000961831076273853 0.000420425767931029
3.50483930416111 0.0170074103286079 0.413626618967935 0.076813512513268 3.5312382129624 0.055866169944695 0.0559376800531641 0.000129057583745105 0.00128383515674188 0.000918874159413823
3.51465678120358 0.0270885430415758 0.403778366135365 0.065850308666841 8.83195481551799 0.0559008733482104 0.0559725845425615 0.000366569620744154 0.000431122899085326 0.000561339628791114
3.52447425824605 0.0129501412845215 0.413626618967935 0.0793492643130864 6.69739139030362 0.0560383234680698 0.0561102192942262 0.000140057481079285 0.00114018410416407 0.000477556438990276
3.53429173528852 0.0105045693506639 0.423474871800505 0.0933382475853613 6.73875928377339 0.0562361611386562 0.0563082120435614 0.000178288907813082 0.00159291905977065 0.000647669135110693
3.54410921233098 0.0135232153401798 0.433323124633075 0.105528971450989 6.51255846117588 0.0564678160180021 0.0565399899303077 0.00062349079690457 0.00142171935706591 0.00151093945016425
3.55392668937345 0.0270344807966846 0.423474871800505 0.0946445736706011 6.07200899388026 0.056604597417768 0.0566769148895155 0.000214425740050326 0.000773666017194593 0.000837348915829496
3.56374416641592 0.00165350948086807 0.403778366135365 0.0677583622768299 5.79256451705763 0.0567270691868623 0.0567996326608216 7.60977183671257e-05 0.00109331940346498 0.00084940860804647
3.57356164345839 0.00692476691000732 0.413626618967935 0.0824220201637777 6.06176194804582 0.0568853768134682 0.0569581462576034 1.93673774051321e-05 0.000584762307845143 0.000245014758803424
3.58337912050086 0.015799115669493 0.413626618967935 0.0832584692418701 7.00916013319174 0.0570110192045868 0.0570839885681917 0.00037529016996589 0.000715207572928549 0.000850589268525527
3.59319659754333 0.0289014279283523 0.423474871800505 0.0985553253460928 6.32705568346482 0.0571447152171312 0.057217834923903 0.000412179627259005 0.00101079947716539 0.000874205145437295
3.60301407458579 0.0194355314647354 0.403778366135365 0.0723558395423753 4.2825079479641 0.0572070011654626 0.0572803576973102 4.96166666102689e-05 0.000673417031137972 0.000441358603587232
3.61283155162826 0.0170814121381488 0.413626618967935 0.0874684896369109 6.95268421104426 0.0573353493097653 0.0574089084082313 0.000307192939159218 0.000332216518512959 0.000759966196282713
3.62264902867073 0.0124098696450161 0.403778366135365 0.0763027553504995 9.26515274144367 0.0574332326887027 0.0575070354381125 0.000900044104283783 0.00131178549952727 0.00266745846577263
3.6324665057132 0.00288768768754943 0.384081860470226 0.051202213596455 7.01687209935819 0.0574627970908343 0.0575369259797695 0.00106287096321914 0.00157511634811033 0.00326193857427761
3.64228398275567 0.00996705799332165 0.393930113302795 0.0662306073450194 7.63526565304331 0.0575249552418059 0.057599366231002 0.000379530492863035 0.0004092220043049 0.000763889593476518
3.65210145979813 0.0428867957913638 0.443171377465645 0.123174718954546 4.4494562327085 0.0576827421925236 0.0577572484900217 0.000651779854763741 0.000955234283476161 0.00115937261277664
3.6619189368406 0.00265093840160047 0.384081860470225 0.057009233273292 9.34236254861624 0.0577481136092733 0.0578229500368192 0.00164766248236073 0.00437039688530829 0.00542981145635605
3.67173641388307 0.0783104203289843 0.472716135963354 0.15385535057581 8.64869434857845 0.0578790404348548 0.0579538549206901 0.000441797230145915 0.00103323158417431 0.00109799369025652
3.68155389092554 0.0331070352283319 0.423474871800505 0.104448491010201 6.01112454349779 0.057995047145343 0.0580700329188078 0.000710661245454313 0.0015552026900172 0.00173104001249759
3.69137136796801 0.0801415870490421 0.462867883130785 0.145280415630851 6.00719986299981 0.058089581621297 0.0581645692286297 0.00071262568127751 0.00293296580184735 0.00273058433127338
3.70118884501048 0.0688592092656619 0.453019630298215 0.134672723859019 4.74605439050014 0.0581884225530126 0.0582634548429017 0.000498586736606882 0.000616836292735474 0.00111513936480701
3.71100632205294 0.0491671804125153 0.443171377465645 0.12509151975175 10.04953626841 0.0583234391504289 0.0583985690482869 0.0001313170637796 0.000343482177949562 0.000451086400103177
3.72082379909541 0.0406394423874286 0.443171377465645 0.122877849845423 3.64305433554502 0.0584812297786074 0.0585564732817687 0.0010047379844689 0.00135420358669551 0.0019943239971373
3.73064127613788 0.0446219378133945 0.433323124633075 0.11595407548753 5.21281142558341 0.058591526161343 0.0586669097413168 0.00120554506889581 0.0017436782452454 0.00216266986971714
3.74045875318035 0.0204870984498791 0.413626618967935 0.0978867537096981 3.12431678287172 0.0587102919760434 0.0587859092819743 0.000315422343367746 0.000906734460591973 0.000963866736110367
3.75027623022282 0.042990676380203 0.423474871800505 0.107567534408165 1.34642488290351 0.058784615968251 0.0588604140194034 0.00044326923192958 0.00145661918015949 0.00159790072317998
3.76009370726528 0.02910987969955 0.403778366135365 0.0903922942100417 4.88611744942305 0.0588311647466367 0.0589072249148652 0.000720650481692843 0.00139466395189003 0.00179823997354004
3.76991118430775 0.0116998980898582 0.393930113302795 0.0834712575462966 6.00805736079282 0.0589074508235585 0.0589838218169423 0.000724375575507743 0.0015468607508869 0.00155270785101798
3.77972866135022 0.0328203688072409 0.403778366135365 0.0935079865993111 6.09716112873174 0.0589476882345709 0.0590243177241607 0.000608804090871682 0.00117382349686833 0.00163802312268259
3.78954613839269 0.0186034036105268 0.384081860470225 0.0763699337440038 4.75918075542269 0.0589620042575265 0.0590389704228158 0.000287102293552345 0.000717101978479174 0.00115283922769762
3.79936361543516 0.0508056425848025 0.443171377465645 0.130434659076469 10.2810801379763 0.05908622419697 0.0591633100569291 0.000388285161248242 0.00208851625835939 0.00115647133683656
3.80918109247762 0.00897394003185137 0.374233607637656 0.069638376547853 9.11532985001026 0.0591001570314301 0.0591776220467512 0.000109493706402854 0.000919475820140882 0.000857322574494528
3.81899856952009 0.0553371023884714 0.453019630298215 0.137101114335185 4.24477121013583 0.0592292460233537 0.0593068074385792 0.00075775102967139 0.00196187278613929 0.00287485299202261
3.82881604656256 0.0309405860790943 0.413626618967935 0.107297228009501 8.31749388196844 0.0593222932672949 0.0594000913430793 0.000722586883496007 0.00126353985126179 0.00148700981434482
3.83863352360503 0.00488530163798906 0.354537101972516 0.0561521766693863 7.45580695132672 0.0593173809550364 0.0593956315751036 0.000461288267185256 0.000827910068498385 0.000870194734235239
3.8484510006475 0.0528444710051221 0.433323124633075 0.124188863056195 2.69609103547591 0.0593931430402361 0.0594715568043142 0.000234630164002858 0.00103887398994632 0.000699478414061929
3.85826847768996 0.0096170111577758 0.393930113302795 0.0936185140629238 7.8903742940598 0.0595005857143632 0.0595793164421196 0.00110373071434352 0.00233395748653045 0.00239229579907963
3.86808595473243 0.0610233320912268 0.492412641628494 0.167096302153688 11.1876356728583 0.0597074231091644 0.0597861505206736 0.000462882433569012 0.00133080125823128 0.0019796522453397
3.8779034317749 0.0380112608300878 0.413626618967935 0.111297767284593 4.41794692144438 0.0597773538696615 0.0598563198575659 0.000210876405029073 0.00168913445298723 0.000518905969845268
3.88772090881737 0.0562019865214902 0.453019630298215 0.141079933635647 8.24917980124679 0.0599005478902728 0.0599796246402962 0.000273206093531936 0.00165898487937875 0.000463378734588708
3.89753838585984 0.0509541477694884 0.472716135963354 0.152887096763008 6.43533359728539 0.06009228323206 0.0601714231054433 0.00046002627364059 0.0025658534607572 0.00147361714235547
3.90735586290231 0.0553733127348807 0.453019630298215 0.140748586939997 6.69999988352514 0.0602161444301307 0.0602953988957902 0.000535383168311518 0.00273921967832425 0.00181784043407148
3.91717333994477 0.0432561149251847 0.433323124633075 0.127754194080477 4.33710102927263 0.0603277854869696 0.0604072251482452 0.000378260264837858 0.0019450398795292 0.000974445042046857
3.92699081698724 0.0515303725392825 0.453019630298215 0.141480968940832 4.55432559403748 0.0604658531145503 0.0605454138864218 0.00021300275898683 0.000546797732424914 0.000357048852213736
3.93680829402971 0.0373138622575622 0.433323124633075 0.129028556136509 5.80425038817858 0.0606005657718717 0.0606803206207089 0.000947916906505549 0.00238854700711349 0.00231725523945822
3.94662577107218 0.0633681277862371 0.472716135963354 0.152547091232383 5.85645244808812 0.0607390443796128 0.060818857502554 0.000714852859229734 0.00339537611938762 0.00231269522268741
3.95644324811465 0.0401572026337276 0.433323124633075 0.130175500149202 4.38221152037724 0.0608630078789704 0.0609430158959819 0.000702884791092979 0.00363846401281175 0.00393289085729252
3.96626072515711 0.0656652451367856 0.482564388795924 0.15798823385893 6.36523182278055 0.0610150459444654 0.0610950829613051 0.000619121149701706 0.00230869388625351 0.00146818731541997
3.97607820219958 0.0524822462085631 0.443171377465645 0.136394558697448 4.0450537303617 0.0611176758448137 0.0611978708864155 0.000528058307002811 0.00143475998794712 0.00161297485561715
3.98589567924205 0.0312813410738361 0.413626618967935 0.120565873629185 6.20144221117492 0.0612178968104448 0.0612983595141777 0.000654336102746128 0.00141509154180645 0.00151117284914485
3.99571315628452 0.063166987566751 0.482564388795924 0.156457199980425 4.1607132900977 0.0613707237729202 0.0614512239392863 0.000275600765102133 0.000725240494641218 0.000906931029490607
4.00553063332699 0.0411051207885329 0.423474871800505 0.127256897732487 3.79405976555059 0.0614619056415066 0.0615426386187652 0.00113719483590471 0.00207020827611763 0.00281556716420554
4.01534811036945 0.0599916280497031 0.472716135963354 0.152138525672552 4.07508158798279 0.0616042111184446 0.0616850147980724 0.00102885059046055 0.00250029262742813 0.00305481217068634
4.02516558741192 0.0623741312211626 0.462867883130785 0.14735177179249 2.71175041792669 0.0617134635208256 0.061794365698633 0.000234301845025605 0.000652504156482212 0.000699852094754561
4.03498306445439 0.0543243396078632 0.453019630298215 0.144175473162427 6.08639101165969 0.0618337454659966 0.0619147823653637 0.000274547588539324 0.000492015729863354 0.000932578010018946
4.04480054149686 0.0487089945108528 0.453019630298215 0.142586529633353 2.9408560630831 0.0619681577930909 0.0620493392401612 0.00123283234330638 0.00216138778992732 0.00425079077576294
4.05461801853933 0.0548891499780009 0.443171377465645 0.139214019181597 2.27334948753 0.0620568823390044 0.0621382325328592 0.00030553943562051 0.00101765158108665 0.00120777736336702
4.06443549558179 0.0452065920630487 0.423474871800505 0.129770982585644 5.02494049000946 0.0621281025344069 0.0622096939962548 0.000776279938163658 0.00177153079748942 0.00310446040270243
4.07425297262426 0.0692402867528729 0.472716135963354 0.151754189061531 2.49500444957083 0.0622259101838977 0.0623075712701342 0.000430334062578519 0.00183433073368935 0.00169850243065677
4.08407044966673 0.0469672264925776 0.423474871800505 0.13158583169103 4.28327202137735 0.0622926662744624 0.0623745690394877 0.00149336291974815 0.00340575887534907 0.00563605061818185
4.0938879267092 0.0688063058323379 0.462867883130785 0.149857161133004 3.83904496650578 0.0623749401449303 0.0624569424232096 8.46534778445785e-05 0.00028635162120211 0.000246560348005662
4.10370540375167 0.0655698481442006 0.453019630298215 0.144147649662343 1.23052105007059 0.0624399182560955 0.0625220571481425 0.000205799552270612 0.000562495511129482 0.0006294673111669
4.11352288079414 0.0733141058530669 0.502260894461064 0.163369041363821 5.46988513516933 0.0625792200847655 0.0626613344449898 0.00100235783017844 0.00218764554186842 0.00170147489191129
4.1233403578366 0.0677551416128426 0.453019630298215 0.144260920054574 1.29258157588729 0.0626339946067089 0.0627162450022566 0.000919266000047663 0.00173807916254008 0.00268391555849077
4.13315783487907 0.0601323489518992 0.433323124633075 0.136992192026257 1.26032475605667 0.0626700920109156 0.0627525497001959 5.77395152082574e-05 0.00143148110050374 0.000923377659337625
4.14297531192154 0.0601933969320673 0.443171377465645 0.142277002836297 3.4356474368896 0.0627333668053744 0.0628160000315858 0.00109798565528254 0.00325468545471575 0.00410198173025427
4.15279278896401 0.0518169256166534 0.423474871800505 0.133839855465971 1.25373832909935 0.0627751564099955 0.0628580394112692 0.000790350539604089 0.00244392355780689 0.00227047075375169
4.16261026600648 0.0437557545120388 0.413626618967935 0.130125222310082 1.38034007672542 0.0628212145198352 0.0629043879681339 0.000296827729629131 0.000744938529831621 0.00139551302868276
4.17242774304894 0.0627877182397331 0.453019630298215 0.145539572990314 0.978750823980009 0.0628901770199947 0.0629734979715975 0.000868150780614088 0.00240596258660893 0.00312242623145414
4.18224522009141 0.0425523582001835 0.403778366135365 0.127491522627772 2.09360302235912 0.0629163207971307 0.0629999660647768 0.00090475130361075 0.002231967173158 0.00406533467838962
4.19206269713388 0.0602596841842946 0.453019630298215 0.145868571177475 1.12996474889063 0.0629924770227506 0.0630762747951351 0.000585799694331049 0.00255361235761674 0.00230327734204919
4.20188017417635 0.0685119128655092 0.472716135963354 0.152096593787204 1.89437209187845 0.0630748789415014 0.0631587603985694 0.000816633483547204 0.00294856231919425 0.00338899729821192
4.21169765121882 0.0629730910327977 0.443171377465645 0.143422724530587 2.3530979697336 0.0631194640949876 0.063203527611516 0.000474890273297079 0.00160851677980846 0.000920557052369521
4.22151512826128 0.0579274220356558 0.472716135963354 0.151842943848521 2.5103903227347 0.0632399695302427 0.0633241268565825 0.00107481145541726 0.00379602339067887 0.00388389469413735
4.23133260530375 0.0561297831131036 0.443171377465645 0.143547387051144 1.88103746119129 0.0633083588443697 0.0633927065761369 0.00133253066402677 0.00376609142558399 0.00560788751389501
4.24115008234622 0.0525832830890816 0.423474871800505 0.138755501783761 1.8264480072649 0.0633495309498065 0.0634341353530043 0.000974915126909644 0.00375535373361354 0.00435326280337761
4.25096755938869 0.0566576661364728 0.443171377465645 0.143601815260668 0.528241909984481 0.0634131111381118 0.0634979074485594 0.00187690859359793 0.00384036687867065 0.00802864033478082
4.26078503643116 0.0485505961185108 0.423474871800505 0.138545365331844 1.85837821256187 0.0634663880110429 0.0635514469384022 0.000160596829571446 0.00151831163356699 0.000927440177552971
4.27060251347362 0.0712379005495545 0.472716135963354 0.150746237031817 1.41848355501954 0.0635242772099011 0.0636094230259337 0.00136241933949697 0.00289669122927089 0.00548080616157069
4.28041999051609 0.0657288958829814 0.462867883130785 0.148069043177653 0.859721426343306 0.0635846439218739 0.0636699128255819 0.00139178476486688 0.0034855251029698 0.00663838457931708
4.29023746755856 0.0671404048122476 0.462867883130785 0.148012024464873 1.04414067794831 0.0636384872798691 0.0637238779803342 0.000748552496141281 0.00266930412052308 0.00218773104359969
4.30005494460103 0.0653776605799967 0.453019630298215 0.145883828095023 0.6571148729586 0.0636806943550591 0.0637662403529632 0.000147634371206553 0.00195454895250073 0.0007169133345702
4.3098724216435 0.0663932071686466 0.453019630298215 0.145973360696106 0.656616984244867 0.0637181699220799 0.063803870465303 0.00193173737993312 0.00496780441438668 0.00807264695277526
4.31968989868597 0.0704896380755696 0.453019630298215 0.14585224375732 0.553722595805472 0.0637382755214668 0.0638241272553344 0.000288847634847374 0.00220707124875009 0.00123633669170878
4.32950737572843 0.0640996729638756 0.443171377465645 0.143781098628434 0.470690956118809 0.063763825855635 0.0638498671136722 0.00141367008859303 0.00479853627136344 0.00680425748575454
4.3393248527709 0.0590122202422374 0.453019630298215 0.14566767719846 0.743235595987777 0.0638256623967631 0.0639118653470918 0.00161817643232812 0.00431094417474383 0.00740761626809396
4.34914232981337 0.0670680677962432 0.433323124633075 0.143162045665752 1.29432562094286 0.0638234310007191 0.0639098527764706 0.00113913035954881 0.00407922649259771 0.00563210052272002
4.35895980685584 0.0581219735751172 0.443171377465645 0.144001275641212 0.490943947276932 0.0638696186796755 0.0639562356953607 8.64776181691346e-05 0.00169441878047654 0.00098526843839387
4.36877728389831 0.0569737330400766 0.433323124633075 0.142452515587341 0.829628880743521 0.0639020470039687 0.0639888928687281 0.00130998599080797 0.00616386040642506 0.00619059921463907
4.37859476094077 0.0620075396693739 0.453019630298215 0.145392322477994 0.497726952141922 0.063947277666295 0.0640342828524748 0.000304411452151982 0.000404699368028524 0.0016774402453548
4.38841223798324 0.0691326213573746 0.462867883130785 0.146863236349768 0.989991039047795 0.0639797576183664 0.0640668827837508 0.00184962682947129 0.00466839851059618 0.00914269709210272
4.39822971502571 0.0647214373649408 0.453019630298215 0.145462733294683 0.603477924729805 0.0640132383384271 0.0641005195151041 0.00171489944722384 0.00542745818136564 0.006222398561023
4.40804719206818 0.0567819578932022 0.433323124633075 0.142181613427545 0.472057959700074 0.0640418208167284 0.0641293311785639 0.000335471921745922 0.000782276417883626 0.000847558255859372
4.41786466911065 0.0570516697768296 0.443171377465645 0.143448278362942 0.505846267227255 0.0640851465135272 0.0641728523169645 0.00117597699936809 0.00274211599175666 0.00573699115619728
4.42768214615312 0.0585432439464869 0.453019630298215 0.144789692516896 0.417170064351988 0.0641381210336815 0.0642259870672984 0.000139810508049037 0.0010469078327773 0.00123439757961029
4.43749962319558 0.0549678218498413 0.433323124633075 0.141912366776164 0.485260524818339 0.0641706880106235 0.0642587838811096 0.000188539080243008 0.0011531876163871 0.000968305944299694
4.44731710023805 0.0567416273495241 0.443171377465645 0.143541184842968 0.548920642730714 0.0642134758134959 0.0643017657641941 0.000763912346930342 0.00232931744614064 0.002626631066222
4.45713457728052 0.0564392038880471 0.423474871800505 0.140853207293796 0.623457026229891 0.0642227899080068 0.0643113406351391 0.000123283088931201 0.000293630748909075 0.00128626655661461
4.46695205432299 0.0617601105613919 0.453019630298215 0.143597325968311 0.678731578894513 0.0642567130981103 0.0643454194613065 0.000631248280421026 0.0025225151622238 0.00333224575442993
4.47676953136545 0.0596882946745902 0.433323124633075 0.142472425389169 0.71551226783223 0.0642705726360102 0.0643595021687055 0.00100227992540045 0.00250141351867798 0.0047216430235039
4.48658700840792 0.0666797642083884 0.443171377465645 0.142202113376544 0.561811490416873 0.0642681452389121 0.0643572585184042 0.00230027169860808 0.00593554775522063 0.0124226801610833
4.49640448545039 0.0569134364562806 0.453019630298215 0.142727018152236 0.631766725854844 0.0643168658056937 0.064406135697148 0.00107137680365043 0.00365050718961041 0.00590333376846284
4.50622196249286 0.0576308290954276 0.443171377465645 0.141965084185163 0.424453604847156 0.0643482634802617 0.0644377221969371 0.000970536889997711 0.00248595205777149 0.00635336614497762
4.51603943953533 0.0598655811074104 0.453019630298215 0.141113458276897 0.380231943951654 0.0643798339539608 0.0644694448902255 0.00100024448995225 0.00263393382125206 0.00838025457884858
4.5258569165778 0.0628631966375206 0.443171377465645 0.14099957191428 0.495832384029052 0.0643871985606323 0.0644769921120978 0.000587193095596967 0.00182282561131662 0.00361488622285123
4.53567439362026 0.0637627157146461 0.443171377465645 0.140815152437859 0.389667347605142 0.064390230817323 0.0644802050403418 0.00101232127581025 0.00372670082494567 0.00566444775012838
4.54549187066273 0.0549006416161417 0.433323124633075 0.139017950155504 0.349534584699365 0.0644095150718782 0.0644997100276528 0.000890234657586433 0.00280258919603568 0.00427214210184109
4.5553093477052 0.066527353950132 0.453019630298215 0.1391487455118 0.344057504967011 0.0644081147750515 0.0644984513919132 0.00205448353818274 0.00650086726482192 0.0112381186917918
4.56512682474767 0.0525889272389376 0.433323124633075 0.139516144257521 0.527890851374363 0.0644377105749751 0.0645282667701148 0.00118308146385861 0.00385340594516027 0.00529427678133076
4.57494430179014 0.0538172879410685 0.443171377465645 0.13780440049299 0.288141280180812 0.0644699490724946 0.064560687652919 0.000109873448240925 0.000764563232204817 0.00111128215251718
4.5847617788326 0.0529020975706307 0.433323124633075 0.13791265306059 0.196719535585877 0.0644934289436427 0.0645843837533487 0.0022317883961873 0.00525551762504806 0.0150138366613605
4.59457925587507 0.0493759373132676 0.443171377465645 0.136826848873108 0.180704356749995 0.0645401503697583 0.0646312871568542 0.00038401326186087 0.00204536205566692 0.00276184505413235
4.60439673291754 0.0483895837865457 0.433323124633075 0.137137328575565 0.150786138675158 0.0645790881486144 0.0646704408812419 0.000534986660840435 0.00251008714051149 0.00377815606153695
4.61421420996001 0.0494136069404814 0.433323124633075 0.13633329765901 0.0812496543716865 0.0646118064561615 0.0647033724195144 0.000747622588929646 0.00257322147197666 0.0043410918673871
4.62403168700248 0.0510172119652436 0.433323124633075 0.135728040612039 0.111108807197528 0.0646366799576761 0.0647284559663571 0.00100174405425324 0.00257643625778521 0.00553399626656025
4.63384916404494 0.0486108824884651 0.433323124633075 0.135329989585963 0.0783258685266391 0.0646700518993041 0.0647620375235529 0.000897497849579225 0.00256799099459215 0.0053058642203087
4.64366664108741 0.0511329919748549 0.433323124633075 0.134638046130721 0.110810861435155 0.0646918222911725 0.0647840135412181 0.00310880910672337 0.0069832114522929 0.0198511585207838
4.65348411812988 0.0463061959619993 0.433323124633075 0.134319496834237 0.115903761282666 0.064731912684749 0.0648243105758144 0.00234459133945382 0.00626050078092344 0.0173201989841441
4.66330159517235 0.0504799054597316 0.433323124633075 0.13335557883549 0.14673769989222 0.0647532397563307 0.0648458389617271 0.00170420018045008 0.00569405987614635 0.0112254688151794
4.67311907221482 0.0504674116647444 0.433323124633075 0.13264192329152 0.123269774182937 0.0647729872402157 0.0648657852222677 0.00064027313719682 0.00255605877283024 0.00384770006823346
4.68293654925729 0.0482159974012772 0.433323124633075 0.132160911060813 0.084170391376736 0.0648006812521595 0.0648936769091672 0.00019781109237854 0.000814294458877053 0.0011882102971157
4.69275402629975 0.0539305694829441 0.433323124633075 0.131059920181689 0.13089494318733 0.064803269547231 0.0648964562978297 0.00201192907679582 0.00505869978657065 0.0112051259643266
4.70257150334222 0.0442164615105995 0.433323124633075 0.131111197704154 0.0923182074605511 0.0648447998472803 0.064938181349942 0.00159450163437416 0.00375401207100795 0.009638249470433
4.71238898038469 0.0419398592720962 0.423474871800505 0.130189753641487 0.132291112167708 0.0648802032741978 0.0649738136404172 0.00341810663104238 0.00779096433451893 0.0208157172445437
4.72220645742716 0.0437299063377845 0.433323124633075 0.129216795323745 0.138603504991027 0.0649195977669827 0.0650133969553753 0.00035691578541454 0.00227096634740726 0.00237899852547746
4.73202393446963 0.0477577311832214 0.423474871800505 0.128344093006127 0.136337757585827 0.0649284727054861 0.0650224906823339 0.000610330646043867 0.00232815738323853 0.00450444038210432
4.74184141151209 0.0454585647625405 0.423474871800505 0.127938389071748 0.123100720414301 0.0649460888581999 0.0650403240209493 0.00252501088816652 0.00890374746525688 0.0157502404327712
4.75165888855456 0.0399208490545981 0.423474871800505 0.127858839062827 0.0917287216845566 0.064986121478389 0.06508057427878 0.000851794224861764 0.00247368318817366 0.00405487322348407
4.76147636559703 0.0470383209333471 0.423474871800505 0.126279957748104 0.161468001775384 0.0649946842767441 0.0650893465106073 0.00188217775685581 0.00510309255559352 0.0113594731666129
4.7712938426395 0.0435702631530454 0.423474871800505 0.125861857418306 0.138326257547998 0.0650167166185433 0.06511158708448 0.00243450683179454 0.00591824581627707 0.0137981866183983
4.78111131968197 0.0398847654241121 0.423474871800505 0.125629068719112 0.127768024668105 0.0650536253887461 0.0651487030246302 0.000709149171538865 0.00357695265931979 0.00466273667386794
4.79092879672443 0.0344193760561058 0.423474871800505 0.125617525458987 0.137202949461661 0.065113040338839 0.0652083251557008 3.68489948501985e-05 0.000257938899678718 0.000155205574806243
4.8007462737669 0.0358126172869608 0.423474871800505 0.124584783551204 0.118303933845981 0.0651652720663366 0.0652607592974071 0.00192252842427946 0.0063209389609305 0.0129883299758074
4.81056375080937 0.0284823975040467 0.423474871800505 0.124344489684651 0.0921380359386156 0.0652467861994932 0.0653424764738216 0.00134293425756584 0.0031917592183213 0.00762001974354668
4.82038122785184 0.0337792344570839 0.423474871800505 0.122270084827097 0.121860793093988 0.0653031236321573 0.065399008949325 0.000782652750051161 0.00214544942601424 0.00495612626231712
4.83019870489431 0.0343037370224049 0.423474871800505 0.121044050721163 0.160117935608346 0.0653553807280123 0.065451456323946 0.000980990881337901 0.00258404226904681 0.00591362494283804
4.84001618193678 0.0376842607064451 0.413626618967935 0.120015575923174 0.208890265568757 0.0653797107483835 0.0654760060398583 0.000253326535579394 0.00141389157740872 0.00120210419579206
4.84983365897924 0.0240436912055503 0.423474871800505 0.120444521667893 0.194159309591569 0.0654733913529027 0.0655698748342986 0.00049077945901634 0.000783785074708595 0.00178192095201095
4.85965113602171 0.0297877530221307 0.413626618967935 0.119596714301548 0.136161957553674 0.0655305460130089 0.0656272460164209 0.00109273222890363 0.00242115026647911 0.00591792746829564
4.86946861306418 0.00413892918265024 0.423474871800505 0.12141116126757 0.168661777940554 0.0657074089856909 0.0658043011686001 0.00130291579129071 0.00491369891164068 0.00905627198206202
4.87928609010665 0.0205193140855278 0.413626618967935 0.118638944606512 0.0851319123322264 0.065801491127268 0.0658985963819775 0.00176180654709552 0.00195433188610196 0.00658791078652535
4.88910356714912 0.0382916166005547 0.413626618967935 0.114646503867295 0.209244068894174 0.0658168324597497 0.0659141336003277 0.000139804566903808 0.00119162480949477 0.00134372793245768
4.89892104419158 0.0135617408422949 0.413626618967935 0.116835664673692 0.168656522698885 0.0659367776409716 0.0660342858029113 0.000449234614578606 0.00134996849814278 0.00181539776293333
4.90873852123405 0.0257560191048607 0.403778366135365 0.115236077332263 0.171811625700079 0.0659928979053925 0.0660906367118766 0.000733205931611929 0.00144439638967848 0.00296374875653266
4.91855599827652 0.0259966440027766 0.413626618967935 0.112243107572245 0.33057346851015 0.0660557851976221 0.0661537117389588 0.000351455359031208 0.00101743115782333 0.00217479937773698
4.92837347531899 0.0223689419406059 0.413626618967935 0.11253989423474 0.158371495238458 0.0661355363696575 0.0662336489063285 0.000239345329136363 0.000848765468043314 0.00155577172971935
4.93819095236146 0.0114006956231066 0.403778366135365 0.11235791035935 0.248364351246939 0.0662462592269123 0.0663445939916787 0.000296895879060543 0.000786032690936121 0.00145563130078563
4.94800842940392 0.0356020037458116 0.403778366135365 0.109447938083218 0.187043935162932 0.0662563216238306 0.0663548593040855 0.000229902635097717 0.00125078935222972 0.000768099017946285
4.95782590644639 0.0377894843783056 0.393930113302795 0.10952134635423 0.238173901411845 0.0662459757250733 0.0663447461191533 0.00119799505687836 0.00288269512749439 0.00567384387438413
4.96764338348886 0.019912199160218 0.403778366135365 0.109760903433027 0.189909011066663 0.0663228307163639 0.0664218038553529 0.00051240507755499 0.0010436549409647 0.00154145205847578
4.97746086053133 0.0230372177447555 0.403778366135365 0.10849384608489 0.122519908616776 0.0663863022639374 0.0664854709473269 0.00103010331090989 0.00255401031971228 0.00733473762010492
4.9872783375738 0.0261780720941239 0.393930113302795 0.107399079614779 0.155937811143727 0.0664230656835215 0.0665224573508982 0.000791851102438934 0.001827602881484 0.00442099741860264
4.99709581461626 0.0196686086499021 0.393930113302795 0.10673535894925 0.138556495944423 0.0664861548678694 0.0665857672929457 0.00120804197877088 0.00213071412445712 0.00585966889681186
5.00691329165873 0.0131987002665986 0.393930113302795 0.105826028158226 0.146652555281091 0.0665748192005546 0.0666746496054952 0.00170573217507232 0.00285120858909235 0.00829707366043609
5.0167307687012 0.0272404950673606 0.384081860470226 0.104915045593294 0.173776954751506 0.066594070110734 0.0666941408134673 0.00012004883524066 0.000742694046813375 0.000809847751254476
5.02654824574367 0.0196328622083488 0.393930113302795 0.102068567809638 0.16712292093466 0.06665309291958 0.0667533644102448 0.000541653642914473 0.00187176620876931 0.00308794826100106
5.03636572278614 0.0261584900924394 0.384081860470225 0.1010837182028 0.173909461906626 0.0666724439932687 0.0667729413884024 0.000801353413655674 0.00238670679021072 0.00460818639627202
5.04618319982861 0.0296987931983229 0.384081860470225 0.0988948886372807 0.20914950950323 0.0666751214398492 0.0667758352475088 0.000582216951942452 0.00166287506498284 0.00312427874442516
5.05600067687107 0.0186476311519961 0.393930113302795 0.0975665562188167 0.27250216276435 0.066734796666624 0.0668356913799136 0.000994200526144901 0.00219090323274538 0.00534993629167291
5.06581815391354 0.0241866280622008 0.384081860470225 0.0974663905962268 0.201734519888548 0.0667611284756332 0.0668622308570919 0.000918325740122553 0.00163012681554747 0.00420098160600295
5.07563563095601 0.0197321217634053 0.393930113302795 0.0950678251284222 0.192846552573324 0.0668158650626608 0.0669171349951489 0.00113663127498133 0.00210551649513621 0.00576975520893822
5.08545310799848 0.0237346498234882 0.384081860470225 0.0949984267930232 0.148996846109763 0.0668436069186124 0.066945071633232 0.000197323068422516 0.00077713549508628 0.000645903412895409
5.09527058504095 0.0245725326747848 0.384081860470226 0.0936895446192866 0.153881130518824 0.0668677608614085 0.0669694132912177 8.79580860091535e-05 0.000556152749525839 0.000472095176927994
5.10508806208341 0.0301966911086881 0.374233607637656 0.0936792398421357 0.147959122897088 0.0668581178947848 0.0669599844135389 4.15299401827848e-05 0.000768802734599158 0.000690061606479308
5.11490553912588 0.0241591910064333 0.374233607637656 0.0925393460912298 0.161117016100686 0.066872855822914 0.0669749321477353 0.00104682256075333 0.00261003641005739 0.00523933017254104
5.12472301616835 0.029171432676571 0.364385354805086 0.0923039789219959 0.257381172260964 0.066855456825507 0.0669577686288435 0.000157692580136715 0.000446021796755277 0.000926606683186548
5.13454049321082 0.00348689803292512 0.384081860470226 0.0904844215820085 0.244387958496424 0.0669673705729797 0.0670698543050902 0.000568194963980305 0.00143113766741625 0.00309910784275858
5.14435797025329 0.00654293058197053 0.374233607637656 0.0909238625972116 0.308336647006338 0.0670572491545828 0.0671599328901127 0.000375932712693981 0.000645190399281347 0.00124542455383666
5.15417544729575 0.0105943599698021 0.364385354805086 0.0899608201655696 0.18775800136186 0.0671176204754706 0.0672205285104013 0.000409210628056952 0.00100626404429249 0.00257824851788192
5.16399292433822 0.0105342484654454 0.364385354805086 0.0891890931835099 0.275386333964835 0.0671797220947167 0.0672828483880352 0.000515108303987751 0.00210683393996575 0.00263591062222659
5.17381040138069 0.0113098472623605 0.374233607637656 0.0852477018750644 0.279970367336668 0.0672477621815772 0.0673510617072728 0.000315027658030331 0.00115765879490996 0.00107761279500475
5.18362787842316 0.00855314672497209 0.364385354805086 0.086009681826946 0.271351573847686 0.0673173535937888 0.0674208563008257 0.000772342278180671 0.00170492820093734 0.00431276616370229
5.19344535546563 0.0143524247002589 0.364385354805086 0.0835641186104342 0.281225716859027 0.0673620707080839 0.0674657647327742 0.000232855426156514 0.00129336246460941 0.00122676564961878
5.20326283250809 0.020276009586667 0.354537101972516 0.0848419713216386 0.22978181692344 0.0673744645051278 0.067478377673308 0.000366047114631367 0.00156960381531954 0.00224285876187577
5.21308030955056 0.0115171970903825 0.364385354805086 0.0807388134469573 0.231207854404695 0.0674312881205093 0.0675353783884135 0.00122808662960968 0.0016860032929476 0.00696515788105949
5.22289778659303 0.0123063332968251 0.354537101972516 0.0820938275424828 0.188187460244203 0.0674765994245525 0.067580896366927 0.000981258979587095 0.00128860403572619 0.00244839114502323
5.2327152636355 0.0113291161043008 0.354537101972516 0.0796891680143622 0.240351061352142 0.0675244417300077 0.0676289354966095 0.000403893188726671 0.00046587660938161 0.00141125049944731
5.24253274067797 0.00668327546389524 0.344688849139946 0.0802568788152816 0.318824379986611 0.0675803878644682 0.0676851074445425 0.000231760696780053 0.000670565565898073 0.000515424761240136
5.25235021772044 0.0101964102135397 0.354537101972516 0.0754265428229624 0.354703307957034 0.067631396150229 0.0677362937593328 0.000170636060973862 0.000250428693699942 0.000637945657076614
5.2621676947629 0.00283176425452392 0.354537101972516 0.073192974641443 0.29060364090338 0.0677334760987534 0.0678385456576273 0.000299644283901357 0.000677040317640995 0.000602340650501313
5.27198517180537 0.000297605663590161 0.344688849139946 0.0758141722084957 0.210109797882846 0.0678194641666569 0.0679247373911398 0.000440934870304061 0.000850570778714223 0.00138498958571583
5.28180264884784 0.0139915636512307 0.344688849139946 0.0723106580250613 0.185810408987472 0.0678456932657507 0.0679511522867966 0.000415145201622561 0.00103354049064598 0.000640521290740854
5.29162012589031 0.0127787869805286 0.344688849139946 0.069777613485202 0.20806325856614 0.0678758092604539 0.0679814434280892 0.00111170543489838 0.00157131944718069 0.00239000491301976
5.30143760293278 0.0128257105610349 0.334840596307376 0.0716643213494843 0.168040625063953 0.0678979579684166 0.0680037972757558 0.000948439914418162 0.00209956799245493 0.00485786035154201
5.31125507997524 0.00644221124994115 0.334840596307376 0.0702738748059552 0.177391022425788 0.0679469486188144 0.0680529869416515 0.000237270103960206 6.38615996937849e-05 0.00187289708297316
5.32107255701771 0.00314863722396563 0.344688849139946 0.063681967881937 0.313009132585325 0.0680161024047098 0.0681222892959611 0.000252483275414478 0.000381613592792618 0.00152647845581505
5.33089003406018 0.00636407517218363 0.334840596307376 0.0654359678343392 0.316685964763044 0.0680647293174774 0.0681710931989061 0.000466551417988059 0.000620636341633722 0.00102705385698115
5.34070751110265 0.00557963787914439 0.334840596307376 0.0631054774326258 0.388189952029021 0.0681165038261098 0.0682230340206428 0.000730800738586856 0.00144551304639142 0.00193984327804576
5.35052498814512 0.00115998887367208 0.324992343474806 0.0648962373581285 0.294176170076123 0.0681868679025922 0.0682935956793422 0.000877461829824724 0.00203002364232505 0.00341738404874737
5.36034246518758 0.00459590070326954 0.315144090642236 0.0678441803474005 0.208474802809952 0.0682276404091276 0.0683345964434598 0.000459672120378331 0.000879832216539976 0.00091651623155533
5.37015994223005 0.00362175358854278 0.324992343474806 0.0605243496617484 0.281607745365407 0.0683088788501618 0.0684160118921917 0.000841291018520258 0.000929426208719881 0.00175559610927852
5.37997741927252 0.00669211373068501 0.315144090642236 0.0646807968061625 0.298022469446336 0.0683446305415932 0.0684519734296489 0.000156491649492011 0.000466441504759029 0.00167689427839372
5.38979489631499 0.00889150049976084 0.315144090642236 0.0623268716807649 0.414142717393206 0.0683720438041712 0.0684795847374997 0.000615468872213335 0.000687082144850723 0.00199191018296699
5.39961237335746 0.0185307411009419 0.315144090642236 0.0588093734323741 0.286336002730936 0.0683593781574223 0.0684670996763072 0.000549371438353383 0.000407725165162803 0.0013938849098906
5.40942985039992 0.0103013859111191 0.315144090642236 0.0567418369342036 0.499188778731321 0.0683808604322484 0.0684887544444161 0.000318475219326738 0.00086638757628963 0.00122307621636785
5.41924732744239 0.0111062785487425 0.295447584977097 0.0628679506072612 0.505377576867212 0.0683806867595215 0.0684888210103441 0.000710588508057575 0.00127959727872688 0.00206822265364394
5.42906480448486 0.00324921817825119 0.295447584977097 0.0615743200653285 0.521362108289407 0.0684403997310796 0.0685487701434819 0.000680616101381288 0.000721850074577848 0.00148900119646325
5.43888228152733 0.0107974193042506 0.315144090642236 0.0484345321906492 0.492748251399276 0.0685465097254453 0.0686550206349576 0.000409798993058138 0.000548520171404903 0.000535092781940606
5.4486997585698 0.00712869790276094 0.295447584977097 0.0562021738426075 0.409872282453578 0.0686226386240915 0.0687313615772734 6.57039378774595e-05 0.000344782646893555 0.000386338292921585
5.45851723561227 0.00684013622708657 0.295447584977097 0.0536978515298122 0.296007651327277 0.0686986364541054 0.0688075592728598 0.000888531055438966 0.00159363343697432 0.00291826816777548
5.46833471265473 0.00157828240134661 0.295447584977097 0.0501854690213079 0.438561069645919 0.0687406515576919 0.0688497565856422 0.000657087559170834 0.0014674004152228 0.00174398147084046
5.4781521896972 0.0112221208273072 0.285599332144527 0.0540353915602197 0.389381935665488 0.0687381249374371 0.0688474430895151 0.000123015258542451 0.00128114310060209 0.000898528321538775
5.48796966673967 0.000949873501001508 0.285599332144527 0.0523091379646887 0.230881170790644 0.0687866785631047 0.0688962036643842 0.000539915387141291 0.00169775540647393 0.00262161980260464
5.49778714378214 0.00925838017106817 0.285599332144527 0.048892279386728 0.373361935943871 0.0687944176816328 0.0689041318376449 0.00010096869835068 0.000746154405194195 0.00127647601116807
5.50760462082461 0.00574197062466386 0.275751079311957 0.0519984561795133 0.412787821872096 0.0688088172187656 0.0689187519774848 0.000848590232433987 0.00151521762176972 0.00440632220120012
5.51742209786707 0.000412618507731444 0.265902826479387 0.0549359940524717 0.505581501157114 0.0688363647979287 0.0689465512499099 0.000310000300818649 0.000339816619506647 0.00142222752293446
5.52723957490954 0.0128079241790625 0.275751079311957 0.0462428085024946 0.22446664091612 0.068926827402228 0.0690372124069192 0.000299304588207338 0.000309400158529227 0.000675490376842605
5.53705705195201 0.0153645750428868 0.275751079311957 0.0443519441984616 0.27743435279023 0.0690300932044723 0.0691406673410305 0.000248759977851343 0.000819160857011409 0.000744936088106438
5.54687452899448 0.00632787586060712 0.265902826479387 0.0477161823467898 0.301883910042741 0.0690902719845957 0.0692010636332672 0.000178132078772031 0.000331911576703916 0.00092772080757257
5.55669200603695 0.0194814247662251 0.256054573646817 0.0500420315500702 0.455075094052444 0.0691933925126226 0.0693044318140968 0.00110024242183523 0.00123405124761154 0.00135649148551973
5.56650948307941 0.00968591950986342 0.256054573646817 0.0464462037373284 0.514665099607482 0.0692584883903451 0.069369756391464 0.000257147291036738 0.000506626007879638 0.00139511260204113
5.57632696012188 0.0021946524350922 0.246206320814247 0.0504582727236556 0.72162555800153 0.069269406885065 0.0693809321711936 0.000774170668055951 0.000813213308026757 0.000902305174434049
5.58614443716435 0.00343170181321673 0.275751079311957 0.0267424555600826 0.665270766966108 0.069327978340825 0.0694396126841047 6.37798063714112e-05 0.000200498847472165 0.000789240672958661
5.59596191420682 0.00602586908117186 0.265902826479387 0.0310959481527052 0.428371361436869 0.0693921481616494 0.0695039249409396 0.000259547845402682 0.000244597135589393 0.00102071918244431
5.60577939124929 0.000432219376028442 0.265902826479387 0.027404808657954 0.726925947361575 0.0694315896043949 0.0695434906548634 0.000479010223490284 0.000526244831348265 0.00155784116603265
5.61559686829175 0.00836826434972593 0.256054573646817 0.030943099892552 0.584434478856817 0.0694995749397974 0.069611632351814 0.000482095638579802 0.000519328965102973 0.000650612708705726
5.62541434533422 0.00828589165635041 0.246206320814247 0.0371759656895908 0.599593401655918 0.0695631355526319 0.0696753892454574 0.00050109452531911 0.000476597979229862 0.000524484059495693
5.63523182237669 0.0188915823231161 0.246206320814247 0.0307051564287368 0.564347879406268 0.0695156435941254 0.06962805976493 0.000501109016982562 0.000468934989116075 0.000740677548072959
5.64504929941916 0.00954921308970824 0.246206320814247 0.027443074015155 0.453916456119637 0.069507956953096 0.06962052265497 4.41053764907221e-05 0.000235257620145396 0.000836966249953331
5.65486677646163 0.0129112290668058 0.236358067981677 0.0298257631506659 0.406563242215986 0.0695808813363201 0.0696936275117981 0.000325349681218609 0.000279373053354236 0.000624028658209404
5.6646842535041 0.0251149166578367 0.236358067981677 0.027981820914544 0.34044015615351 0.069706292716279 0.0698192124702695 0.000226683471213382 0.000441585054531474 0.00059449212247259
5.67450173054656 0.00837874942552841 0.226509815149107 0.0343649676969187 0.260748169154736 0.0697601773792622 0.0698733065332922 0.000146364374234785 0.000231921434792791 0.000212636357767585
5.68431920758903 0.009349714420543 0.226509815149107 0.030749819508427 0.374133648862339 0.0698201836065687 0.0699335056874078 0.000192488165557975 0.000392706172800781 0.000873042149180645
5.6941366846315 0.0149376379470398 0.216661562316537 0.0345690588666273 0.346048537239782 0.0698938511049658 0.0700073974593448 0.00073501372823477 0.000789563653811374 0.000526843804259574
5.70395416167397 0.0178210221457801 0.216661562316537 0.0308779541658035 0.359027422410365 0.0699814254255486 0.0700951796447126 0.00114354865939177 0.00117335725579947 0.000961319634725345
5.71377163871644 0.0157326937301592 0.216661562316537 0.0270375788155656 0.407102502869569 0.0700631407793413 0.0701770847115419 0.000609141920910255 0.000762671757824047 0.00242137691051587
5.7235891157589 0.0144500413221038 0.206813309483968 0.0317771388060865 0.411919271651809 0.070131973835291 0.0702461398373827 0.000387122422597286 0.000789615379099325 0.00276375742780954
5.73340659280137 0.000492200696603717 0.206813309483968 0.0260456375891524 0.604615267693524 0.0701420265324313 0.0702563857561017 0.000275906866699254 0.000475399294715608 0.00134462088569259
5.74322406984384 0.0108860988102334 0.206813309483968 0.0224649032899332 0.468453541332109 0.0702005105243026 0.0703150492694976 0.000811367144472876 0.00106269831607346 0.0022426010800779
5.75304154688631 0.0147617637906102 0.196965056651398 0.0278375084886769 0.563792255976634 0.0702669488089833 0.070381702546507 0.00124420926949387 0.00132684914527666 0.00206356940746962
5.76285902392878 0.0189502305669121 0.196965056651398 0.0254691097947294 0.650567304007642 0.070354483311617 0.0704694412585004 0.000104776019939372 0.000229051521342765 0.00117922525888505
5.77267650097125 0.0219007066004204 0.196965056651398 0.0232561907561248 0.575871902045079 0.0704583971370818 0.0705735489704685 0.000153712108670221 0.000158210459753055 0.000565613054690508
5.78249397801371 0.0143140883486973 0.187116803818828 0.0289765500346691 0.524631480331044 0.0705247228100317 0.0706401018537509 0.000425612871703454 0.000742430239969943 0.00365003739027626
5.79231145505618 0.0198752491516592 0.177268550986258 0.0330812546998732 0.709108837363275 0.0706036420403647 0.070719277808696 0.000458490801817601 0.000536518918340059 0.00141322130914745
5.80212893209865 0.0218138957999867 0.187116803818828 0.0176626182807623 0.70588883906365 0.0707033083692995 0.0708191237395667 0.000145878230117448 0.000293570865510783 0.000528858155644789
5.81194640914112 0.0113996833531056 0.187116803818828 0.0118040472317362 0.723410903462451 0.0707635035842115 0.0708794706534943 0.000156431934943207 0.000508365653349594 0.000932407416728611
5.82176388618358 0.0157092341989967 0.177268550986258 0.0181215306699869 0.536120668710917 0.0708337523183577 0.0709499087131851 0.000302610294195924 0.000494464315775117 0.000715687906824338
5.83158136322605 0.0140128410199769 0.177268550986258 0.0150581109539575 0.542944996523156 0.0709018303442061 0.0710181614516929 0.000147517690856269 0.000505857779557264 0.000780779736327849
5.84139884026852 0.0180262285890506 0.167420298153688 0.0206725372643855 0.738679911426761 0.0709775496293917 0.0710940898109703 0.000145777195431992 0.000490390544995332 0.000918021760896182
5.85121631731099 0.0209077546141663 0.157572045321118 0.0268951808299296 0.797129939969472 0.0710563479474484 0.0711731332283517 0.000164633656956132 0.000229417480997505 0.00353733119052136
5.86103379435346 0.0121013207950311 0.167420298153688 0.0106951980128086 0.978860314628046 0.0711152117724879 0.0712321608084323 0.000102457030029432 0.000164335270386809 0.00103403396746025
5.87085127139593 0.0278217369300703 0.167420298153688 0.00596248134681515 0.691702064202461 0.0712402844711219 0.0713573801399241 0.000302283012615302 0.000264524637062873 0.000727046447660995
5.88066874843839 0.0231859149394088 0.157572045321118 0.013386235234918 0.743262038075352 0.0713398080565807 0.0714570892084954 0.000823039958040621 0.000532857552046853 0.000339223536368249
5.89048622548086 0.0270785156641447 0.157572045321118 0.00926562914222878 1.01096454624227 0.0714592831841852 0.071576732441353 9.36378704734113e-05 0.000357830592241626 0.0011884899126064
5.90030370252333 0.0384594759435256 0.147723792488548 0.0133310355373772 0.58606083767887 0.0716133373718764 0.0717309831712209 0.000376647942354485 0.000351925622035952 0.000760777778900969
5.9101211795658 0.013908169974347 0.137875539655978 0.0232301652634029 0.745949744173301 0.0716637499970219 0.0717816356315005 9.06086580868356e-05 0.00026313250506159 0.00253489935577924
5.91993865660827 0.020773405086862 0.147723792488548 0.00490986187973785 0.514704533427464 0.0717578385788116 0.0718758792712378 0.000294417822311609 0.000429340950587849 0.00160036226074052
5.92975613365073 0.0334051910449413 0.137875539655978 0.0113761793007273 0.696062469324105 0.0718929054391423 0.0720111390063046 0.000355430535122281 0.0005532211884835 0.0014685851264792
5.9395736106932 0.0322181139328763 0.137875539655978 0.00412781065960682 0.780047460114351 0.0720267711058243 0.0721451660168865 0.000385541218346556 0.00050959076879181 0.00124507642324722
5.94939108773567 0.0295966627428453 0.128027286823408 0.0127206618137761 0.678906962929695 0.072142072745974 0.0722606715163829 0.000828417425106544 0.000420288627523379 0.000399973984270615
5.95920856477814 0.025370142206472 0.128027286823408 0.00499446668997311 0.711422547996566 0.0722443251783884 0.0723630934950347 0.000582784953004365 0.000837183633036432 0.00399510652713883
5.96902604182061 0.0309000649841087 0.128027286823408 0.000611204013943711 0.673596333833568 0.072373442331251 0.0724923572272331 0.000100290297104418 0.000173663643523306 0.00303659520379949
5.97884351886307 0.0282550571401619 0.118179033990839 0.00915377928633332 0.444944492304106 0.0724838879242449 0.0726029962423274 0.000718955623405169 0.00049727121893777 0.000416393437105015
5.98866099590554 0.0351022284727003 0.118179033990839 0.00350343306182105 0.628935460580444 0.0726265964041006 0.0727458753509323 0.000592319594180372 0.000377751031293833 0.00911066577936489
5.99847847294801 0.0381214594322928 0.108330781158269 0.0123231225556206 0.660743722644136 0.0727717054243377 0.0728911986775171 6.7348223127816e-05 0.000184824806562319 0.00802748644299883
6.00829594999048 0.0388523722843077 0.108330781158269 0.00583580842817971 0.617305372767985 0.0729249833442358 0.0730446630816819 0.000125394131494611 0.000199812216332567 0.00207128932540966
6.01811342703295 0.0354945529602734 0.0984825283256988 0.0169476214023542 0.622229842981842 0.0730560481931679 0.0731759654504396 0.000105734517198599 0.000276707841083018 0.000452717582034885
6.02793090407542 0.0374329898579936 0.0984825283256988 0.0093738654862397 0.496212975297081 0.0731998803308386 0.0733200030354107 0.000176241180430876 0.000193881333512042 0.0145952629327108
6.03774838111788 0.0418712807716529 0.0984825283256988 0.00127456400310394 0.530023329469748 0.0733662648905283 0.0734865597189983 0.00113435528360943 0.000853853492759859 0.00462652277120413
6.04756585816035 0.0453433068238128 0.088634275493129 0.0109273768615382 0.638928479928957 0.0735361194900893 0.0736566318778972 0.000408533477374532 0.000451504187040817 0.00150025961282867
6.05738333520282 0.0348725956190458 0.088634275493129 0.00225047399571449 0.671259858272992 0.0736704014851388 0.0737910922197651 4.55642231726324e-05 0.000395378937885007 0.012624112116579
6.06720081224529 0.0133289707582799 0.0787860226605591 0.0155851244860141 0.599360339214016 0.0737102781466172 0.0738312016401568 3.48380611706468e-05 0.00044800567787287 0.00248561249274857
6.07701828928776 0.0294827684195168 0.0787860226605591 0.010303918132095 0.403095985276477 0.0738206122151698 0.0739417499488407 0.000159477652185236 0.00219730408104528 0.0104259963004434
6.08683576633022 0.0403541672675767 0.0787860226605591 0.00347366432073742 0.561635617727478 0.0739799827542613 0.0741013087829921 0.00067373759692869 0.00150910561108637 0.0111939986304868
6.09665324337269 0.0452555037439234 0.0787860226605591 0.00258518084734327 0.574547116351383 0.0741653267748334 0.0742868173394586 0.000353593131543439 0.000658822556305881 0.00648182556166103
6.10647072041516 0.0396144423637783 0.0689377698279892 0.00687638736276458 0.451679517247149 0.0743174732291439 0.0744391688342156 0.00188215009999817 0.00307667475145198 0.0108013032139425
6.11628819745763 0.0377962503056444 0.0590895169954193 0.0159844935049092 0.59065837325169 0.0744507633521909 0.0745727030811431 0.00141205299988658 0.00198868722729978 0.026876218224055
6.1261056745001 0.044988264981461 0.0590895169954193 0.010208762062572 0.341783669381779 0.0746194775495161 0.0747416391172713 0.00163808208536189 0.00190115795920916 0.00467842937065765
6.13592315154257 0.0525660389266516 0.0590895169954193 0.00343421164829877 0.320532561093811 0.0748249222279276 0.0749472797627504 5.65932101296735e-05 0.00049408063965608 0.0235437324375694
6.14574062858503 0.0619498596785721 0.0492412641628494 0.00953040477774597 0.65973316365049 0.0750541651006886 0.0751767462290958 0.00244786278353067 0.00112865749068996 0.00498130836139828
6.1555581056275 0.0586445161026601 0.0492412641628494 0.00516869563266742 0.514248709682565 0.0752785691691971 0.0754013558685434 0.000895580880335298 0.000621619592317671 0.0379850702247872
6.16537558266997 0.042541606664544 0.0492412641628494 0.0017745656063417 0.431773038149014 0.0754478565532103 0.0755708178504828 0.00285206192757814 0.00134370348324299 0.0347275144890823
6.17519305971244 0.0490603833757043 0.0393930113302795 0.00647573414628194 0.46075582003008 0.0756300890309908 0.0757532597598564 0.00236509962037397 0.000913206213725709 0.0123516608445829
6.18501053675491 0.0503732178512676 0.0393930113302795 0.000831152170765181 0.61428531615961 0.0758255242264645 0.0759488827035031 0.000176011074320567 5.02085190711151e-05 0.0466567352367501
6.19482801379737 0.0484953182158223 0.0295447584977097 0.00899984519602126 0.659684051836963 0.0760006823984903 0.0761242603325064 0.000285300626104974 3.80216175332518e-05 0.0461220327001995
6.20464549083984 0.033463849120722 0.0295447584977097 0.00388247829682181 0.512187782987034 0.0761253916298461 0.0762491663370745 0.000658198201680796 0.000201404172394366 0.0162016911790434
6.21446296788231 0.0457170150696519 0.0295447584977096 0.000429033249218003 0.395065341650268 0.076306505255357 0.0764304633872049 0.00138387919237009 0.000704611782569965 0.0395369556204937
6.22428044492478 0.0591452843611732 0.0196965056651398 0.00592947313607167 0.838577424497987 0.0765265271123961 0.0766506949696027 0.000385310740430146 0.000204757981681821 0.0868874946992019
6.23409792196725 0.0658381544311634 0.0196965056651398 0.00600588601381769 0.490166492298148 0.0767811379967253 0.0769055190470096 0.00247664850079766 0.000895363159147086 0.0416722810832745
6.24391539900971 0.0375012087436692 0.0196965056651398 0.00426917969966678 0.573392229905191 0.0769339279234307 0.077058511505212 0.000538643227354279 0.000138553324675714 0.0114722645727491
6.25373287605218 0.0885880154570275 0.00984825283256988 0.00799651496263043 1.15108049265714 0.0772718076892479 0.077396551162776 1.72984906029801e-05 3.93115914408211e-05 0.00519788297569168
6.26355035309465 0.113043519519177 0.00984825283256988 0.00415541242077938 1.30515150073576 0.0777114439391543 0.0778363703166671 5.99139788695285e-05 4.64424686581012e-05 0.00579226581761483

